Leveraging point annotations in segmentation learning with boundary loss

This paper investigates the combination of intensity-based distance maps with boundary loss for point-supervised semantic segmentation. By design the boundary loss imposes a stronger penalty on the false positives the farther away from the object they occur. Hence it is intuitively inappropriate for weak supervision, where the ground truth label may be much smaller than the actual object and a certain amount of false positives (w.r.t. the weak ground truth) is actually desirable. Using intensity-aware distances instead may alleviate this drawback, allowing for a certain amount of false positives without a significant increase to the training loss. The motivation for applying the boundary loss directly under weak supervision lies in its great success for fully supervised segmentation tasks, but also in not requiring extra priors or outside information that is usually required -- in some form -- with existing weakly supervised methods in the literature. This formulation also remains potentially more attractive than existing CRF-based regularizers, due to its simplicity and computational efficiency. We perform experiments on two multi-class datasets; ACDC (heart segmentation) and POEM (whole-body abdominal organ segmentation). Preliminary results are encouraging and show that this supervision strategy has great potential. On ACDC it outperforms the CRF-loss based approach, and on POEM data it performs on par with it. The code for all our experiments is openly available.

==> results/acdc/ce/metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Loss0,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Loss0,val_3d_Dice0,val_3d_Dice1,val_3d_Dice2,val_3d_Dice3,val_Dice,val_Dice_FG,val_Dice3D
0,0.99,0.1002,0.0082,0.4756,0.3643,0.9378,0.0959,0.0121,0.2376,0.6955,0.9898,0.1141,0.0088,0.5099,0.3935,0.194666666666667,0.40565
1,0.9917,0.0537,0.0841,0.5568,0.2306,0.9924,0.0799,0.0633,0.4538,0.2771,0.9916,0.0325,0.0934,0.602,0.421575,0.231533333333333,0.429875
2,0.9928,0.0605,0.376,0.5929,0.1508,0.9939,0.0708,0.291,0.5145,0.177,0.9928,0.0522,0.3879,0.6266,0.50555,0.343133333333333,0.514875
3,0.9918,0.3738,0.512,0.72,0.1095,0.9949,0.38,0.5073,0.6101,0.116,0.992,0.4642,0.5317,0.783,0.6494,0.535266666666667,0.692725
4,0.9942,0.5319,0.6274,0.7614,0.0799,0.9956,0.5656,0.6005,0.7064,0.0761,0.9941,0.6329,0.6475,0.8138,0.728725,0.640233333333334,0.772075
5,0.9935,0.4895,0.6025,0.7716,0.0636,0.996,0.5965,0.6502,0.7521,0.0544,0.9937,0.5996,0.6266,0.8163,0.714275,0.6212,0.75905
6,0.9925,0.444,0.631,0.7786,0.0623,0.9966,0.6284,0.6952,0.7858,0.0403,0.993,0.5632,0.6656,0.8231,0.711525,0.617866666666667,0.761225
7,0.9947,0.5634,0.6798,0.8222,0.0477,0.9968,0.6445,0.7267,0.8098,0.0317,0.9947,0.6764,0.7066,0.86,0.765025,0.688466666666667,0.809425
8,0.9921,0.4676,0.6342,0.7773,0.0603,0.9969,0.6582,0.7316,0.8202,0.0271,0.9925,0.5744,0.6682,0.8258,0.7178,0.626366666666667,0.765225
9,0.9939,0.5166,0.7002,0.824,0.05,0.9973,0.6897,0.7582,0.8395,0.0228,0.9941,0.6018,0.7381,0.8783,0.758675,0.680266666666667,0.803075
10,0.994,0.5277,0.6896,0.8182,0.0461,0.9974,0.7041,0.7624,0.8428,0.021,0.9942,0.587,0.7236,0.8659,0.757375,0.6785,0.792675
11,0.9956,0.6341,0.7024,0.8431,0.0334,0.9976,0.7217,0.7799,0.858,0.0189,0.9956,0.7234,0.7368,0.8898,0.7938,0.726533333333333,0.8364
12,0.9931,0.5219,0.627,0.8077,0.0533,0.9977,0.7374,0.7897,0.8596,0.0175,0.9932,0.6378,0.6674,0.8607,0.737425,0.6522,0.789775
13,0.994,0.4442,0.6555,0.7523,0.0598,0.9977,0.736,0.7893,0.8694,0.0171,0.9942,0.4841,0.6924,0.801,0.7115,0.617333333333334,0.742925
14,0.9954,0.6313,0.7206,0.8546,0.0324,0.9977,0.745,0.795,0.8662,0.0167,0.9954,0.7306,0.7603,0.8983,0.800475,0.7355,0.84615
15,0.9941,0.5339,0.6755,0.8007,0.0473,0.998,0.766,0.8113,0.8767,0.0151,0.9944,0.6143,0.7129,0.8578,0.75105,0.670033333333333,0.79485
16,0.9953,0.6339,0.7252,0.8321,0.035,0.998,0.7662,0.8058,0.8745,0.0151,0.9953,0.7139,0.7593,0.8839,0.796625,0.7304,0.8381
17,0.9952,0.6222,0.7297,0.846,0.0387,0.9979,0.7744,0.8084,0.8758,0.0151,0.9952,0.715,0.7647,0.8934,0.798275,0.732633333333333,0.842075
18,0.9959,0.677,0.719,0.8579,0.0303,0.9982,0.7944,0.8249,0.8873,0.0132,0.9959,0.7696,0.7619,0.9081,0.81245,0.7513,0.858875
19,0.9937,0.5316,0.5918,0.7738,0.0621,0.9982,0.7888,0.8218,0.884,0.0135,0.9938,0.5976,0.6278,0.8205,0.722725,0.6324,0.759925
20,0.9961,0.7035,0.735,0.8613,0.0294,0.9983,0.7986,0.8352,0.8884,0.0126,0.9962,0.7788,0.7672,0.9091,0.823975,0.7666,0.862825
21,0.9902,0.6155,0.6564,0.7315,0.0625,0.9983,0.7982,0.8364,0.8923,0.0126,0.9907,0.7288,0.7064,0.7729,0.7484,0.6678,0.7997
22,0.9958,0.6689,0.7294,0.867,0.0335,0.9984,0.8058,0.834,0.8954,0.0122,0.9959,0.7401,0.7664,0.9129,0.815275,0.7551,0.853825
23,0.9952,0.6361,0.7418,0.8579,0.0398,0.9984,0.8043,0.8391,0.8933,0.0118,0.9953,0.6789,0.7759,0.91,0.80775,0.745266666666667,0.840025
24,0.9965,0.6972,0.7531,0.879,0.0264,0.9984,0.8083,0.8408,0.8965,0.0118,0.9966,0.7988,0.7978,0.9241,0.83145,0.776433333333333,0.879325
25,0.9961,0.6731,0.7476,0.8688,0.0289,0.9985,0.8228,0.8439,0.9005,0.0112,0.9962,0.7756,0.7917,0.9199,0.8214,0.763166666666667,0.87085
26,0.996,0.6378,0.7278,0.8432,0.0346,0.9984,0.8151,0.8441,0.8951,0.0118,0.996,0.7309,0.7699,0.8919,0.8012,0.736266666666667,0.847175
27,0.9961,0.6816,0.7385,0.8748,0.0334,0.9986,0.8389,0.8603,0.9107,0.0103,0.9962,0.7717,0.778,0.9197,0.82275,0.764966666666667,0.8664
28,0.9946,0.6432,0.7436,0.8359,0.0387,0.9986,0.8324,0.8606,0.9081,0.0104,0.9948,0.7571,0.7845,0.8818,0.804325,0.7409,0.85455
29,0.9959,0.6809,0.753,0.8641,0.035,0.9985,0.8201,0.8545,0.9061,0.011,0.996,0.7383,0.7913,0.9168,0.823475,0.766,0.8606
30,0.9963,0.6925,0.7531,0.8751,0.0299,0.9986,0.8379,0.8591,0.9079,0.0106,0.9962,0.7707,0.784,0.9181,0.82925,0.773566666666667,0.86725
31,0.9962,0.682,0.7536,0.858,0.0311,0.9986,0.8432,0.8581,0.9062,0.0102,0.9962,0.7789,0.7843,0.9058,0.82245,0.764533333333333,0.8663
32,0.9956,0.6831,0.7038,0.8716,0.0398,0.9987,0.8484,0.8663,0.9099,0.0097,0.9956,0.7444,0.7373,0.915,0.813525,0.752833333333333,0.848075
33,0.9939,0.5761,0.7109,0.8579,0.0588,0.9987,0.8607,0.8657,0.9127,0.0098,0.9942,0.6371,0.7515,0.9074,0.7847,0.714966666666667,0.82255
34,0.996,0.6881,0.7636,0.865,0.037,0.9987,0.8434,0.8673,0.91,0.0098,0.996,0.7544,0.7983,0.9117,0.828175,0.772233333333333,0.8651
35,0.9961,0.6858,0.7522,0.8739,0.0363,0.9988,0.8545,0.8673,0.9128,0.0094,0.9961,0.7718,0.7819,0.9138,0.827,0.770633333333333,0.8659
36,0.9966,0.7296,0.7635,0.8807,0.0287,0.9988,0.8642,0.8707,0.9156,0.0091,0.9966,0.7929,0.8043,0.9234,0.8426,0.791266666666667,0.8793
37,0.9964,0.7089,0.761,0.8722,0.0309,0.9988,0.8719,0.8742,0.9156,0.0088,0.9964,0.8052,0.8005,0.9173,0.834625,0.7807,0.87985
38,0.9965,0.7041,0.7493,0.8748,0.0318,0.9988,0.8569,0.8707,0.9153,0.0093,0.9965,0.7986,0.7907,0.9125,0.831175,0.776066666666667,0.874575
39,0.9967,0.7203,0.7748,0.8781,0.0284,0.9988,0.871,0.8806,0.9206,0.0087,0.9967,0.7882,0.819,0.9195,0.842475,0.791066666666667,0.88085
40,0.9959,0.6945,0.7577,0.8792,0.0409,0.9989,0.8733,0.8776,0.9196,0.0085,0.996,0.7507,0.7963,0.9237,0.831825,0.777133333333334,0.866675
41,0.9962,0.6804,0.7509,0.8764,0.0355,0.9989,0.871,0.8827,0.9218,0.0086,0.9962,0.775,0.7864,0.9221,0.825975,0.769233333333333,0.869925
42,0.9963,0.6602,0.7718,0.8731,0.0324,0.9989,0.884,0.8874,0.9255,0.0083,0.9964,0.7733,0.8143,0.9159,0.82535,0.768366666666667,0.874975
43,0.9961,0.7052,0.7466,0.8844,0.0393,0.9988,0.8683,0.8822,0.9227,0.0086,0.9962,0.7779,0.7902,0.9209,0.833075,0.778733333333333,0.8713
44,0.9963,0.7271,0.7606,0.8773,0.0338,0.9989,0.8695,0.8838,0.9245,0.0084,0.9964,0.787,0.7988,0.9211,0.840325,0.788333333333333,0.875825
45,0.9961,0.6962,0.7712,0.8734,0.0369,0.999,0.8872,0.8876,0.9248,0.0079,0.9962,0.7717,0.8137,0.9174,0.834225,0.780266666666667,0.87475
46,0.9963,0.7196,0.7559,0.8679,0.0335,0.9989,0.8705,0.8864,0.9244,0.0086,0.9962,0.774,0.8048,0.9156,0.834925,0.781133333333333,0.87265
47,0.9966,0.7242,0.7649,0.8707,0.0308,0.9989,0.8769,0.885,0.9197,0.0085,0.9966,0.7984,0.809,0.9211,0.8391,0.7866,0.881275
48,0.9962,0.6882,0.7438,0.8786,0.0361,0.999,0.8967,0.896,0.9301,0.0076,0.9963,0.7788,0.7917,0.9232,0.8267,0.7702,0.8725
49,0.9968,0.7371,0.7769,0.8739,0.0291,0.999,0.8901,0.8888,0.9292,0.0076,0.9968,0.8157,0.8169,0.9139,0.846175,0.795966666666667,0.885825
50,0.9966,0.7092,0.768,0.8784,0.0297,0.9989,0.8823,0.8905,0.9278,0.0081,0.9966,0.7981,0.8078,0.922,0.83805,0.7852,0.881125
51,0.9964,0.7076,0.7648,0.8795,0.0367,0.999,0.8966,0.8924,0.9259,0.0074,0.9965,0.7936,0.8022,0.9213,0.837075,0.783966666666667,0.8784
52,0.996,0.6657,0.7522,0.8742,0.0412,0.9989,0.8833,0.8846,0.9238,0.0082,0.9961,0.758,0.7922,0.9226,0.822025,0.764033333333334,0.867225
53,0.9967,0.6927,0.7705,0.8791,0.0304,0.999,0.8939,0.8949,0.9335,0.0074,0.9967,0.7995,0.8127,0.923,0.83475,0.780766666666667,0.882975
54,0.9964,0.6861,0.7665,0.87,0.0349,0.9991,0.9,0.9015,0.9332,0.0072,0.9964,0.7914,0.8018,0.9139,0.82975,0.7742,0.875875
55,0.9967,0.6904,0.7725,0.8756,0.0283,0.999,0.8914,0.8936,0.9287,0.0076,0.9967,0.7995,0.8156,0.9222,0.8338,0.7795,0.8835
56,0.9968,0.6949,0.778,0.875,0.0283,0.999,0.8842,0.8949,0.929,0.0074,0.9968,0.8084,0.8214,0.9233,0.836175,0.782633333333333,0.887475
57,0.9969,0.7377,0.7774,0.8775,0.0291,0.999,0.8851,0.8956,0.932,0.0075,0.9969,0.8148,0.8202,0.9231,0.847375,0.797533333333333,0.88875
58,0.9963,0.7023,0.7704,0.8698,0.0402,0.9991,0.9015,0.9007,0.9319,0.0071,0.9964,0.7776,0.8171,0.9162,0.8347,0.780833333333333,0.876825
59,0.9965,0.7103,0.7706,0.8828,0.0356,0.9991,0.902,0.9007,0.9337,0.0071,0.9966,0.7979,0.8105,0.9209,0.84005,0.7879,0.881475
60,0.9963,0.7118,0.7583,0.8822,0.04,0.999,0.8953,0.898,0.9302,0.0073,0.9963,0.7863,0.7999,0.9226,0.83715,0.7841,0.876275
61,0.9966,0.7266,0.7746,0.8779,0.0345,0.9991,0.9063,0.9002,0.9311,0.0071,0.9967,0.8108,0.8138,0.9217,0.843925,0.793033333333333,0.88575
62,0.9965,0.7187,0.769,0.8813,0.0351,0.9991,0.9111,0.9037,0.9353,0.0067,0.9966,0.801,0.8108,0.9205,0.841375,0.789666666666667,0.882225
63,0.9965,0.7332,0.7712,0.8748,0.0361,0.9991,0.9013,0.9058,0.9349,0.0068,0.9966,0.8026,0.811,0.9197,0.843925,0.793066666666667,0.882475
64,0.9964,0.6985,0.7662,0.8822,0.037,0.9991,0.9186,0.9044,0.9348,0.0067,0.9965,0.7901,0.7991,0.9219,0.835825,0.7823,0.8769
65,0.9967,0.7405,0.7703,0.8665,0.0337,0.9991,0.9056,0.9007,0.9372,0.0069,0.9967,0.7965,0.8087,0.9103,0.8435,0.792433333333333,0.87805
66,0.9969,0.7437,0.7728,0.8791,0.0293,0.999,0.8735,0.8966,0.9296,0.0078,0.9969,0.8125,0.8172,0.9244,0.848125,0.798533333333333,0.88775
67,0.9968,0.7138,0.7697,0.8813,0.0314,0.9991,0.9037,0.9084,0.9369,0.0067,0.9968,0.8003,0.8114,0.9242,0.8404,0.788266666666667,0.883175
68,0.995,0.7032,0.7185,0.8528,0.0467,0.9991,0.9197,0.9065,0.9368,0.0066,0.9951,0.7964,0.754,0.8948,0.817375,0.758166666666667,0.860075
69,0.9968,0.7142,0.7857,0.88,0.0331,0.9992,0.9161,0.9105,0.9388,0.0065,0.9968,0.7987,0.8246,0.9182,0.844175,0.7933,0.884575
70,0.9968,0.7049,0.7673,0.8766,0.0333,0.9992,0.9181,0.9084,0.9385,0.0064,0.9968,0.7992,0.805,0.9194,0.8364,0.782933333333333,0.8801
71,0.997,0.7203,0.779,0.8778,0.03,0.9991,0.9126,0.9084,0.9395,0.0065,0.997,0.811,0.8205,0.9177,0.843525,0.792366666666667,0.88655
72,0.9966,0.7197,0.7748,0.8732,0.0371,0.9992,0.9214,0.9101,0.9384,0.0063,0.9967,0.8014,0.8136,0.9195,0.841075,0.789233333333333,0.8828
73,0.9958,0.6846,0.7636,0.8544,0.0438,0.9992,0.9184,0.9108,0.9398,0.0063,0.9959,0.761,0.8127,0.9023,0.8246,0.767533333333333,0.867975
74,0.9966,0.7272,0.7566,0.8757,0.0397,0.9992,0.9201,0.9116,0.9396,0.0063,0.9966,0.8043,0.8048,0.9236,0.839025,0.7865,0.882325
75,0.9965,0.7066,0.7698,0.8729,0.0356,0.9992,0.9248,0.9108,0.9373,0.0062,0.9966,0.7927,0.8135,0.9159,0.83645,0.7831,0.879675
76,0.9968,0.7168,0.7765,0.8777,0.036,0.9992,0.9216,0.9125,0.9412,0.0062,0.9968,0.8096,0.8177,0.9191,0.84195,0.790333333333333,0.8858
77,0.9966,0.7175,0.7769,0.8795,0.0343,0.9992,0.9229,0.9124,0.9412,0.0063,0.9967,0.8002,0.8185,0.9192,0.842625,0.7913,0.88365
78,0.9968,0.7112,0.7671,0.8793,0.0344,0.9992,0.9167,0.9116,0.9398,0.0062,0.9968,0.8053,0.8099,0.9214,0.8386,0.785866666666667,0.88335
79,0.9968,0.7002,0.766,0.8731,0.0351,0.9992,0.9185,0.9147,0.94,0.006,0.9967,0.8014,0.8084,0.9195,0.834025,0.779766666666667,0.8815
80,0.9964,0.6904,0.7766,0.8772,0.0381,0.9991,0.9092,0.9111,0.94,0.0068,0.9965,0.7929,0.8208,0.918,0.83515,0.7814,0.88205
81,0.997,0.7329,0.7788,0.8747,0.0327,0.9991,0.9107,0.9093,0.9379,0.0065,0.997,0.8162,0.8228,0.917,0.84585,0.795466666666667,0.88825
82,0.9967,0.7323,0.7777,0.8777,0.035,0.9992,0.9295,0.9167,0.9444,0.0058,0.9968,0.807,0.8186,0.9184,0.8461,0.7959,0.8852
83,0.9966,0.7028,0.7792,0.8662,0.0376,0.9992,0.9282,0.9203,0.9447,0.0057,0.9966,0.8077,0.818,0.9079,0.8362,0.782733333333333,0.88255
84,0.9965,0.7155,0.7647,0.8759,0.0398,0.9992,0.9211,0.9162,0.9402,0.0059,0.9966,0.8032,0.8006,0.9195,0.83815,0.785366666666667,0.879975
85,0.9968,0.7199,0.7507,0.8665,0.0357,0.9992,0.923,0.9138,0.9394,0.006,0.9968,0.8011,0.797,0.9157,0.833475,0.779033333333333,0.87765
86,0.9963,0.7135,0.7765,0.8706,0.0515,0.9992,0.9294,0.9159,0.9429,0.0058,0.9964,0.7668,0.8235,0.916,0.839225,0.786866666666667,0.875675
87,0.997,0.7317,0.7817,0.8825,0.0333,0.9993,0.9368,0.922,0.9433,0.0055,0.997,0.8173,0.8225,0.9233,0.848225,0.798633333333333,0.890025
88,0.9969,0.723,0.777,0.8785,0.0354,0.9993,0.9337,0.9255,0.9459,0.0053,0.9969,0.8148,0.8197,0.9206,0.84385,0.792833333333333,0.888
89,0.9968,0.7303,0.776,0.88,0.0391,0.9993,0.9364,0.9243,0.9478,0.0053,0.9968,0.8063,0.8178,0.9223,0.845775,0.795433333333334,0.8858
90,0.9969,0.7225,0.7785,0.8795,0.0367,0.9993,0.9393,0.9256,0.9467,0.0053,0.9969,0.8144,0.8183,0.9217,0.84435,0.7935,0.887825
91,0.9969,0.7204,0.7852,0.8752,0.036,0.9993,0.9385,0.9259,0.9489,0.0052,0.997,0.8114,0.8257,0.9174,0.844425,0.7936,0.887875
92,0.9969,0.7198,0.7803,0.8783,0.0363,0.9993,0.9419,0.9268,0.9508,0.0052,0.9969,0.8141,0.8234,0.9225,0.843825,0.7928,0.889225
93,0.9969,0.7164,0.7859,0.8776,0.0354,0.9993,0.9363,0.9276,0.9473,0.0051,0.9969,0.8143,0.8253,0.9195,0.8442,0.7933,0.889
94,0.9969,0.7275,0.7848,0.8776,0.0376,0.9993,0.9312,0.928,0.9487,0.0051,0.9969,0.8126,0.826,0.9189,0.8467,0.796633333333333,0.8886
95,0.9967,0.725,0.7735,0.8778,0.0411,0.9993,0.9462,0.9285,0.9495,0.0051,0.9967,0.8045,0.8123,0.9205,0.84325,0.7921,0.8835
96,0.9969,0.7151,0.7795,0.8824,0.0373,0.9993,0.938,0.9273,0.9466,0.0052,0.9969,0.8067,0.8174,0.9232,0.843475,0.792333333333333,0.88605
97,0.9969,0.7395,0.7809,0.8785,0.037,0.9993,0.9369,0.9289,0.9477,0.0051,0.9969,0.8139,0.8212,0.9203,0.84895,0.799633333333334,0.888075
98,0.9969,0.7266,0.7797,0.8783,0.037,0.9993,0.9417,0.9284,0.9502,0.005,0.9969,0.8159,0.8204,0.9194,0.845375,0.794866666666667,0.88815
99,0.997,0.7275,0.7829,0.8812,0.0375,0.9993,0.9437,0.9286,0.9499,0.005,0.997,0.8155,0.8228,0.9202,0.84715,0.7972,0.888875
100,0.997,0.7277,0.7864,0.8821,0.0352,0.9994,0.9402,0.9291,0.9499,0.005,0.997,0.8132,0.8279,0.9231,0.8483,0.798733333333333,0.8903
101,0.9968,0.7254,0.7824,0.8769,0.0403,0.9994,0.9425,0.9303,0.9518,0.0049,0.9968,0.806,0.8199,0.9184,0.845375,0.7949,0.885275
102,0.997,0.7234,0.7853,0.8791,0.0386,0.9994,0.9382,0.9296,0.951,0.005,0.997,0.8103,0.8253,0.9207,0.8462,0.795933333333333,0.888325
103,0.9968,0.7069,0.7875,0.879,0.037,0.9993,0.9399,0.9297,0.9491,0.005,0.9968,0.806,0.8265,0.9191,0.84255,0.791133333333333,0.8871
104,0.9968,0.7114,0.7749,0.8809,0.0406,0.9994,0.9436,0.9307,0.9494,0.0049,0.9968,0.8086,0.8128,0.9226,0.841,0.789066666666667,0.8852
105,0.9969,0.7286,0.78,0.8793,0.0381,0.9993,0.9401,0.9272,0.9493,0.005,0.997,0.817,0.8214,0.9225,0.8462,0.795966666666667,0.889475
106,0.9969,0.7181,0.7826,0.8796,0.0378,0.9994,0.9453,0.9305,0.9516,0.0049,0.9969,0.8143,0.8231,0.9221,0.8443,0.793433333333333,0.8891
107,0.9969,0.7212,0.7752,0.8804,0.0385,0.9994,0.949,0.931,0.9518,0.0048,0.9969,0.814,0.818,0.9234,0.843425,0.792266666666667,0.888075
108,0.9968,0.7166,0.7866,0.878,0.0405,0.9994,0.9408,0.9304,0.9524,0.0049,0.9968,0.798,0.8262,0.9202,0.8445,0.793733333333334,0.8853
109,0.997,0.7129,0.7843,0.8747,0.0368,0.9994,0.9453,0.9299,0.9504,0.0048,0.997,0.8137,0.8245,0.9202,0.842225,0.790633333333333,0.88885
110,0.9967,0.7239,0.7663,0.88,0.046,0.9994,0.947,0.9303,0.9522,0.0048,0.9967,0.7923,0.8104,0.9251,0.841725,0.790066666666667,0.881125
111,0.9969,0.725,0.7844,0.8756,0.0391,0.9994,0.9424,0.9322,0.9552,0.0048,0.9969,0.8152,0.8209,0.9162,0.845475,0.795,0.8873
112,0.9968,0.7289,0.7786,0.8796,0.0405,0.9994,0.946,0.9312,0.9491,0.0048,0.9968,0.8063,0.8191,0.9236,0.845975,0.7957,0.88645
113,0.9969,0.7305,0.7796,0.8756,0.0397,0.9994,0.9431,0.932,0.952,0.0048,0.9969,0.8135,0.8207,0.9201,0.84565,0.795233333333334,0.8878
114,0.9969,0.7271,0.7897,0.8799,0.0384,0.9994,0.9447,0.9321,0.9511,0.0048,0.9969,0.8128,0.8274,0.9213,0.8484,0.7989,0.8896
115,0.9969,0.721,0.7833,0.8817,0.0396,0.9994,0.9401,0.9319,0.9527,0.0048,0.9969,0.808,0.8211,0.9241,0.845725,0.795333333333333,0.887525
116,0.9969,0.7378,0.7882,0.8755,0.0403,0.9994,0.949,0.9337,0.952,0.0047,0.9969,0.8053,0.8313,0.9196,0.8496,0.8005,0.888275
117,0.9969,0.7156,0.7836,0.8767,0.0415,0.9994,0.9446,0.9327,0.9528,0.0047,0.9969,0.8028,0.8241,0.9208,0.8432,0.791966666666667,0.88615
118,0.9968,0.7285,0.7773,0.8757,0.0404,0.9994,0.9462,0.9337,0.9543,0.0047,0.9968,0.8113,0.8178,0.9218,0.844575,0.793833333333333,0.886925
119,0.9969,0.7253,0.778,0.8756,0.0395,0.9994,0.9463,0.9326,0.9499,0.0047,0.9969,0.8117,0.8179,0.9196,0.84395,0.792966666666667,0.886525
120,0.9968,0.7177,0.7827,0.8776,0.0413,0.9994,0.9468,0.9324,0.9529,0.0047,0.9969,0.8064,0.8197,0.9181,0.8437,0.792666666666667,0.885275
121,0.9969,0.7279,0.7815,0.8753,0.0395,0.9994,0.9444,0.9333,0.9518,0.0047,0.9969,0.8094,0.8203,0.9187,0.8454,0.7949,0.886325
122,0.9968,0.712,0.7784,0.879,0.043,0.9994,0.9455,0.9345,0.9552,0.0047,0.9968,0.8038,0.8169,0.9224,0.84155,0.7898,0.884975
123,0.9969,0.7176,0.7784,0.8778,0.04,0.9994,0.9478,0.9319,0.9548,0.0047,0.9969,0.8138,0.8175,0.9204,0.842675,0.791266666666667,0.88715
124,0.9969,0.718,0.782,0.8796,0.0402,0.9994,0.9469,0.9329,0.9565,0.0046,0.9969,0.8118,0.8203,0.9221,0.844125,0.7932,0.887775
125,0.9968,0.7403,0.7779,0.8779,0.044,0.9994,0.9424,0.9355,0.956,0.0046,0.9968,0.81,0.8149,0.9187,0.848225,0.7987,0.8851
126,0.9969,0.7305,0.7833,0.8768,0.0409,0.9994,0.9466,0.935,0.9553,0.0046,0.997,0.815,0.8236,0.9201,0.846875,0.796866666666667,0.888925
127,0.9969,0.7242,0.7819,0.8749,0.0404,0.9994,0.9466,0.9342,0.9562,0.0045,0.9969,0.8177,0.8237,0.9182,0.844475,0.793666666666667,0.889125
128,0.9969,0.7331,0.78,0.8771,0.0418,0.9994,0.942,0.9354,0.9536,0.0046,0.9969,0.8151,0.8206,0.9227,0.846775,0.796733333333333,0.888825
129,0.9969,0.7144,0.7839,0.8772,0.0421,0.9994,0.9444,0.9341,0.9554,0.0045,0.9969,0.8135,0.8226,0.9191,0.8431,0.791833333333334,0.888025
130,0.9969,0.7098,0.7818,0.8763,0.0418,0.9994,0.9469,0.9366,0.9564,0.0045,0.9969,0.8128,0.8212,0.9212,0.8412,0.7893,0.888025
131,0.997,0.7091,0.7816,0.8779,0.0407,0.9994,0.9467,0.9368,0.9558,0.0045,0.997,0.816,0.8242,0.923,0.8414,0.789533333333333,0.89005
132,0.9969,0.716,0.7857,0.8763,0.041,0.9994,0.946,0.9363,0.9577,0.0045,0.9969,0.808,0.827,0.9199,0.843725,0.792666666666667,0.88795
133,0.9969,0.7339,0.7809,0.8793,0.0424,0.9994,0.9443,0.9363,0.9567,0.0045,0.9969,0.8077,0.8199,0.9237,0.84775,0.798033333333333,0.88705
134,0.9967,0.718,0.7813,0.8749,0.0468,0.9994,0.9491,0.9339,0.9563,0.0045,0.9968,0.7958,0.8237,0.9199,0.842725,0.7914,0.88405
135,0.9969,0.7085,0.784,0.8773,0.0419,0.9994,0.9493,0.9374,0.9568,0.0044,0.9969,0.8116,0.8248,0.9225,0.841675,0.789933333333333,0.88895
136,0.9966,0.7099,0.7668,0.8763,0.05,0.9994,0.9497,0.9353,0.9572,0.0045,0.9966,0.8009,0.8067,0.9215,0.8374,0.784333333333333,0.881425
137,0.9968,0.7234,0.7785,0.8768,0.0464,0.9994,0.9487,0.9383,0.9567,0.0043,0.9968,0.8034,0.8187,0.9213,0.843875,0.7929,0.88505
138,0.9969,0.7201,0.7834,0.8767,0.0425,0.9994,0.9518,0.9391,0.9587,0.0043,0.9969,0.8126,0.8237,0.921,0.844275,0.7934,0.88855
139,0.9969,0.7409,0.7836,0.8778,0.0441,0.9994,0.9479,0.9391,0.9564,0.0043,0.9969,0.81,0.8259,0.9217,0.8498,0.800766666666667,0.888625
140,0.9969,0.7182,0.7739,0.8781,0.0446,0.9994,0.9497,0.9403,0.9574,0.0043,0.9969,0.8131,0.8158,0.924,0.841775,0.790066666666667,0.88745
141,0.9968,0.7185,0.7815,0.8787,0.0435,0.9994,0.9485,0.9394,0.9588,0.0043,0.9969,0.803,0.8223,0.9239,0.843875,0.7929,0.886525
142,0.9967,0.7174,0.7778,0.8783,0.0483,0.9994,0.9515,0.9411,0.9596,0.0042,0.9968,0.8019,0.8186,0.9232,0.84255,0.791166666666667,0.885125
143,0.9969,0.7229,0.7839,0.8767,0.0443,0.9994,0.9562,0.9394,0.9572,0.0042,0.9969,0.8069,0.8242,0.921,0.8451,0.7945,0.88725
144,0.9969,0.7208,0.7815,0.8765,0.0438,0.9994,0.952,0.9404,0.9599,0.0042,0.9969,0.8155,0.8205,0.9205,0.843925,0.792933333333333,0.88835
145,0.9969,0.7253,0.7878,0.8755,0.0449,0.9994,0.9509,0.9382,0.9573,0.0042,0.9969,0.806,0.8272,0.9192,0.846375,0.7962,0.887325
146,0.9969,0.7001,0.7841,0.8776,0.0425,0.9995,0.9514,0.9406,0.9581,0.0042,0.997,0.8121,0.8226,0.9217,0.839675,0.787266666666667,0.88835
147,0.997,0.7324,0.7848,0.8784,0.0416,0.9995,0.9509,0.94,0.9602,0.0042,0.997,0.817,0.8241,0.9225,0.84815,0.798533333333334,0.89015
148,0.9969,0.7333,0.7821,0.8777,0.0447,0.9995,0.9557,0.94,0.959,0.0042,0.9969,0.8107,0.822,0.9226,0.8475,0.7977,0.88805
149,0.9969,0.7151,0.784,0.8753,0.0445,0.9994,0.9509,0.9378,0.9565,0.0043,0.9969,0.8087,0.8248,0.9207,0.842825,0.791466666666667,0.887775
150,0.997,0.729,0.7851,0.8775,0.0411,0.9994,0.9507,0.9398,0.9579,0.0043,0.997,0.8094,0.8259,0.9244,0.84715,0.7972,0.889175
151,0.9969,0.7342,0.7799,0.8785,0.0422,0.9995,0.9528,0.9413,0.9612,0.0041,0.9969,0.8108,0.8205,0.9248,0.847375,0.797533333333334,0.88825
152,0.997,0.735,0.7827,0.8774,0.0425,0.9995,0.9527,0.9417,0.9588,0.0041,0.997,0.8115,0.8238,0.9228,0.848025,0.798366666666667,0.888775
153,0.9969,0.7284,0.7823,0.8763,0.0431,0.9995,0.9515,0.9397,0.9579,0.0042,0.997,0.8133,0.8245,0.9242,0.845975,0.795666666666667,0.88975
154,0.997,0.7228,0.7844,0.8786,0.0423,0.9995,0.9487,0.942,0.9601,0.0041,0.997,0.8131,0.8239,0.923,0.8457,0.795266666666667,0.88925
155,0.9969,0.7129,0.7821,0.8773,0.0437,0.9995,0.9531,0.9401,0.9577,0.0041,0.997,0.8174,0.8223,0.9223,0.8423,0.790766666666667,0.88975
156,0.9969,0.7247,0.7797,0.8768,0.0445,0.9995,0.9537,0.9422,0.9598,0.0041,0.9969,0.8114,0.8196,0.9219,0.844525,0.793733333333334,0.88745
157,0.9968,0.7107,0.7776,0.8772,0.0451,0.9995,0.9523,0.9422,0.9604,0.0041,0.9969,0.8081,0.817,0.9222,0.840575,0.7885,0.88605
158,0.9969,0.717,0.7799,0.8784,0.0427,0.9995,0.9522,0.9403,0.9591,0.0041,0.9969,0.8158,0.8199,0.9235,0.84305,0.791766666666667,0.889025
159,0.9968,0.7296,0.7863,0.8755,0.0463,0.9995,0.9551,0.94,0.9583,0.0041,0.9968,0.8048,0.8254,0.9201,0.84705,0.797133333333333,0.886775
160,0.9969,0.726,0.7828,0.8772,0.0437,0.9995,0.95,0.9394,0.957,0.0042,0.9969,0.812,0.8234,0.9227,0.845725,0.795333333333333,0.88875
161,0.997,0.7205,0.7843,0.8774,0.0428,0.9995,0.9558,0.9426,0.9607,0.004,0.997,0.8159,0.8241,0.9231,0.8448,0.794066666666667,0.890025
162,0.9969,0.7202,0.7822,0.8768,0.0441,0.9995,0.9557,0.9424,0.9602,0.0041,0.9969,0.8146,0.8222,0.9227,0.844025,0.793066666666667,0.8891
163,0.9969,0.7226,0.7818,0.8771,0.0453,0.9995,0.9539,0.9418,0.9617,0.004,0.9969,0.8091,0.8225,0.9238,0.8446,0.793833333333333,0.888075
164,0.997,0.7183,0.7802,0.8769,0.0439,0.9995,0.9542,0.9434,0.9606,0.004,0.997,0.8165,0.8214,0.9235,0.8431,0.7918,0.8896
165,0.9969,0.7224,0.7786,0.8769,0.0454,0.9995,0.9535,0.9425,0.9586,0.004,0.9969,0.8116,0.8209,0.9237,0.8437,0.792633333333333,0.888275
166,0.997,0.7236,0.7847,0.8772,0.0434,0.9995,0.9523,0.9438,0.9605,0.004,0.997,0.8166,0.8259,0.9224,0.845625,0.795166666666667,0.890475
167,0.9968,0.7136,0.7795,0.8776,0.0462,0.9995,0.9533,0.9418,0.959,0.004,0.9969,0.8094,0.8201,0.9238,0.841875,0.790233333333333,0.88755
168,0.997,0.7232,0.7799,0.8786,0.0442,0.9995,0.9563,0.943,0.9623,0.004,0.997,0.8159,0.8211,0.9243,0.844675,0.7939,0.889575
169,0.997,0.7168,0.7853,0.8781,0.0431,0.9995,0.9549,0.9426,0.9612,0.004,0.997,0.8164,0.8258,0.923,0.8443,0.7934,0.89055
170,0.997,0.7094,0.7848,0.8768,0.044,0.9995,0.9535,0.9437,0.9613,0.004,0.997,0.8121,0.8253,0.9216,0.842,0.790333333333333,0.889
171,0.9969,0.7199,0.781,0.8771,0.0445,0.9995,0.9544,0.9424,0.9618,0.004,0.9969,0.8136,0.821,0.9231,0.843725,0.792666666666667,0.88865
172,0.9969,0.715,0.7775,0.8773,0.0455,0.9995,0.9569,0.9435,0.9616,0.0039,0.9969,0.814,0.8182,0.9232,0.841675,0.789933333333334,0.888075
173,0.9969,0.7165,0.7824,0.8761,0.0441,0.9995,0.9551,0.9422,0.9599,0.004,0.9969,0.812,0.8227,0.9219,0.842975,0.791666666666667,0.888375
174,0.997,0.7149,0.782,0.8774,0.0437,0.9995,0.9568,0.9435,0.9601,0.004,0.997,0.8153,0.8238,0.9225,0.842825,0.791433333333334,0.88965
175,0.997,0.7165,0.7866,0.8764,0.0423,0.9995,0.9555,0.9442,0.96,0.004,0.997,0.8165,0.8256,0.9203,0.844125,0.793166666666667,0.88985
176,0.9969,0.7195,0.7837,0.8762,0.0448,0.9995,0.957,0.9438,0.9607,0.004,0.9969,0.8147,0.8244,0.9217,0.844075,0.793133333333334,0.889425
177,0.9969,0.7151,0.7805,0.877,0.0454,0.9995,0.9553,0.9429,0.9622,0.004,0.9969,0.8082,0.8218,0.9231,0.842375,0.790866666666667,0.8875
178,0.9969,0.7213,0.7851,0.8736,0.0452,0.9995,0.9519,0.9415,0.9604,0.004,0.997,0.8082,0.8272,0.919,0.844225,0.793333333333333,0.88785
179,0.9969,0.7234,0.7784,0.8768,0.0458,0.9995,0.9562,0.9433,0.9617,0.004,0.9969,0.8114,0.8197,0.923,0.843875,0.792866666666667,0.88775
180,0.9969,0.7203,0.7844,0.8767,0.0453,0.9995,0.9544,0.9442,0.9614,0.0039,0.997,0.8125,0.826,0.9224,0.844575,0.7938,0.889475
181,0.9969,0.7113,0.7798,0.8766,0.0457,0.9995,0.9559,0.9438,0.9613,0.004,0.9969,0.809,0.8221,0.9232,0.84115,0.789233333333333,0.8878
182,0.9969,0.7236,0.7832,0.8758,0.0456,0.9995,0.957,0.9438,0.9601,0.004,0.9969,0.8114,0.8238,0.921,0.844875,0.7942,0.888275
183,0.9969,0.7165,0.7838,0.877,0.0449,0.9995,0.955,0.9432,0.9613,0.004,0.997,0.811,0.8244,0.9218,0.84355,0.792433333333333,0.88855
184,0.997,0.7289,0.7807,0.8772,0.0453,0.9995,0.9581,0.9438,0.9616,0.0039,0.997,0.8141,0.8199,0.9218,0.84595,0.7956,0.8882
185,0.9969,0.7186,0.7853,0.8762,0.0451,0.9995,0.9544,0.9448,0.9622,0.0039,0.9969,0.8096,0.825,0.9213,0.84425,0.793366666666667,0.8882
186,0.9969,0.7179,0.7832,0.8766,0.0447,0.9995,0.9552,0.9444,0.9608,0.0039,0.9969,0.8083,0.8228,0.922,0.84365,0.792566666666667,0.8875
187,0.9969,0.7178,0.7823,0.8755,0.0466,0.9995,0.9558,0.9441,0.9602,0.0039,0.9969,0.8063,0.8244,0.9219,0.843125,0.791866666666667,0.887375
188,0.9969,0.7274,0.7842,0.8756,0.0457,0.9995,0.9573,0.9441,0.9607,0.0039,0.9969,0.8087,0.8231,0.9195,0.846025,0.795733333333333,0.88705
189,0.9969,0.7191,0.78,0.8773,0.046,0.9995,0.952,0.944,0.9621,0.0039,0.9969,0.8114,0.8207,0.9233,0.843325,0.792133333333333,0.888075
190,0.997,0.724,0.7816,0.8774,0.0446,0.9995,0.9561,0.9437,0.9573,0.0039,0.997,0.8159,0.8217,0.923,0.845,0.794333333333334,0.8894
191,0.9969,0.7262,0.7793,0.8754,0.0463,0.9995,0.9574,0.945,0.9619,0.0039,0.9969,0.8116,0.8204,0.9225,0.84445,0.793633333333333,0.88785
192,0.9969,0.7201,0.7795,0.8761,0.0458,0.9995,0.9534,0.944,0.9623,0.0039,0.997,0.8136,0.8207,0.9222,0.84315,0.7919,0.888375
193,0.9969,0.7231,0.7807,0.8762,0.0454,0.9995,0.954,0.9438,0.9615,0.0039,0.9969,0.8119,0.8211,0.9222,0.844225,0.793333333333334,0.888025
194,0.9969,0.712,0.7823,0.8753,0.0449,0.9995,0.9564,0.9441,0.9614,0.0039,0.9969,0.8151,0.8228,0.921,0.841625,0.789866666666667,0.88895
195,0.9969,0.7154,0.7814,0.877,0.0455,0.9995,0.9547,0.9448,0.9618,0.0039,0.9969,0.8125,0.8215,0.9229,0.842675,0.791266666666667,0.88845
196,0.9969,0.7106,0.7832,0.8762,0.0466,0.9995,0.9581,0.9452,0.9611,0.0039,0.9969,0.8106,0.8226,0.9215,0.841725,0.79,0.8879
197,0.997,0.7217,0.7836,0.8771,0.045,0.9995,0.9548,0.9446,0.9592,0.0039,0.997,0.8136,0.8227,0.9217,0.84485,0.794133333333333,0.88875
198,0.9969,0.725,0.7837,0.8769,0.045,0.9995,0.9558,0.9439,0.9619,0.0039,0.997,0.8144,0.8229,0.9215,0.845625,0.7952,0.88895
199,0.9969,0.7195,0.7858,0.876,0.0452,0.9995,0.9545,0.9441,0.9607,0.0039,0.9969,0.8097,0.8251,0.9212,0.84455,0.793766666666667,0.888225


==> results/acdc/ce_weak/metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Loss0,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Loss0,val_3d_Dice0,val_3d_Dice1,val_3d_Dice2,val_3d_Dice3,val_Dice,val_Dice3D
0,0.4641,0.0633,0.0601,0.0917,0.8441,0.4966,0.0619,0.0527,0.0626,1.0017,0.4835,0.0661,0.0628,0.0902,0.1698,0.17565
1,0.4334,0.1359,0.0589,0.1207,0.4688,0.5194,0.133,0.0614,0.0895,0.5521,0.4468,0.1244,0.0616,0.1227,0.187225,0.188875
2,0.4307,0.1467,0.0598,0.1388,0.3686,0.5196,0.1519,0.0623,0.1049,0.3146,0.4496,0.1359,0.063,0.1435,0.194,0.198
3,0.4876,0.1292,0.0707,0.1336,0.4183,0.5094,0.1547,0.0636,0.1058,0.2356,0.5039,0.1199,0.0747,0.1358,0.205275,0.208575
4,0.5589,0.0895,0.0966,0.139,0.5919,0.5124,0.1487,0.0676,0.1024,0.1767,0.5697,0.0828,0.1029,0.1402,0.221,0.2239
5,0.5206,0.1003,0.0786,0.1242,0.5455,0.5033,0.1453,0.0677,0.1014,0.1536,0.5309,0.093,0.0821,0.1263,0.205925,0.208075
6,0.3826,0.2134,0.0541,0.1123,0.4591,0.487,0.146,0.0657,0.0974,0.1184,0.3927,0.2097,0.0562,0.1156,0.1906,0.19355
7,0.4602,0.1021,0.0755,0.1219,0.4732,0.4702,0.1396,0.0681,0.0908,0.1082,0.469,0.0939,0.0792,0.1246,0.189925,0.191675
8,0.469,0.1412,0.075,0.1152,0.3462,0.4671,0.1417,0.0669,0.0906,0.0962,0.4818,0.1309,0.0792,0.1169,0.2001,0.2022
9,0.3876,0.1518,0.0768,0.0852,0.4698,0.4436,0.1426,0.0668,0.0841,0.0693,0.3963,0.1427,0.0817,0.0866,0.17535,0.176825
10,0.4605,0.1632,0.0747,0.1151,0.3522,0.4477,0.1371,0.0669,0.0883,0.0716,0.4725,0.1504,0.0795,0.1188,0.203375,0.2053
11,0.4683,0.1194,0.0824,0.1069,0.428,0.458,0.1454,0.0675,0.0857,0.0623,0.4784,0.1113,0.0877,0.1073,0.19425,0.196175
12,0.4781,0.153,0.0779,0.1002,0.5107,0.4527,0.1414,0.0675,0.086,0.0497,0.491,0.1479,0.0817,0.1026,0.2023,0.2058
13,0.4623,0.1203,0.0881,0.1133,0.3305,0.4555,0.1362,0.0691,0.0869,0.0483,0.4752,0.1117,0.0944,0.1163,0.196,0.1994
14,0.4177,0.134,0.0731,0.1018,0.3705,0.4226,0.1314,0.0679,0.0798,0.0415,0.4246,0.1271,0.0759,0.1034,0.18165,0.18275
15,0.4424,0.1043,0.0856,0.102,0.4177,0.4258,0.1307,0.0665,0.0821,0.0488,0.4567,0.0966,0.0904,0.1022,0.183575,0.186475
16,0.3706,0.1741,0.0617,0.0961,0.5146,0.4096,0.1365,0.0656,0.0783,0.0301,0.3806,0.1698,0.064,0.0972,0.175625,0.1779
17,0.3333,0.1085,0.0596,0.1171,0.5041,0.379,0.1262,0.0648,0.0768,0.0308,0.3471,0.0987,0.0628,0.1196,0.154625,0.15705
18,0.3614,0.1504,0.0646,0.0971,0.4376,0.3897,0.135,0.0658,0.0748,0.0263,0.3755,0.14,0.0681,0.0986,0.168375,0.17055
19,0.2334,0.0877,0.0622,0.0926,0.841,0.3467,0.13,0.0635,0.0722,0.0299,0.2422,0.08,0.0651,0.093,0.118975,0.120075
20,0.3598,0.1409,0.0729,0.0827,0.5722,0.3319,0.1332,0.0636,0.0679,0.0329,0.3735,0.132,0.0767,0.0837,0.164075,0.166475
21,0.377,0.1397,0.0719,0.0955,0.4078,0.3795,0.1249,0.0656,0.0759,0.0349,0.3906,0.1278,0.0756,0.0975,0.171025,0.172875
22,0.3683,0.174,0.0668,0.0923,0.4262,0.3802,0.1363,0.0637,0.0747,0.0159,0.3825,0.1593,0.0703,0.094,0.17535,0.176525
23,0.2993,0.1384,0.0589,0.1019,0.6083,0.3765,0.1332,0.0649,0.0742,0.0152,0.313,0.1276,0.0619,0.1025,0.149625,0.15125
24,0.3137,0.084,0.0658,0.0737,1.4935,0.3473,0.1278,0.0656,0.0692,0.0258,0.3256,0.0752,0.0692,0.0742,0.1343,0.13605
25,0.3231,0.1271,0.0644,0.0979,0.5631,0.368,0.1211,0.065,0.0762,0.033,0.3357,0.1175,0.0678,0.0982,0.153125,0.1548
26,0.3309,0.13,0.0704,0.0855,0.5748,0.3632,0.1294,0.0654,0.0736,0.0135,0.3388,0.1192,0.0736,0.0853,0.1542,0.154225
27,0.3653,0.1229,0.072,0.0984,0.5104,0.3084,0.1292,0.0636,0.0656,0.0103,0.3756,0.1124,0.0758,0.0989,0.16465,0.165675
28,0.3292,0.1229,0.066,0.099,0.5158,0.3534,0.1304,0.0653,0.0702,0.0073,0.3388,0.1125,0.069,0.0993,0.154275,0.1549
29,0.3369,0.1531,0.0703,0.0852,0.5421,0.3057,0.13,0.0648,0.0639,0.006,0.3453,0.142,0.0736,0.0855,0.161375,0.1616
30,0.327,0.1319,0.064,0.0949,0.5355,0.3094,0.132,0.0634,0.065,0.013,0.3343,0.1217,0.0668,0.0941,0.15445,0.154225
31,0.3364,0.1388,0.0654,0.093,0.5211,0.3074,0.136,0.0636,0.0637,0.0052,0.3461,0.1284,0.0687,0.0933,0.1584,0.159125
32,0.2725,0.1434,0.0685,0.0794,0.5594,0.284,0.1383,0.0638,0.0609,0.0059,0.2771,0.1323,0.0713,0.0787,0.14095,0.13985
33,0.2965,0.1338,0.0725,0.0819,0.485,0.2507,0.132,0.0628,0.0588,0.0048,0.3047,0.1235,0.0764,0.082,0.146175,0.14665
34,0.2773,0.1403,0.0697,0.0739,0.5966,0.2539,0.1315,0.0631,0.0587,0.0041,0.2876,0.1287,0.0728,0.074,0.1403,0.140775
35,0.3115,0.1575,0.0714,0.079,0.4941,0.279,0.1299,0.0643,0.0609,0.0067,0.3255,0.1445,0.0754,0.0797,0.15485,0.156275
36,0.2926,0.1398,0.0811,0.0725,0.5196,0.2943,0.1325,0.0646,0.0633,0.0043,0.3012,0.1278,0.0851,0.0732,0.1465,0.146825
37,0.2418,0.1332,0.0749,0.0707,0.5567,0.2398,0.1268,0.0613,0.0601,0.0063,0.2492,0.1219,0.0784,0.0708,0.13015,0.130075
38,0.2785,0.1277,0.0668,0.0839,0.6181,0.2508,0.1256,0.0631,0.0603,0.0038,0.2876,0.1155,0.07,0.0842,0.139225,0.139325
39,0.2384,0.113,0.0674,0.0843,0.651,0.2376,0.1225,0.0631,0.0592,0.0031,0.2443,0.1016,0.0711,0.0839,0.125775,0.125225
40,0.1758,0.1106,0.0647,0.0784,0.6388,0.2029,0.1182,0.062,0.0588,0.0063,0.1756,0.1002,0.0669,0.0783,0.107375,0.10525
41,0.1694,0.1129,0.0735,0.0693,0.5709,0.1411,0.1169,0.0614,0.0542,0.005,0.1716,0.1026,0.0766,0.0691,0.106275,0.104975
42,0.2004,0.1081,0.0713,0.076,0.5843,0.1961,0.1212,0.0599,0.0583,0.0046,0.2027,0.0979,0.0745,0.0756,0.11395,0.112675
43,0.1587,0.125,0.0692,0.0668,0.7406,0.1631,0.1243,0.0612,0.0543,0.0026,0.1598,0.1126,0.0725,0.066,0.104925,0.102725
44,0.2277,0.1315,0.065,0.0823,0.6468,0.1897,0.1171,0.0616,0.0583,0.0044,0.2332,0.1198,0.0683,0.0816,0.126625,0.125725
45,0.2282,0.1187,0.0668,0.0852,0.5877,0.2122,0.1139,0.0613,0.0614,0.0031,0.2315,0.1076,0.0702,0.0847,0.124725,0.1235
46,0.1627,0.1163,0.066,0.0744,0.6016,0.1476,0.1144,0.0603,0.0558,0.0049,0.1643,0.1058,0.0685,0.074,0.10485,0.10315
47,0.1845,0.1278,0.0657,0.0736,0.6293,0.1544,0.1144,0.0631,0.0553,0.0034,0.1836,0.117,0.0682,0.0731,0.1129,0.110475
48,0.1794,0.1134,0.0699,0.0693,0.6568,0.1646,0.1159,0.0616,0.0562,0.0031,0.18,0.1034,0.0727,0.0688,0.108,0.106225
49,0.1736,0.1555,0.0598,0.0738,0.6387,0.208,0.1191,0.0616,0.0597,0.0032,0.1765,0.143,0.0626,0.0728,0.115675,0.113725
50,0.1767,0.1159,0.0643,0.0742,0.7094,0.1687,0.1142,0.0619,0.057,0.004,0.1784,0.1055,0.0671,0.0734,0.107775,0.1061
51,0.1448,0.1389,0.0605,0.0772,0.6354,0.1531,0.1133,0.0597,0.0569,0.0041,0.1452,0.1268,0.0629,0.0766,0.10535,0.102875
52,0.1669,0.1223,0.0678,0.0741,0.6962,0.153,0.1114,0.0623,0.0557,0.0026,0.1668,0.1107,0.0712,0.0733,0.107775,0.1055
53,0.1434,0.1265,0.0663,0.0738,0.6537,0.1271,0.1122,0.0627,0.0539,0.0016,0.1435,0.1143,0.0699,0.0732,0.1025,0.100225
54,0.1149,0.1299,0.0657,0.0691,0.6902,0.1128,0.1114,0.0608,0.0544,0.0009,0.1142,0.1176,0.0686,0.0685,0.0949,0.092225
55,0.1171,0.1394,0.0653,0.0678,0.6696,0.115,0.1129,0.0618,0.0533,0.001,0.1168,0.1262,0.0684,0.0672,0.0974,0.09465
56,0.1371,0.125,0.0692,0.0703,0.6706,0.0991,0.1145,0.0637,0.0501,0.0012,0.137,0.1128,0.0727,0.0698,0.1004,0.098075
57,0.1486,0.1218,0.0644,0.0748,0.7233,0.11,0.1149,0.06,0.0534,0.0029,0.1471,0.1109,0.0672,0.0742,0.1024,0.09985
58,0.1129,0.1332,0.067,0.0671,0.6674,0.1073,0.1136,0.0619,0.0524,0.0011,0.113,0.121,0.0701,0.0665,0.09505,0.09265
59,0.111,0.1266,0.064,0.0711,0.6752,0.0986,0.1126,0.0624,0.0517,0.0007,0.1103,0.1142,0.0671,0.0704,0.093175,0.0905
60,0.0977,0.1133,0.0683,0.0711,0.6423,0.0832,0.1096,0.062,0.0513,0.0011,0.0973,0.1019,0.0718,0.0706,0.0876,0.0854
61,0.0777,0.124,0.0691,0.0643,0.6713,0.0727,0.1067,0.0642,0.0501,0.0013,0.0789,0.1109,0.0725,0.0642,0.083775,0.081625
62,0.0982,0.1215,0.0712,0.0639,0.6959,0.0853,0.1058,0.0631,0.0519,0.0008,0.0993,0.1095,0.0745,0.0637,0.0887,0.08675
63,0.081,0.1278,0.0645,0.0666,0.6827,0.0747,0.1097,0.0629,0.0504,0.0008,0.0814,0.1154,0.0672,0.0663,0.084975,0.082575
64,0.0864,0.1309,0.0693,0.0642,0.6879,0.0737,0.1134,0.0626,0.0495,0.0011,0.0867,0.1191,0.0724,0.064,0.0877,0.08555
65,0.0843,0.1378,0.0659,0.066,0.7177,0.0738,0.105,0.0621,0.0518,0.0013,0.0846,0.1239,0.0688,0.066,0.0885,0.085825
66,0.0886,0.1227,0.0702,0.0642,0.6911,0.0742,0.1096,0.0641,0.0498,0.0013,0.0883,0.1102,0.0732,0.064,0.086425,0.083925
67,0.0957,0.122,0.0666,0.0682,0.6686,0.0745,0.1082,0.0624,0.0505,0.0007,0.0945,0.1088,0.0692,0.0683,0.088125,0.0852
68,0.0709,0.1185,0.0673,0.0653,0.7362,0.0676,0.1054,0.0617,0.0514,0.0009,0.0705,0.1064,0.0698,0.0651,0.0805,0.07795
69,0.0703,0.1286,0.0657,0.0623,0.7559,0.0612,0.1079,0.0614,0.0504,0.0008,0.0702,0.1165,0.0683,0.0619,0.081725,0.079225
70,0.0715,0.1207,0.069,0.0643,0.6742,0.0571,0.1098,0.0638,0.0487,0.0008,0.0705,0.1097,0.0716,0.064,0.081375,0.07895
71,0.0611,0.1225,0.0676,0.0641,0.7219,0.0555,0.1109,0.0625,0.0491,0.0008,0.0612,0.1111,0.0703,0.0638,0.078825,0.0766
72,0.0654,0.1168,0.0707,0.0647,0.7076,0.0579,0.1085,0.0629,0.0495,0.0008,0.0652,0.1051,0.0742,0.0643,0.0794,0.0772
73,0.0558,0.1408,0.0658,0.0602,0.729,0.0502,0.109,0.0613,0.0494,0.0012,0.0561,0.1276,0.0687,0.06,0.08065,0.0781
74,0.0549,0.1226,0.0672,0.0648,0.7672,0.0526,0.1108,0.0643,0.0483,0.0007,0.0543,0.1107,0.0706,0.0641,0.077375,0.074925
75,0.0495,0.1235,0.0634,0.0634,0.8053,0.051,0.1114,0.0644,0.0477,0.0008,0.0491,0.112,0.0656,0.0632,0.07495,0.072475
76,0.0598,0.1344,0.0686,0.0623,0.696,0.0512,0.1173,0.0629,0.0473,0.0022,0.0602,0.1223,0.0721,0.0619,0.081275,0.079125
77,0.0568,0.1274,0.064,0.0663,0.7035,0.0528,0.1092,0.0629,0.0494,0.0007,0.0571,0.1147,0.0673,0.0657,0.078625,0.0762
78,0.0531,0.1169,0.0648,0.0667,0.7436,0.0502,0.1065,0.0638,0.0492,0.0005,0.0533,0.1046,0.0678,0.0664,0.075375,0.073025
79,0.0591,0.1271,0.0649,0.0657,0.7656,0.0527,0.1069,0.0625,0.0494,0.0009,0.0593,0.114,0.0677,0.0654,0.0792,0.0766
80,0.0535,0.1253,0.0673,0.064,0.7214,0.0509,0.1065,0.0633,0.0495,0.0006,0.0535,0.1124,0.0705,0.0638,0.077525,0.07505
81,0.0518,0.1248,0.0685,0.0633,0.7205,0.0478,0.105,0.0633,0.0496,0.0004,0.052,0.1116,0.0716,0.0634,0.0771,0.07465
82,0.055,0.1288,0.0683,0.063,0.7025,0.0457,0.1082,0.0625,0.0489,0.0006,0.0551,0.1153,0.0715,0.0629,0.078775,0.0762
83,0.0545,0.1249,0.0664,0.0642,0.7205,0.0471,0.1065,0.0624,0.0497,0.0005,0.054,0.1122,0.0691,0.0642,0.0775,0.074875
84,0.0561,0.1309,0.0666,0.0632,0.7174,0.0474,0.1095,0.0625,0.0489,0.0003,0.0561,0.1175,0.0698,0.0629,0.0792,0.076575
85,0.0589,0.1208,0.0671,0.0652,0.7818,0.0506,0.1079,0.0634,0.0491,0.0004,0.0593,0.1074,0.0705,0.0649,0.078,0.075525
86,0.0563,0.1153,0.0702,0.0638,0.7233,0.0521,0.1067,0.0644,0.0491,0.0006,0.0557,0.1029,0.0736,0.0635,0.0764,0.073925
87,0.0461,0.1288,0.0647,0.0627,0.7602,0.0466,0.1102,0.0628,0.0485,0.0005,0.0465,0.1155,0.0677,0.0622,0.075575,0.072975
88,0.053,0.1293,0.0676,0.0614,0.7568,0.0476,0.1129,0.0639,0.0476,0.0003,0.0535,0.1165,0.0707,0.061,0.077825,0.075425
89,0.0528,0.1255,0.0683,0.061,0.7803,0.0506,0.1136,0.0625,0.0481,0.0005,0.0535,0.113,0.0715,0.0606,0.0769,0.07465
90,0.0529,0.1247,0.0651,0.0655,0.7787,0.0466,0.1105,0.0634,0.048,0.0006,0.0532,0.1122,0.068,0.0653,0.07705,0.074675
91,0.0495,0.1284,0.0661,0.0638,0.7382,0.047,0.1092,0.0631,0.0483,0.0003,0.0499,0.1156,0.0693,0.0635,0.07695,0.074575
92,0.0506,0.1282,0.0664,0.063,0.7285,0.0471,0.1095,0.0623,0.0489,0.0006,0.051,0.1155,0.0696,0.0627,0.07705,0.0747
93,0.0491,0.1244,0.066,0.0636,0.7813,0.0446,0.112,0.062,0.0481,0.0002,0.0491,0.1119,0.0688,0.0635,0.075775,0.073325
94,0.0512,0.1261,0.0651,0.0647,0.72,0.0455,0.1092,0.0615,0.0491,0.0002,0.0513,0.1138,0.0677,0.0647,0.076775,0.074375
95,0.0503,0.1248,0.0691,0.0612,0.7499,0.044,0.1083,0.0625,0.0485,0.0004,0.0509,0.113,0.0721,0.061,0.07635,0.07425
96,0.0491,0.1256,0.0649,0.0629,0.7371,0.0425,0.1108,0.0611,0.0484,0.0003,0.0494,0.114,0.0673,0.0628,0.075625,0.073375
97,0.0471,0.1226,0.0686,0.0615,0.7724,0.0404,0.1114,0.0629,0.0475,0.0004,0.0475,0.1112,0.0715,0.0613,0.07495,0.072875
98,0.0463,0.1303,0.0658,0.0629,0.7425,0.0415,0.1101,0.0623,0.0481,0.0004,0.0462,0.1177,0.0688,0.0626,0.076325,0.073825
99,0.0532,0.131,0.0693,0.0607,0.7501,0.0453,0.1097,0.0646,0.0477,0.0004,0.0534,0.1184,0.0728,0.0604,0.07855,0.07625
100,0.047,0.1288,0.0682,0.0617,0.7331,0.0435,0.1098,0.0639,0.0479,0.0003,0.047,0.1158,0.0714,0.0615,0.076425,0.073925
101,0.046,0.1209,0.0689,0.0631,0.7143,0.0411,0.104,0.0646,0.0487,0.0003,0.0461,0.1084,0.0723,0.063,0.074725,0.07245
102,0.046,0.1252,0.0671,0.0628,0.7362,0.0429,0.1049,0.063,0.0492,0.0003,0.0463,0.1126,0.0703,0.0625,0.075275,0.072925
103,0.056,0.1228,0.0674,0.0637,0.7285,0.0437,0.1061,0.0626,0.049,0.0002,0.0558,0.1104,0.0703,0.0636,0.077475,0.075025
104,0.052,0.1233,0.0708,0.0624,0.7565,0.0449,0.1063,0.0632,0.0485,0.0004,0.0521,0.1106,0.0745,0.0621,0.077125,0.074825
105,0.054,0.1202,0.0712,0.0625,0.7469,0.0445,0.1058,0.0653,0.0481,0.0005,0.0542,0.1079,0.0747,0.0622,0.076975,0.07475
106,0.0503,0.1242,0.0684,0.063,0.7237,0.0448,0.1053,0.0646,0.0485,0.0002,0.0507,0.1116,0.0716,0.0628,0.076475,0.074175
107,0.0515,0.1236,0.0689,0.0618,0.7552,0.0434,0.106,0.0639,0.0484,0.0002,0.0517,0.1111,0.0719,0.0617,0.07645,0.0741
108,0.0469,0.1273,0.0659,0.0628,0.7222,0.043,0.1073,0.0628,0.0486,0.0002,0.047,0.1144,0.0687,0.0627,0.075725,0.0732
109,0.0508,0.1255,0.0695,0.0611,0.765,0.0424,0.106,0.0625,0.0489,0.0002,0.0507,0.1129,0.0725,0.0611,0.076725,0.0743
110,0.0515,0.128,0.0686,0.0624,0.7358,0.0418,0.1056,0.063,0.0488,0.0003,0.0517,0.1151,0.0717,0.0623,0.077625,0.0752
111,0.0466,0.1209,0.0688,0.0624,0.7591,0.0408,0.1042,0.0634,0.049,0.0002,0.047,0.1087,0.0716,0.0625,0.074675,0.07245
112,0.0459,0.1249,0.0693,0.0607,0.7562,0.0387,0.1073,0.0634,0.0478,0.0002,0.0463,0.1125,0.0723,0.0606,0.0752,0.072925
113,0.0441,0.1218,0.0683,0.062,0.7328,0.0394,0.1081,0.0632,0.048,0.0002,0.0444,0.1099,0.0711,0.062,0.07405,0.07185
114,0.0462,0.1231,0.0677,0.0626,0.7355,0.0399,0.1088,0.0635,0.0478,0.0001,0.0468,0.1107,0.0707,0.0625,0.0749,0.072675
115,0.0454,0.1262,0.0675,0.0615,0.761,0.0401,0.1068,0.063,0.0485,0.0001,0.0458,0.1133,0.0706,0.0614,0.07515,0.072775
116,0.0447,0.1234,0.0701,0.06,0.7613,0.0385,0.1073,0.0637,0.0479,0.0002,0.0448,0.1108,0.0731,0.06,0.07455,0.072175
117,0.0448,0.1181,0.0708,0.0615,0.7576,0.0379,0.1063,0.064,0.048,0.0001,0.045,0.1059,0.074,0.0615,0.0738,0.0716
118,0.0412,0.124,0.0705,0.06,0.7895,0.0363,0.1058,0.0652,0.0473,0.0002,0.0417,0.1113,0.0737,0.06,0.073925,0.071675
119,0.042,0.125,0.0688,0.0601,0.7621,0.0358,0.1076,0.0642,0.0472,0.0001,0.0425,0.1124,0.0717,0.0602,0.073975,0.0717
120,0.0419,0.12,0.0688,0.0606,0.8101,0.0362,0.1082,0.0629,0.0477,0.0001,0.0417,0.1078,0.0715,0.0607,0.072825,0.070425
121,0.0437,0.1201,0.0677,0.0633,0.7605,0.0368,0.1063,0.0624,0.0486,0.0002,0.0435,0.1075,0.0705,0.0633,0.0737,0.0712
122,0.0456,0.1181,0.0687,0.0633,0.7516,0.0391,0.1036,0.063,0.0491,0.0002,0.0457,0.1056,0.0717,0.0634,0.073925,0.0716
123,0.0458,0.1238,0.0671,0.063,0.7424,0.039,0.1043,0.0628,0.049,0.0001,0.046,0.1108,0.07,0.0631,0.074925,0.072475
124,0.041,0.1231,0.0684,0.0613,0.7372,0.0374,0.1055,0.0628,0.0484,0.0001,0.0414,0.1106,0.0712,0.0615,0.07345,0.071175
125,0.0441,0.1208,0.0672,0.0627,0.7307,0.0376,0.1064,0.0621,0.0487,0.0002,0.0441,0.1085,0.0698,0.063,0.0737,0.07135
126,0.0446,0.1244,0.0681,0.0604,0.768,0.037,0.1078,0.0618,0.0484,0.0001,0.0446,0.112,0.0704,0.0607,0.074375,0.071925
127,0.0439,0.1259,0.0651,0.0633,0.762,0.0372,0.107,0.0608,0.0491,0.0002,0.044,0.1131,0.0676,0.0635,0.07455,0.07205
128,0.0415,0.1228,0.0668,0.0621,0.7717,0.0373,0.1068,0.0607,0.0495,0.0002,0.0416,0.1103,0.0694,0.0622,0.0733,0.070875
129,0.0443,0.1219,0.0691,0.0611,0.7827,0.0358,0.1078,0.0621,0.0482,0.0004,0.0444,0.1093,0.0719,0.0611,0.0741,0.071675
130,0.0394,0.1263,0.0661,0.0624,0.7774,0.0356,0.1056,0.0627,0.0483,0.0001,0.0397,0.1133,0.0689,0.0625,0.07355,0.0711
131,0.045,0.1254,0.0688,0.061,0.7738,0.0369,0.1053,0.0628,0.0486,0.0001,0.0451,0.1124,0.0717,0.0611,0.07505,0.072575
132,0.0419,0.1227,0.0674,0.0631,0.7821,0.0367,0.1049,0.0628,0.0486,0.0002,0.0423,0.1098,0.0702,0.0632,0.073775,0.071375
133,0.0446,0.1204,0.0689,0.0625,0.7856,0.0366,0.1046,0.0629,0.0486,0.0001,0.0449,0.1079,0.0718,0.0626,0.0741,0.0718
134,0.0451,0.1211,0.0685,0.0625,0.7931,0.0368,0.1041,0.0625,0.049,0.0002,0.0452,0.1086,0.0714,0.0626,0.0743,0.07195
135,0.0424,0.1211,0.0669,0.0635,0.7912,0.0369,0.1047,0.0624,0.049,0.0001,0.0426,0.1085,0.0696,0.0636,0.073475,0.071075
136,0.0435,0.1234,0.0665,0.0629,0.7852,0.0374,0.1044,0.062,0.0495,0.0001,0.0434,0.1107,0.069,0.0631,0.074075,0.07155
137,0.0446,0.1281,0.0659,0.0624,0.7851,0.0364,0.1057,0.0613,0.0493,0.0001,0.0448,0.1148,0.0685,0.0625,0.07525,0.07265
138,0.0435,0.1227,0.0671,0.0627,0.7702,0.0364,0.106,0.0616,0.049,0.0001,0.0436,0.11,0.0698,0.0629,0.074,0.071575
139,0.0405,0.1233,0.067,0.0622,0.7794,0.0358,0.106,0.0622,0.0485,0.0001,0.0408,0.1107,0.0697,0.0623,0.07325,0.070875
140,0.0427,0.1218,0.0663,0.0631,0.7945,0.0362,0.1061,0.062,0.0487,0.0001,0.0429,0.1091,0.0691,0.0632,0.073475,0.071075
141,0.0429,0.1252,0.0667,0.062,0.7933,0.0367,0.1058,0.0613,0.0491,0.0001,0.0429,0.1122,0.0693,0.0621,0.0742,0.071625
142,0.0396,0.1233,0.0667,0.0614,0.8055,0.0355,0.1066,0.0615,0.0487,0.0001,0.0396,0.1106,0.0693,0.0616,0.07275,0.070275
143,0.0387,0.1232,0.0665,0.0618,0.7966,0.0346,0.1068,0.0616,0.0485,0.0001,0.0386,0.1106,0.069,0.062,0.07255,0.07005
144,0.0423,0.1258,0.0671,0.0619,0.8032,0.0348,0.1055,0.0619,0.0486,0.0001,0.0425,0.1124,0.0698,0.0621,0.074275,0.0717
145,0.0412,0.1201,0.0681,0.0619,0.8165,0.035,0.1036,0.0619,0.0491,0.0001,0.0413,0.1074,0.0707,0.0621,0.072825,0.070375
146,0.0396,0.1226,0.0667,0.0622,0.8064,0.0346,0.1045,0.0614,0.0491,0.0001,0.0397,0.1098,0.0693,0.0624,0.072775,0.0703
147,0.0394,0.1207,0.0673,0.0624,0.8012,0.0338,0.1053,0.0617,0.0487,0.0001,0.0398,0.1081,0.07,0.0626,0.07245,0.070125
148,0.0384,0.124,0.0676,0.061,0.7951,0.0341,0.1057,0.0621,0.0486,0.0001,0.0387,0.111,0.0702,0.0612,0.07275,0.070275
149,0.0394,0.1247,0.0677,0.0609,0.8014,0.0335,0.1073,0.0622,0.048,0.0001,0.04,0.1116,0.0706,0.061,0.073175,0.0708
150,0.0378,0.1271,0.0662,0.0613,0.8104,0.0335,0.1062,0.0625,0.048,0.0001,0.0382,0.1139,0.0689,0.0614,0.0731,0.0706
151,0.0401,0.1248,0.0671,0.0611,0.8156,0.0342,0.1066,0.0616,0.0486,0.0001,0.0404,0.1118,0.0698,0.0612,0.073275,0.0708
152,0.038,0.1215,0.0663,0.0625,0.8027,0.0335,0.1061,0.0616,0.0486,0.0001,0.0381,0.1088,0.0688,0.0627,0.072075,0.0696
153,0.0393,0.1198,0.0669,0.0625,0.8048,0.0339,0.1058,0.0616,0.0488,0.0001,0.0394,0.1073,0.0694,0.0628,0.072125,0.069725
154,0.0405,0.12,0.0672,0.0623,0.8131,0.0341,0.1064,0.0616,0.0486,0.0001,0.0407,0.1075,0.0698,0.0625,0.0725,0.070125
155,0.0382,0.1212,0.0666,0.0619,0.8269,0.0334,0.1062,0.0615,0.0486,0.0001,0.0384,0.1086,0.0692,0.0621,0.071975,0.069575
156,0.04,0.1223,0.0679,0.0609,0.8235,0.0336,0.1069,0.0618,0.0483,0.0001,0.0402,0.1096,0.0705,0.0611,0.072775,0.07035
157,0.0389,0.1234,0.0676,0.0606,0.8245,0.0334,0.108,0.062,0.0479,0.0001,0.0391,0.1106,0.0702,0.0608,0.072625,0.070175
158,0.0388,0.1246,0.0663,0.062,0.8164,0.0335,0.1078,0.0617,0.0481,0.0001,0.0391,0.1117,0.0689,0.0621,0.072925,0.07045
159,0.0384,0.122,0.0659,0.062,0.8388,0.0338,0.1072,0.0612,0.0486,0.0001,0.0386,0.1093,0.0683,0.0622,0.072075,0.0696
160,0.0367,0.122,0.0667,0.0615,0.8264,0.0336,0.1075,0.0611,0.0485,0.0001,0.0369,0.1095,0.0692,0.0617,0.071725,0.069325
161,0.0392,0.1221,0.0657,0.0623,0.8311,0.0335,0.1082,0.0611,0.0484,0.0001,0.0395,0.1094,0.0682,0.0625,0.072325,0.0699
162,0.0404,0.1249,0.0662,0.0618,0.8111,0.0337,0.1084,0.0607,0.0486,0.0001,0.0406,0.1121,0.0686,0.062,0.073325,0.070825
163,0.0378,0.1196,0.0659,0.0632,0.8064,0.034,0.1075,0.0607,0.0487,0.0001,0.038,0.1074,0.0684,0.0634,0.071625,0.0693
164,0.0412,0.1262,0.0663,0.0616,0.8223,0.0339,0.1079,0.0609,0.0486,0.0001,0.0414,0.1132,0.0689,0.0617,0.073825,0.0713
165,0.0383,0.121,0.0673,0.0614,0.8279,0.0339,0.1081,0.061,0.0485,0.0001,0.0384,0.1085,0.0697,0.0617,0.072,0.069575
166,0.0364,0.1236,0.067,0.061,0.8397,0.0329,0.1085,0.0615,0.048,0.0001,0.0366,0.1109,0.0695,0.0612,0.072,0.06955
167,0.0381,0.126,0.0668,0.0609,0.8282,0.0332,0.1076,0.0615,0.0481,0.0001,0.0383,0.1131,0.0693,0.0611,0.07295,0.07045
168,0.0391,0.1243,0.0666,0.0614,0.8436,0.0337,0.1079,0.0612,0.0485,0.0001,0.0391,0.1115,0.0691,0.0616,0.07285,0.070325
169,0.0388,0.1222,0.0671,0.0616,0.8304,0.0333,0.1081,0.0614,0.0482,0.0001,0.0389,0.1096,0.0696,0.0618,0.072425,0.069975
170,0.0358,0.1217,0.0659,0.0624,0.8263,0.0331,0.1081,0.0613,0.0483,0.0001,0.0361,0.1092,0.0685,0.0625,0.07145,0.069075
171,0.0391,0.1241,0.067,0.061,0.851,0.0331,0.1078,0.0616,0.0481,0.0001,0.0392,0.1111,0.0696,0.0612,0.0728,0.070275
172,0.0398,0.1255,0.0674,0.0608,0.8262,0.0329,0.1083,0.0615,0.048,0.0001,0.0397,0.1128,0.0697,0.061,0.073375,0.0708
173,0.0394,0.1186,0.067,0.0624,0.8288,0.0331,0.1073,0.0614,0.0482,0.0001,0.0395,0.1063,0.0694,0.0627,0.07185,0.069475
174,0.0377,0.1228,0.0668,0.0614,0.838,0.0331,0.1076,0.0613,0.0484,0.0001,0.0378,0.1102,0.0692,0.0617,0.072175,0.069725
175,0.0435,0.1236,0.068,0.0609,0.8217,0.033,0.1075,0.0613,0.0484,0,0.0434,0.1109,0.0705,0.0611,0.074,0.071475
176,0.0411,0.1229,0.0667,0.0621,0.8309,0.033,0.1071,0.0613,0.0483,0.0001,0.0413,0.1101,0.0692,0.0623,0.0732,0.070725
177,0.0377,0.1213,0.0672,0.0621,0.8197,0.0333,0.1069,0.0617,0.0484,0.0001,0.0378,0.1088,0.0697,0.0623,0.072075,0.06965
178,0.0384,0.1238,0.0666,0.0622,0.8132,0.0325,0.1067,0.0615,0.0484,0.0001,0.0385,0.1111,0.0691,0.0624,0.07275,0.070275
179,0.0381,0.1222,0.0674,0.0618,0.809,0.0323,0.1068,0.0614,0.0485,0.0001,0.0383,0.1098,0.0699,0.062,0.072375,0.07
180,0.0381,0.1208,0.0671,0.0621,0.8396,0.0321,0.107,0.0618,0.0481,0.0001,0.0383,0.1083,0.0696,0.0623,0.072025,0.069625
181,0.0385,0.1259,0.0671,0.0607,0.8337,0.0323,0.1076,0.0616,0.0481,0.0001,0.0386,0.1132,0.0695,0.0609,0.07305,0.07055
182,0.0383,0.1208,0.0676,0.0613,0.8487,0.032,0.1079,0.0616,0.048,0.0001,0.0383,0.1083,0.0701,0.0615,0.072,0.06955
183,0.0357,0.1251,0.0661,0.061,0.8444,0.0322,0.1078,0.0615,0.048,0.0001,0.0359,0.1122,0.0685,0.0612,0.071975,0.06945
184,0.0369,0.1223,0.067,0.061,0.8457,0.0322,0.108,0.0615,0.048,0.0001,0.037,0.1097,0.0695,0.0612,0.0718,0.06935
185,0.0388,0.1226,0.0672,0.0611,0.8371,0.0324,0.1079,0.0616,0.0481,0.0001,0.0388,0.1099,0.0696,0.0614,0.072425,0.069925
186,0.0362,0.1229,0.0668,0.0613,0.8345,0.0323,0.108,0.0617,0.0479,0,0.0364,0.1104,0.0693,0.0615,0.0718,0.0694
187,0.038,0.1258,0.0673,0.0605,0.8279,0.0324,0.1083,0.0618,0.0479,0.0001,0.0381,0.113,0.0698,0.0607,0.0729,0.0704
188,0.0396,0.1236,0.0676,0.0612,0.8361,0.0325,0.1074,0.0618,0.048,0.0001,0.0399,0.1107,0.0704,0.0613,0.073,0.070575
189,0.0377,0.122,0.0668,0.0623,0.8234,0.0326,0.1076,0.0616,0.0482,0,0.038,0.1092,0.0695,0.0625,0.0722,0.0698
190,0.0393,0.1204,0.0675,0.0616,0.8577,0.0326,0.1077,0.0615,0.0482,0.0001,0.0394,0.1078,0.0701,0.0618,0.0722,0.069775
191,0.0385,0.1237,0.0678,0.0608,0.8341,0.0326,0.1074,0.0617,0.0482,0.0011,0.0388,0.111,0.0706,0.0609,0.0727,0.070325
192,0.0387,0.1194,0.0679,0.062,0.8452,0.0325,0.1065,0.0617,0.0484,0.0001,0.0389,0.1069,0.0706,0.0622,0.072,0.06965
193,0.0366,0.1217,0.0666,0.0624,0.8332,0.0327,0.1063,0.0618,0.0484,0.0001,0.0369,0.109,0.0693,0.0626,0.071825,0.06945
194,0.0394,0.124,0.0668,0.0617,0.8398,0.0327,0.1069,0.0617,0.0484,0,0.0396,0.111,0.0694,0.0619,0.072975,0.070475
195,0.0376,0.1196,0.0678,0.0616,0.8383,0.0327,0.1066,0.0615,0.0485,0.0001,0.0376,0.1073,0.0703,0.0619,0.07165,0.069275
196,0.0387,0.1252,0.0666,0.0616,0.8298,0.0325,0.1071,0.0615,0.0484,0.0001,0.039,0.1123,0.0692,0.0618,0.073025,0.070575
197,0.0353,0.124,0.0663,0.0619,0.8178,0.0323,0.1076,0.0614,0.0482,0.0001,0.0356,0.1112,0.0689,0.0621,0.071875,0.06945
198,0.0395,0.1247,0.0674,0.0608,0.8518,0.032,0.1074,0.0615,0.0482,0.0001,0.0394,0.1119,0.0698,0.061,0.0731,0.070525
199,0.0376,0.1206,0.0672,0.0618,0.8362,0.0322,0.1076,0.0616,0.0481,0.0001,0.0377,0.1081,0.0696,0.0621,0.0718,0.069375


==> results/acdc/crf/metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Loss0,tra_Loss1,val_3d_Dice0,val_3d_Dice1,val_3d_Dice2,val_3d_Dice3,val_Dice,val_Dice3D
0,0.0593,0.0336,0.0762,0.2001,0.6426,-0.0471,0.0443,0.0217,0.0635,0.1032,1.0034,-0.0469,0.0649,0.0302,0.0796,0.1967,0.1033,0.09285
1,0.0546,0.0339,0.0947,0.2702,0.5632,-0.0556,0.0648,0.035,0.0724,0.1979,0.4494,-0.0495,0.0599,0.031,0.0961,0.2636,0.132933333333333,0.11265
2,0.0321,0.0333,0.076,0.1814,0.4337,-0.051,0.0653,0.0378,0.0756,0.1771,0.3135,-0.0533,0.0345,0.0321,0.0792,0.1733,0.0969,0.079775
3,0.0028,0.0366,0.0961,0.2108,0.4192,-0.0623,0.0242,0.0377,0.0964,0.1277,0.2403,-0.0572,0.0029,0.0338,0.0997,0.1886,0.1145,0.08125
4,0.0004,0.0332,0.1406,0.219,0.3736,-0.0688,0.0024,0.037,0.1082,0.1192,0.2044,-0.0611,0.0004,0.0308,0.1474,0.1945,0.130933333333333,0.093275
5,0,0.0348,0.1398,0.1789,0.333,-0.0673,0.0003,0.0361,0.1196,0.1235,0.1655,-0.0648,0,0.0325,0.1446,0.1614,0.117833333333333,0.084625
6,0,0.0336,0.1088,0.2298,0.3922,-0.067,0.0001,0.0343,0.1354,0.1343,0.1427,-0.0694,0,0.0309,0.1127,0.2063,0.124066666666667,0.087475
7,0,0.0291,0.187,0.3197,0.3792,-0.0835,0,0.0305,0.1448,0.2153,0.1176,-0.0765,0,0.0264,0.191,0.3115,0.1786,0.132225
8,0,0.0287,0.1831,0.4737,0.4935,-0.0961,0,0.0277,0.1659,0.348,0.1064,-0.0873,0,0.0258,0.1874,0.498,0.2285,0.1778
9,0,0.027,0.3174,0.5937,0.5021,-0.1166,0,0.0268,0.1934,0.4241,0.0955,-0.0982,0,0.0241,0.3287,0.6296,0.3127,0.2456
10,0,0.027,0.3058,0.5217,0.3987,-0.1134,0,0.0258,0.2461,0.4886,0.0829,-0.1085,0,0.0243,0.314,0.5414,0.284833333333333,0.219925
11,0,0.0272,0.2908,0.6018,0.4011,-0.1152,0,0.025,0.3128,0.5517,0.0758,-0.1179,0,0.0245,0.3072,0.6347,0.3066,0.2416
12,0,0.0266,0.3905,0.6153,0.6428,-0.1289,0,0.0248,0.3462,0.5799,0.0723,-0.1234,0,0.0239,0.4071,0.6529,0.344133333333333,0.270975
13,0,0.0265,0.4214,0.5543,0.5163,-0.1277,0,0.0246,0.3767,0.6074,0.0649,-0.1269,0,0.0238,0.4421,0.5767,0.334066666666667,0.26065
14,0,0.0264,0.451,0.6835,0.5523,-0.1337,0,0.0245,0.4283,0.6436,0.05,-0.1309,0,0.0238,0.4758,0.7294,0.386966666666667,0.30725
15,0,0.026,0.3874,0.634,0.5193,-0.1284,0,0.0244,0.4452,0.6736,0.05,-0.1334,0,0.0235,0.4003,0.6651,0.349133333333333,0.272225
16,0,0.0266,0.4689,0.6857,0.5646,-0.1351,0,0.0242,0.4502,0.6665,0.0446,-0.134,0,0.0239,0.4925,0.7284,0.393733333333333,0.3112
17,0,0.0263,0.5098,0.7037,0.649,-0.1379,0,0.0243,0.4406,0.655,0.0494,-0.1344,0,0.0236,0.5399,0.7539,0.413266666666667,0.32935
18,0,0.0262,0.527,0.7237,0.5353,-0.1378,0,0.0243,0.4846,0.6909,0.0313,-0.1367,0,0.0235,0.5542,0.7693,0.425633333333333,0.33675
19,0,0.0264,0.4966,0.6335,1.1396,-0.1436,0,0.0243,0.4765,0.6899,0.0399,-0.1367,0,0.0237,0.5281,0.6849,0.3855,0.309175
20,0,0.0261,0.5294,0.7109,0.6164,-0.1394,0,0.0243,0.4561,0.6711,0.034,-0.1357,0,0.0235,0.5613,0.7538,0.422133333333333,0.33465
21,0,0.0258,0.4919,0.5901,0.4979,-0.1324,0,0.0243,0.4703,0.705,0.0398,-0.137,0,0.0232,0.5222,0.6173,0.369266666666667,0.290675
22,0,0.0261,0.486,0.6994,0.5444,-0.1364,0,0.0243,0.53,0.7084,0.0235,-0.1393,0,0.0235,0.5194,0.743,0.403833333333333,0.321475
23,0,0.0186,0.3347,0.4346,0.776,-0.1207,0,0.0241,0.5233,0.7031,0.0351,-0.1393,0,0.0179,0.3586,0.4618,0.262633333333333,0.209575
24,0,0.0256,0.5541,0.7442,0.59,-0.139,0,0.0242,0.4967,0.7008,0.0347,-0.1385,0,0.0231,0.5822,0.7854,0.4413,0.347675
25,0,0.0258,0.5334,0.699,0.5694,-0.1377,0,0.0241,0.5515,0.7325,0.0199,-0.1407,0,0.0233,0.5639,0.7405,0.4194,0.331925
26,0,0.026,0.573,0.746,0.681,-0.1404,0,0.0241,0.552,0.7385,0.0188,-0.1408,0,0.0234,0.6012,0.789,0.448333333333333,0.3534
27,0,0.0261,0.5068,0.6526,1.2269,-0.1436,0,0.0242,0.5525,0.733,0.0208,-0.1409,0,0.0234,0.5337,0.7022,0.395166666666667,0.314825
28,0,0.026,0.5722,0.7557,0.6386,-0.1406,0,0.0241,0.5107,0.724,0.0272,-0.1396,0,0.0234,0.5948,0.8054,0.4513,0.3559
29,0,0.0262,0.5518,0.755,0.6005,-0.1398,0,0.0242,0.5403,0.7194,0.0202,-0.1403,0,0.0235,0.5822,0.803,0.444333333333333,0.352175
30,0,0.0261,0.5126,0.7197,0.8643,-0.1399,0,0.0242,0.5533,0.7427,0.02,-0.1412,0,0.0234,0.5387,0.7637,0.419466666666667,0.33145
31,0,0.0261,0.5731,0.7502,0.7558,-0.1419,0,0.0242,0.5644,0.7469,0.0237,-0.1416,0,0.0235,0.6018,0.7927,0.4498,0.3545
32,0,0.026,0.5802,0.7495,0.7584,-0.1424,0,0.0241,0.5666,0.7526,0.0187,-0.1417,0,0.0233,0.6106,0.7953,0.4519,0.3573
33,0,0.026,0.6077,0.7429,0.7263,-0.1424,0,0.0241,0.5799,0.7473,0.0195,-0.1421,0,0.0233,0.6385,0.7888,0.458866666666667,0.36265
34,0,0.0256,0.5716,0.7311,0.8512,-0.1419,0,0.0242,0.5925,0.749,0.0133,-0.1424,0,0.0231,0.6061,0.782,0.442766666666667,0.3528
35,0,0.0262,0.5604,0.7306,0.9725,-0.1426,0,0.0241,0.567,0.7212,0.0139,-0.1416,0,0.0235,0.5871,0.7756,0.439066666666667,0.34655
36,0,0.0259,0.6009,0.7547,0.7798,-0.142,0,0.0242,0.595,0.7548,0.01,-0.1427,0,0.0233,0.6309,0.8021,0.4605,0.364075
37,0,0.0256,0.5448,0.7358,0.7229,-0.1391,0,0.024,0.5496,0.7282,0.016,-0.1413,0,0.0231,0.574,0.7805,0.4354,0.3444
38,0,0.0261,0.5323,0.7271,0.6062,-0.1391,0,0.0242,0.5467,0.7032,0.0221,-0.141,0,0.0235,0.5645,0.7756,0.4285,0.3409
39,0,0.0263,0.5311,0.7395,0.7432,-0.1399,0,0.0242,0.5476,0.7362,0.0164,-0.1413,0,0.0236,0.5576,0.7832,0.4323,0.3411
40,0,0.0262,0.5897,0.7493,0.7259,-0.1422,0,0.0242,0.578,0.7415,0.0151,-0.1422,0,0.0235,0.6151,0.7942,0.455066666666667,0.3582
41,0,0.0263,0.5491,0.7112,0.9092,-0.1424,0,0.0242,0.5905,0.7316,0.0213,-0.1425,0,0.0237,0.574,0.7516,0.428866666666667,0.337325
42,0,0.0259,0.5572,0.7373,0.6901,-0.1404,0,0.0242,0.5796,0.7243,0.0143,-0.1421,0,0.0233,0.5896,0.7865,0.440133333333333,0.34985
43,0,0.026,0.6051,0.7565,0.6962,-0.1418,0,0.0242,0.6074,0.7609,0.0076,-0.1431,0,0.0234,0.6395,0.8074,0.462533333333333,0.367575
44,0,0.0262,0.584,0.7601,0.7323,-0.1422,0,0.0242,0.6224,0.7723,0.0076,-0.1437,0,0.0236,0.6177,0.8107,0.456766666666667,0.363
45,0,0.0262,0.6038,0.7637,0.7728,-0.1426,0,0.0242,0.6125,0.7644,0.0115,-0.1436,0,0.0235,0.6304,0.809,0.464566666666667,0.365725
46,0,0.026,0.6078,0.7788,0.6567,-0.1418,0,0.0241,0.5992,0.7519,0.0159,-0.1429,0,0.0233,0.6374,0.8254,0.470866666666667,0.371525
47,0,0.0259,0.5538,0.7299,0.6654,-0.1395,0,0.0242,0.6117,0.7621,0.0093,-0.1433,0,0.0233,0.5878,0.7754,0.436533333333333,0.346625
48,0,0.0254,0.4617,0.6606,0.7243,-0.134,0,0.0242,0.5929,0.7541,0.0125,-0.1428,0,0.023,0.4919,0.6964,0.382566666666667,0.302825
49,0,0.0261,0.5987,0.7629,0.7723,-0.1423,0,0.0241,0.587,0.7488,0.0156,-0.1426,0,0.0235,0.6299,0.8127,0.462566666666667,0.366525
50,0,0.0256,0.5301,0.728,0.743,-0.139,0,0.0241,0.6145,0.7644,0.0061,-0.1435,0,0.023,0.5642,0.7785,0.4279,0.341425
51,0,0.0258,0.5778,0.752,0.8498,-0.1416,0,0.0241,0.606,0.7583,0.0089,-0.1432,0,0.0233,0.604,0.7925,0.451866666666667,0.35495
52,0,0.0255,0.4673,0.728,0.7513,-0.1366,0,0.0241,0.6054,0.7661,0.012,-0.1435,0,0.023,0.4972,0.7711,0.406933333333333,0.322825
53,0,0.0259,0.5705,0.7683,0.7008,-0.1415,0,0.0241,0.5879,0.7639,0.0095,-0.1429,0,0.0233,0.6042,0.8196,0.4549,0.361775
54,0,0.0259,0.6273,0.7638,0.7986,-0.1436,0,0.0242,0.6246,0.7692,0.0086,-0.1439,0,0.0233,0.6574,0.8175,0.472333333333333,0.37455
55,0,0.0262,0.5476,0.7469,0.888,-0.1414,0,0.0242,0.6147,0.7703,0.0108,-0.1435,0,0.0235,0.5741,0.7948,0.440233333333333,0.3481
56,0,0.0257,0.5971,0.7684,0.6439,-0.141,0,0.0242,0.6212,0.7823,0.0075,-0.1439,0,0.0231,0.6299,0.8181,0.463733333333333,0.367775
57,0,0.0258,0.5709,0.7551,0.7891,-0.1403,0,0.0241,0.6183,0.762,0.0107,-0.1436,0,0.0232,0.5997,0.7987,0.4506,0.3554
58,0,0.026,0.6422,0.7892,0.7332,-0.1435,0,0.024,0.6173,0.7708,0.0068,-0.1437,0,0.0233,0.6758,0.8373,0.4858,0.3841
59,0,0.0259,0.5896,0.7364,0.7432,-0.1399,0,0.0241,0.6163,0.7625,0.0141,-0.1436,0,0.0232,0.618,0.7775,0.450633333333333,0.354675
60,0,0.0258,0.6067,0.769,0.889,-0.1424,0,0.0242,0.6311,0.776,0.0068,-0.144,0,0.0233,0.6362,0.8176,0.467166666666667,0.369275
61,0,0.0258,0.6179,0.7926,0.7479,-0.142,0,0.0241,0.6289,0.7832,0.0058,-0.1441,0,0.0232,0.6486,0.8413,0.478766666666667,0.378275
62,0,0.026,0.5955,0.7574,0.9915,-0.1422,0,0.0241,0.6117,0.7706,0.0094,-0.1436,0,0.0233,0.6233,0.8017,0.459633333333333,0.362075
63,0,0.0259,0.6054,0.7778,0.8038,-0.1431,0,0.0241,0.6133,0.7719,0.0099,-0.1436,0,0.0233,0.6373,0.8291,0.4697,0.372425
64,0,0.0256,0.6109,0.7671,0.7586,-0.1413,0,0.0241,0.6066,0.7406,0.0073,-0.1432,0,0.023,0.6429,0.8129,0.467866666666667,0.3697
65,0,0.026,0.6197,0.7792,0.916,-0.1432,0,0.024,0.6482,0.7722,0.0044,-0.1445,0,0.0234,0.6481,0.828,0.474966666666667,0.374875
66,0,0.0259,0.6,0.7638,1.0024,-0.1421,0,0.024,0.6351,0.7766,0.009,-0.1443,0,0.0232,0.6232,0.8131,0.463233333333333,0.364875
67,0,0.026,0.6191,0.7819,0.7849,-0.1427,0,0.024,0.6062,0.7626,0.0068,-0.1434,0,0.0233,0.6516,0.8369,0.475666666666667,0.37795
68,0,0.0257,0.5597,0.7452,0.8888,-0.141,0,0.0241,0.6204,0.7736,0.0087,-0.144,0,0.0231,0.5902,0.7915,0.443533333333333,0.3512
69,0,0.026,0.6441,0.7891,0.9089,-0.1439,0,0.0242,0.6326,0.7778,0.0064,-0.1441,0,0.0234,0.6752,0.8302,0.4864,0.3822
70,0,0.0259,0.6125,0.763,1.0225,-0.1425,0,0.0242,0.641,0.7873,0.0039,-0.1444,0,0.0233,0.6401,0.8091,0.467133333333333,0.368125
71,0,0.026,0.6259,0.7652,0.9735,-0.144,0,0.0239,0.6206,0.7679,0.0085,-0.1439,0,0.0234,0.6543,0.8148,0.472366666666667,0.373125
72,0,0.0257,0.6399,0.7761,0.8535,-0.1428,0,0.0241,0.6232,0.7686,0.0075,-0.1441,0,0.0231,0.6667,0.8216,0.480566666666667,0.37785
73,0,0.0261,0.6316,0.7866,0.8259,-0.1432,0,0.0241,0.643,0.7755,0.0055,-0.1446,0,0.0234,0.6616,0.8389,0.481433333333333,0.380975
74,0,0.0261,0.6334,0.7648,1.035,-0.1442,0,0.0242,0.6522,0.7826,0.0043,-0.145,0,0.0235,0.6618,0.8126,0.474766666666667,0.374475
75,0,0.026,0.6147,0.7844,0.7624,-0.1427,0,0.0241,0.6193,0.7624,0.01,-0.144,0,0.0234,0.6463,0.8378,0.475033333333333,0.376875
76,0,0.026,0.6268,0.784,1.0145,-0.1437,0,0.0242,0.6483,0.783,0.0048,-0.1448,0,0.0234,0.6571,0.8344,0.478933333333333,0.378725
77,0,0.0258,0.6071,0.7815,0.8023,-0.1416,0,0.0242,0.6395,0.7861,0.0066,-0.1447,0,0.0233,0.6402,0.8365,0.471466666666667,0.375
78,0,0.0261,0.6216,0.7729,1.0016,-0.1444,0,0.0242,0.6557,0.7915,0.004,-0.145,0,0.0235,0.6517,0.8194,0.473533333333333,0.37365
79,0,0.0258,0.6332,0.7714,1.0593,-0.1434,0,0.0241,0.6399,0.7831,0.0037,-0.1447,0,0.0232,0.6607,0.8245,0.4768,0.3771
80,0,0.0262,0.6287,0.7793,0.9297,-0.1438,0,0.0241,0.6264,0.7643,0.0094,-0.1444,0,0.0235,0.6577,0.8334,0.478066666666667,0.37865
81,0,0.0257,0.6121,0.7631,0.8911,-0.1428,0,0.0241,0.6242,0.7715,0.0086,-0.1442,0,0.0232,0.644,0.8157,0.466966666666667,0.370725
82,0,0.026,0.6424,0.7789,0.9649,-0.144,0,0.0242,0.6593,0.7838,0.0035,-0.1451,0,0.0234,0.6739,0.8334,0.482433333333333,0.382675
83,0,0.0255,0.6337,0.7795,0.9051,-0.1426,0,0.0242,0.6693,0.7855,0.0032,-0.1455,0,0.023,0.663,0.8343,0.479566666666667,0.380075
84,0,0.026,0.5708,0.7618,0.936,-0.1411,0,0.024,0.6266,0.7703,0.0086,-0.1444,0,0.0233,0.6021,0.8102,0.452866666666667,0.3589
85,0,0.0262,0.6357,0.8005,0.8406,-0.143,0,0.0242,0.6326,0.7776,0.0059,-0.1445,0,0.0236,0.6672,0.8513,0.487466666666667,0.385525
86,0,0.0251,0.6255,0.7493,0.8738,-0.1417,0,0.0241,0.6491,0.7775,0.008,-0.145,0,0.0228,0.6591,0.7966,0.466633333333333,0.369625
87,0,0.0257,0.6267,0.7755,0.7978,-0.142,0,0.0241,0.6416,0.7765,0.0074,-0.1446,0,0.0232,0.6587,0.8332,0.475966666666667,0.378775
88,0,0.026,0.6636,0.798,0.9057,-0.1442,0,0.0242,0.6719,0.7903,0.002,-0.1453,0,0.0234,0.6913,0.8529,0.495866666666667,0.3919
89,0,0.0248,0.5778,0.7631,0.8935,-0.141,0,0.0242,0.6635,0.7915,0.0024,-0.1454,0,0.0225,0.6135,0.8198,0.455233333333333,0.36395
90,0,0.0254,0.6377,0.7822,0.9138,-0.1426,0,0.0241,0.6529,0.7797,0.0057,-0.1451,0,0.0229,0.6702,0.8299,0.481766666666667,0.38075
91,0,0.0259,0.6555,0.8003,0.8994,-0.1443,0,0.0241,0.6682,0.7895,0.0053,-0.1453,0,0.0234,0.6852,0.8511,0.4939,0.389925
92,0,0.0262,0.6116,0.7648,0.9617,-0.1432,0,0.0243,0.6441,0.7882,0.0061,-0.1449,0,0.0235,0.6383,0.8086,0.467533333333333,0.3676
93,0,0.0256,0.6364,0.7873,0.9286,-0.1426,0,0.0242,0.6587,0.7863,0.0029,-0.1453,0,0.023,0.6649,0.8343,0.4831,0.38055
94,0,0.0261,0.6406,0.786,0.9756,-0.1447,0,0.0241,0.6541,0.7839,0.0081,-0.1451,0,0.0235,0.6734,0.8376,0.484233333333333,0.383625
95,0,0.0257,0.6429,0.7769,0.9576,-0.1435,0,0.0242,0.68,0.79,0.0038,-0.1457,0,0.0232,0.6788,0.8351,0.481833333333333,0.384275
96,0,0.0257,0.55,0.7528,0.9822,-0.141,0,0.0242,0.6707,0.7881,0.007,-0.1456,0,0.0232,0.5824,0.8043,0.442833333333333,0.352475
97,0,0.0256,0.6378,0.7779,0.8509,-0.1428,0,0.0242,0.6397,0.7706,0.0053,-0.1448,0,0.0231,0.6712,0.8358,0.480433333333334,0.382525
98,0,0.0259,0.6386,0.7879,1.0049,-0.144,0,0.0242,0.653,0.788,0.0024,-0.145,0,0.0234,0.6736,0.8426,0.484133333333333,0.3849
99,0,0.026,0.6351,0.792,0.9115,-0.1435,0,0.0243,0.6717,0.793,0.0026,-0.1458,0,0.0234,0.668,0.8458,0.484366666666667,0.3843
100,0,0.026,0.619,0.7585,0.933,-0.1438,0,0.0241,0.6629,0.7797,0.0074,-0.1453,0,0.0234,0.6466,0.8041,0.467833333333333,0.368525
101,0,0.026,0.6438,0.7801,0.8559,-0.1436,0,0.0242,0.6591,0.783,0.0063,-0.1452,0,0.0233,0.6771,0.8316,0.4833,0.383
102,0,0.026,0.6485,0.7883,0.9089,-0.1442,0,0.0242,0.6803,0.8013,0.0021,-0.1458,0,0.0235,0.6826,0.8436,0.4876,0.387425
103,0,0.0258,0.6235,0.7747,1.0054,-0.1433,0,0.0241,0.6476,0.776,0.0069,-0.1451,0,0.0232,0.651,0.8323,0.474666666666667,0.376625
104,0,0.0259,0.6384,0.7856,0.9295,-0.1435,0,0.0241,0.6608,0.7799,0.005,-0.1451,0,0.0233,0.6701,0.8394,0.4833,0.3832
105,0,0.0258,0.6573,0.7905,0.9874,-0.1444,0,0.0242,0.6669,0.7976,0.0023,-0.1454,0,0.0232,0.6862,0.8355,0.4912,0.386225
106,0,0.0258,0.5648,0.7254,0.9808,-0.1407,0,0.0241,0.6839,0.7924,0.005,-0.1459,0,0.0231,0.5925,0.769,0.438666666666667,0.34615
107,0,0.0261,0.6108,0.7615,0.9932,-0.1433,0,0.0242,0.6377,0.7706,0.0068,-0.1448,0,0.0235,0.64,0.8104,0.466133333333333,0.368475
108,0,0.026,0.6492,0.7792,1.0634,-0.1446,0,0.0243,0.6739,0.7919,0.0025,-0.1459,0,0.0234,0.6794,0.8286,0.4848,0.38285
109,0,0.0261,0.6432,0.7806,1.0963,-0.145,0,0.0243,0.6902,0.8027,0.0015,-0.1463,0,0.0235,0.6713,0.8287,0.4833,0.380875
110,0,0.026,0.6412,0.7751,1.034,-0.1441,0,0.0242,0.6857,0.8018,0.0016,-0.1461,0,0.0234,0.6723,0.8276,0.480766666666667,0.380825
111,0,0.0259,0.6418,0.7816,1.233,-0.1452,0,0.0243,0.6922,0.8027,0.0014,-0.1464,0,0.0233,0.6727,0.8297,0.4831,0.381425
112,0,0.026,0.6366,0.7701,1.1329,-0.1449,0,0.0243,0.6852,0.79,0.0019,-0.1464,0,0.0234,0.6626,0.817,0.477566666666667,0.37575
113,0,0.026,0.6235,0.7514,1.344,-0.146,0,0.0243,0.6928,0.8004,0.0017,-0.1465,0,0.0234,0.6533,0.7987,0.466966666666667,0.36885
114,0,0.0258,0.6431,0.7708,1.0649,-0.1446,0,0.0243,0.6908,0.7989,0.0018,-0.1464,0,0.0233,0.6761,0.8236,0.4799,0.38075
115,0,0.0258,0.6419,0.7675,1.1658,-0.1444,0,0.0242,0.6866,0.7957,0.0024,-0.1464,0,0.0232,0.6713,0.8172,0.4784,0.377925
116,0,0.0259,0.6494,0.7701,1.1341,-0.1446,0,0.0242,0.6896,0.7933,0.0013,-0.1462,0,0.0233,0.6796,0.8198,0.4818,0.380675
117,0,0.0259,0.636,0.7643,1.2473,-0.1447,0,0.0243,0.6918,0.8016,0.0007,-0.1465,0,0.0233,0.6652,0.8124,0.4754,0.375225
118,0,0.0257,0.6332,0.7759,1.3527,-0.1449,0,0.0242,0.6842,0.799,0.001,-0.1466,0,0.0232,0.6663,0.8118,0.478266666666667,0.375325
119,0,0.0259,0.6328,0.7698,1.3398,-0.1451,0,0.0242,0.6806,0.7982,0.0011,-0.1465,0,0.0233,0.6619,0.8196,0.476166666666667,0.3762
120,0,0.0261,0.6242,0.7669,1.5525,-0.1462,0,0.0242,0.6895,0.8041,0.0013,-0.1468,0,0.0235,0.6488,0.8029,0.4724,0.3688
121,0,0.0261,0.6374,0.7707,1.3663,-0.1453,0,0.0243,0.6927,0.8066,0.0013,-0.1469,0,0.0235,0.6644,0.8151,0.478066666666667,0.37575
122,0,0.026,0.6441,0.786,1.2554,-0.1452,0,0.0243,0.6935,0.8025,0.0016,-0.1468,0,0.0234,0.6732,0.831,0.485366666666667,0.3819
123,0,0.0259,0.6327,0.7713,1.3695,-0.1456,0,0.0242,0.692,0.7983,0.0012,-0.1469,0,0.0233,0.6574,0.8158,0.476633333333333,0.374125
124,0,0.0259,0.6289,0.7737,1.4023,-0.1456,0,0.0243,0.6789,0.7966,0.001,-0.1465,0,0.0233,0.657,0.8104,0.476166666666667,0.372675
125,0,0.026,0.6184,0.751,1.5575,-0.1462,0,0.0243,0.6914,0.8051,0.0007,-0.147,0,0.0234,0.6422,0.789,0.465133333333333,0.36365
126,0,0.0259,0.6433,0.7778,1.277,-0.1449,0,0.0242,0.6766,0.7932,0.0018,-0.1465,0,0.0234,0.6732,0.8245,0.482333333333333,0.380275
127,0,0.0259,0.6395,0.7699,1.421,-0.1454,0,0.0244,0.6893,0.8027,0.0007,-0.1469,0,0.0234,0.665,0.8145,0.478433333333333,0.375725
128,0,0.0259,0.6541,0.7886,1.0672,-0.1446,0,0.0243,0.6932,0.8029,0.0012,-0.1469,0,0.0233,0.6841,0.8315,0.489533333333333,0.384725
129,0,0.026,0.6347,0.7809,1.392,-0.1455,0,0.0243,0.6826,0.8017,0.0007,-0.1466,0,0.0234,0.6555,0.8231,0.480533333333333,0.3755
130,0,0.0259,0.6493,0.7907,1.2455,-0.1445,0,0.0243,0.6794,0.8026,0.0009,-0.1469,0,0.0233,0.6746,0.8325,0.488633333333333,0.3826
131,0,0.0259,0.6473,0.7911,1.1386,-0.1448,0,0.0243,0.6873,0.7982,0.0013,-0.1467,0,0.0234,0.6742,0.838,0.4881,0.3839
132,0,0.0259,0.654,0.7801,1.122,-0.1451,0,0.0243,0.6898,0.7986,0.0011,-0.1468,0,0.0233,0.6789,0.8224,0.486666666666667,0.38115
133,0,0.026,0.6385,0.7939,1.2126,-0.1453,0,0.0243,0.6965,0.8024,0.001,-0.1469,0,0.0235,0.6626,0.832,0.486133333333333,0.379525
134,0,0.0259,0.6386,0.7917,1.2728,-0.1447,0,0.0243,0.6872,0.7998,0.0007,-0.1471,0,0.0233,0.6644,0.8355,0.4854,0.3808
135,0,0.026,0.6254,0.7868,1.3955,-0.1456,0,0.0243,0.6752,0.7978,0.0012,-0.147,0,0.0235,0.6496,0.8272,0.4794,0.375075
136,0,0.026,0.6308,0.7917,1.3115,-0.145,0,0.0243,0.6807,0.7999,0.0014,-0.1469,0,0.0234,0.6542,0.8303,0.482833333333333,0.376975
137,0,0.026,0.6212,0.7811,1.4534,-0.1456,0,0.0243,0.6833,0.7986,0.0008,-0.1471,0,0.0234,0.6468,0.8224,0.4761,0.37315
138,0,0.0258,0.6189,0.7611,1.4737,-0.1458,0,0.0243,0.6824,0.8018,0.0017,-0.1471,0,0.0232,0.6491,0.8046,0.4686,0.369225
139,0,0.0256,0.6414,0.7781,1.3009,-0.1446,0,0.0242,0.6852,0.8014,0.001,-0.1469,0,0.0231,0.6659,0.8237,0.4817,0.378175
140,0,0.0258,0.6217,0.7568,1.6537,-0.1463,0,0.0242,0.697,0.8079,0.0014,-0.1471,0,0.0233,0.6474,0.7988,0.4681,0.367375
141,0,0.0259,0.6202,0.7886,1.4762,-0.1455,0,0.0243,0.6841,0.8,0.001,-0.1473,0,0.0233,0.6462,0.8279,0.478233333333333,0.37435
142,0,0.026,0.6223,0.7728,1.4463,-0.1452,0,0.0243,0.6771,0.803,0.0006,-0.1474,0,0.0234,0.6451,0.8152,0.4737,0.370925
143,0,0.0261,0.6232,0.7788,1.3616,-0.1454,0,0.0243,0.6705,0.797,0.002,-0.1467,0,0.0235,0.648,0.8259,0.476033333333333,0.37435
144,0,0.0261,0.624,0.7833,1.4223,-0.1457,0,0.0243,0.6827,0.8084,0.0011,-0.1471,0,0.0235,0.651,0.8278,0.4778,0.375575
145,0,0.026,0.6302,0.7837,1.4071,-0.1458,0,0.0244,0.6824,0.8079,0.0006,-0.1472,0,0.0235,0.6523,0.8227,0.479966666666667,0.374625
146,0,0.026,0.6218,0.7753,1.4915,-0.1461,0,0.0243,0.6813,0.8058,0.0014,-0.1473,0,0.0234,0.6447,0.8118,0.474366666666667,0.369975
147,0,0.0261,0.6352,0.7878,1.3592,-0.1455,0,0.0243,0.6809,0.8024,0.0014,-0.1473,0,0.0235,0.661,0.8294,0.483033333333333,0.378475
148,0,0.0262,0.604,0.7729,1.5715,-0.1462,0,0.0243,0.6825,0.8066,0.003,-0.1471,0,0.0236,0.6303,0.8203,0.4677,0.36855
149,0,0.026,0.6281,0.775,1.5448,-0.1457,0,0.0242,0.6827,0.8073,0.0012,-0.1473,0,0.0234,0.6526,0.8164,0.476366666666667,0.3731
150,0,0.0261,0.6204,0.7787,1.5779,-0.1462,0,0.0243,0.6808,0.8045,0.0008,-0.1475,0,0.0235,0.6464,0.8204,0.475066666666667,0.372575
151,0,0.0261,0.6156,0.7867,1.5537,-0.1459,0,0.0243,0.6714,0.8016,0.0008,-0.1474,0,0.0235,0.6457,0.8284,0.476133333333333,0.3744
152,0,0.026,0.6282,0.7898,1.4354,-0.1452,0,0.0243,0.6786,0.8037,0.0013,-0.1471,0,0.0234,0.6562,0.8352,0.481333333333333,0.3787
153,0,0.026,0.6014,0.7833,1.6005,-0.1464,0,0.0243,0.6721,0.8002,0.0006,-0.1471,0,0.0235,0.6293,0.8304,0.470233333333333,0.3708
154,0,0.0259,0.6194,0.7866,1.5118,-0.1456,0,0.0242,0.6701,0.7981,0.0021,-0.1472,0,0.0234,0.6404,0.8287,0.4773,0.373125
155,0,0.0259,0.6399,0.7849,1.4115,-0.1453,0,0.0243,0.6773,0.7941,0.0015,-0.147,0,0.0233,0.6642,0.8305,0.483566666666667,0.3795
156,0,0.0261,0.5814,0.7567,1.7903,-0.1469,0,0.0243,0.676,0.7978,0.0012,-0.1473,0,0.0235,0.6054,0.7982,0.454733333333333,0.356775
157,0,0.026,0.6219,0.7813,1.6117,-0.146,0,0.0243,0.6771,0.7993,0.0014,-0.1474,0,0.0234,0.6483,0.8185,0.4764,0.37255
158,0,0.026,0.6277,0.7803,1.5727,-0.1458,0,0.0243,0.6666,0.8009,0.0006,-0.1472,0,0.0235,0.6535,0.8263,0.478,0.375825
159,0,0.0259,0.6344,0.7849,1.3832,-0.1448,0,0.0243,0.6697,0.8039,0.0019,-0.1471,0,0.0234,0.6609,0.8334,0.481733333333333,0.379425
160,0,0.0261,0.6293,0.7682,1.5125,-0.1461,0,0.0244,0.6785,0.8023,0.0007,-0.1471,0,0.0235,0.657,0.8097,0.474533333333333,0.37255
161,0,0.0261,0.6199,0.7886,1.4102,-0.146,0,0.0243,0.6767,0.8042,0.0012,-0.1474,0,0.0235,0.6491,0.8313,0.4782,0.375975
162,0,0.0261,0.6017,0.7685,1.6296,-0.1463,0,0.0244,0.6722,0.8066,0.0008,-0.1473,0,0.0236,0.633,0.8112,0.465433333333333,0.36695
163,0,0.0261,0.6094,0.767,1.5696,-0.1464,0,0.0243,0.6689,0.804,0.0014,-0.1473,0,0.0235,0.6464,0.8083,0.4675,0.36955
164,0,0.026,0.6142,0.8055,1.4735,-0.146,0,0.0243,0.6752,0.8026,0.0008,-0.1473,0,0.0234,0.6436,0.8457,0.4819,0.378175
165,0,0.0261,0.6257,0.7981,1.4229,-0.1459,0,0.0244,0.669,0.8025,0.0007,-0.1473,0,0.0235,0.6515,0.8436,0.4833,0.37965
166,0,0.0256,0.6107,0.7719,1.5101,-0.1449,0,0.0243,0.6599,0.8018,0.0012,-0.1475,0,0.0231,0.6338,0.8207,0.4694,0.3694
167,0,0.026,0.6183,0.7782,1.5357,-0.1459,0,0.0242,0.6717,0.8005,0.001,-0.1471,0,0.0234,0.6445,0.825,0.474166666666667,0.373225
168,0,0.0258,0.6082,0.7744,1.5733,-0.1453,0,0.0243,0.6626,0.805,0.0019,-0.1473,0,0.0233,0.6372,0.823,0.469466666666667,0.370875
169,0,0.026,0.604,0.7703,1.7246,-0.1462,0,0.0243,0.6627,0.8007,0.0008,-0.147,0,0.0234,0.6326,0.8151,0.466766666666667,0.367775
170,0,0.0259,0.6007,0.781,1.7296,-0.1463,0,0.0243,0.6693,0.7995,0.0007,-0.1474,0,0.0234,0.6305,0.8292,0.4692,0.370775
171,0,0.0259,0.6206,0.7752,1.618,-0.1452,0,0.0243,0.66,0.8066,0.0007,-0.1478,0,0.0234,0.65,0.8275,0.4739,0.375225
172,0,0.0261,0.608,0.7722,1.7834,-0.1463,0,0.0243,0.6695,0.8033,0.0008,-0.1475,0,0.0235,0.6292,0.8127,0.468766666666667,0.36635
173,0,0.0257,0.6135,0.7686,1.5846,-0.1457,0,0.0243,0.6689,0.8022,0.0017,-0.1475,0,0.0232,0.6385,0.817,0.469266666666667,0.369675
174,0,0.026,0.6112,0.7779,1.6835,-0.1461,0,0.0242,0.6695,0.7997,0.0019,-0.1474,0,0.0235,0.6351,0.825,0.4717,0.3709
175,0,0.0261,0.5918,0.7535,1.8978,-0.1466,0,0.0243,0.6687,0.7987,0.0008,-0.1476,0,0.0235,0.6182,0.8016,0.457133333333333,0.360825
176,0,0.0257,0.619,0.7869,1.5282,-0.1448,0,0.0243,0.6691,0.7946,0.0013,-0.1474,0,0.0232,0.6385,0.8314,0.4772,0.373275
177,0,0.0258,0.6116,0.7685,1.7155,-0.1459,0,0.0243,0.664,0.7964,0.0007,-0.1472,0,0.0233,0.6347,0.8149,0.468633333333333,0.368225
178,0,0.0259,0.5916,0.777,1.759,-0.1463,0,0.0243,0.6654,0.7969,0.001,-0.1475,0,0.0234,0.6185,0.8283,0.464833333333333,0.36755
179,0,0.026,0.5732,0.7412,1.9819,-0.1472,0,0.0243,0.6535,0.7935,0.0014,-0.1475,0,0.0235,0.5986,0.7865,0.4468,0.35215
180,0,0.0261,0.556,0.7688,1.9312,-0.1473,0,0.0243,0.6593,0.7902,0.0025,-0.1476,0,0.0235,0.5846,0.8128,0.4503,0.355225
181,0,0.0261,0.6029,0.7559,1.7568,-0.1466,0,0.0243,0.6727,0.7982,0.001,-0.1475,0,0.0235,0.6229,0.8023,0.461633333333333,0.362175
182,0,0.0261,0.5899,0.7194,2.0654,-0.1471,0,0.0243,0.6599,0.7925,0.0008,-0.1477,0,0.0235,0.6076,0.7565,0.445133333333333,0.3469
183,0,0.0258,0.6223,0.7684,1.6786,-0.1455,0,0.0243,0.6652,0.7987,0.0011,-0.1471,0,0.0233,0.6412,0.8075,0.472166666666667,0.368
184,0,0.0257,0.6221,0.7664,1.7753,-0.1461,0,0.0243,0.6605,0.7969,0.0009,-0.1473,0,0.0233,0.644,0.811,0.4714,0.369575
185,0,0.0259,0.6018,0.7615,1.8305,-0.1465,0,0.0243,0.6664,0.7995,0.001,-0.1474,0,0.0234,0.6255,0.807,0.463066666666667,0.363975
186,0,0.0261,0.5803,0.7464,1.9493,-0.1471,0,0.0243,0.6618,0.8039,0.0009,-0.1477,0,0.0236,0.6014,0.7918,0.450933333333333,0.3542
187,0,0.0261,0.5617,0.7535,2.0303,-0.1475,0,0.0243,0.6586,0.801,0.0012,-0.1477,0,0.0235,0.5879,0.7907,0.4471,0.350525
188,0,0.0256,0.6111,0.7633,1.6484,-0.1463,0,0.0243,0.6579,0.8016,0.0018,-0.1478,0,0.0232,0.6426,0.8051,0.466666666666667,0.367725
189,0,0.0257,0.59,0.7677,1.579,-0.1456,0,0.0242,0.6607,0.7984,0.0007,-0.1475,0,0.0232,0.6186,0.8147,0.461133333333333,0.364125
190,0,0.026,0.5898,0.7721,1.6898,-0.1464,0,0.0243,0.6591,0.7952,0.0013,-0.1474,0,0.0235,0.6117,0.8096,0.462633333333333,0.3612
191,0,0.0259,0.611,0.7815,1.5818,-0.146,0,0.0243,0.6583,0.7989,0.0007,-0.1475,0,0.0233,0.6354,0.8223,0.4728,0.37025
192,0,0.0261,0.5952,0.7732,1.7722,-0.1467,0,0.0243,0.6652,0.8042,0.0006,-0.1476,0,0.0235,0.6196,0.8088,0.464833333333333,0.362975
193,0,0.0261,0.5849,0.7509,1.9679,-0.1467,0,0.0243,0.6605,0.8013,0.0011,-0.1478,0,0.0235,0.6058,0.791,0.453966666666667,0.355075
194,0,0.0261,0.5707,0.7714,1.9649,-0.1469,0,0.0243,0.6616,0.7991,0.0008,-0.1477,0,0.0235,0.5913,0.8033,0.456066666666667,0.354525
195,0,0.0261,0.5798,0.752,1.9154,-0.1467,0,0.0243,0.6505,0.7936,0.0013,-0.1478,0,0.0235,0.5991,0.7899,0.452633333333333,0.353125
196,0,0.026,0.5749,0.7481,1.9504,-0.1472,0,0.0242,0.6651,0.7975,0.0016,-0.1475,0,0.0235,0.5936,0.789,0.449666666666667,0.351525
197,0,0.026,0.6046,0.771,1.7246,-0.1458,0,0.0243,0.656,0.792,0.0018,-0.1474,0,0.0234,0.6245,0.8135,0.4672,0.36535
198,0,0.026,0.5875,0.7656,1.8324,-0.1467,0,0.0243,0.6575,0.7939,0.0015,-0.1477,0,0.0235,0.6109,0.7986,0.4597,0.35825
199,0,0.026,0.5682,0.7731,2.043,-0.1473,0,0.0243,0.6588,0.8058,0.001,-0.1478,0,0.0235,0.5917,0.8049,0.455766666666667,0.355025


==> results/acdc/euc/metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Loss0,tra_Loss1,val_3d_Dice0,val_3d_Dice1,val_3d_Dice2,val_3d_Dice3,val_Dice,val_Dice3D
0,0.8763,0.0707,0.0237,0.2865,0.9376,6.5911,0.811,0.074,0.0606,0.1468,1.2398,12.7155,0.8754,0.0731,0.0271,0.2956,0.3143,0.3178
1,0.8973,0.1171,0.2367,0.4587,0.6534,5.1482,0.8881,0.1269,0.134,0.3474,0.7025,5.7753,0.8965,0.112,0.251,0.4835,0.42745,0.43575
2,0.8829,0.1371,0.3101,0.6234,0.4858,4.7615,0.9171,0.1666,0.324,0.5565,0.4549,3.9537,0.8861,0.1206,0.3235,0.6679,0.488375,0.499525
3,0.942,0.2455,0.3831,0.685,0.4949,2.5605,0.939,0.2163,0.3988,0.6471,0.3399,2.7371,0.9409,0.2217,0.3972,0.7303,0.5639,0.572525
4,0.9604,0.2629,0.478,0.4969,0.8442,1.7418,0.956,0.2719,0.4672,0.6824,0.2989,1.8888,0.9604,0.2345,0.4909,0.549,0.54955,0.5587
5,0.9708,0.3358,0.5703,0.7431,0.4751,1.3151,0.9681,0.3308,0.5093,0.705,0.2598,1.3303,0.9706,0.3057,0.5924,0.7906,0.655,0.664825
6,0.9872,0.4234,0.5606,0.7128,0.9466,0.7387,0.9762,0.3832,0.5475,0.7221,0.2533,0.966,0.9867,0.4481,0.5776,0.7607,0.671,0.693275
7,0.9763,0.3645,0.5415,0.7337,0.4946,0.9155,0.9821,0.4267,0.5763,0.7412,0.2253,0.7277,0.9764,0.3637,0.5668,0.7842,0.654,0.672775
8,0.9901,0.4633,0.6008,0.7709,0.929,0.4776,0.984,0.4499,0.5799,0.7408,0.2432,0.5963,0.9901,0.5302,0.6198,0.8108,0.706275,0.737725
9,0.9807,0.4198,0.5318,0.7211,0.5282,0.7185,0.9868,0.4846,0.6052,0.7582,0.2232,0.505,0.9811,0.4336,0.5561,0.7684,0.66335,0.6848
10,0.991,0.5245,0.632,0.7887,0.7048,0.4504,0.9871,0.4905,0.6064,0.76,0.2113,0.4631,0.991,0.5822,0.654,0.8301,0.73405,0.764325
11,0.9907,0.4937,0.6226,0.7688,0.8697,0.4474,0.9891,0.5109,0.6401,0.7737,0.1954,0.4098,0.9903,0.53,0.6429,0.8099,0.71895,0.743275
12,0.9894,0.4204,0.6067,0.7694,1.2326,0.357,0.9902,0.5359,0.6307,0.7689,0.2057,0.384,0.9893,0.4749,0.6254,0.8108,0.696475,0.7251
13,0.992,0.5169,0.627,0.8064,0.9647,0.3512,0.9904,0.5331,0.6491,0.7827,0.1811,0.3656,0.992,0.582,0.6495,0.8419,0.735575,0.76635
14,0.9879,0.4673,0.6273,0.7669,0.6057,0.4861,0.9916,0.5546,0.6615,0.7884,0.1708,0.3449,0.9877,0.4927,0.6582,0.8163,0.71235,0.738725
15,0.9931,0.5558,0.6475,0.7949,0.9552,0.3691,0.9916,0.5509,0.6681,0.7896,0.1429,0.3388,0.993,0.6173,0.6659,0.8331,0.747825,0.777325
16,0.9908,0.5188,0.6258,0.774,0.9047,0.407,0.9918,0.5522,0.6736,0.7963,0.151,0.3299,0.9904,0.5513,0.6467,0.8188,0.72735,0.7518
17,0.9923,0.5573,0.639,0.7948,0.6971,0.4161,0.9915,0.5496,0.663,0.7945,0.1456,0.3325,0.9921,0.6322,0.6593,0.8354,0.74585,0.77975
18,0.9921,0.4732,0.6525,0.8074,1.2203,0.3283,0.9924,0.5642,0.675,0.7993,0.123,0.317,0.9923,0.5662,0.6759,0.8473,0.7313,0.770425
19,0.9918,0.522,0.6135,0.7744,1.2096,0.3632,0.9927,0.572,0.6843,0.8029,0.1182,0.3109,0.9921,0.5917,0.644,0.8227,0.725425,0.762625
20,0.9927,0.5057,0.6209,0.7758,1.4405,0.3082,0.9921,0.5601,0.6777,0.793,0.1281,0.3233,0.9926,0.5755,0.6446,0.819,0.723775,0.757925
21,0.9921,0.5178,0.5984,0.8022,1.3484,0.2963,0.9924,0.5687,0.6762,0.7913,0.109,0.3115,0.9919,0.5878,0.62,0.8464,0.727625,0.761525
22,0.9922,0.5414,0.6518,0.7884,1.0646,0.3591,0.9929,0.5727,0.6889,0.8047,0.113,0.2993,0.9922,0.6025,0.6762,0.8324,0.74345,0.775825
23,0.992,0.5108,0.6514,0.8078,0.8216,0.3768,0.9932,0.5815,0.6894,0.8005,0.1087,0.2961,0.9918,0.5614,0.6781,0.8567,0.7405,0.772
24,0.992,0.524,0.6443,0.7954,0.9258,0.3839,0.9934,0.5796,0.6931,0.8106,0.0957,0.2873,0.9921,0.5969,0.6642,0.8342,0.738925,0.77185
25,0.9915,0.4003,0.6231,0.7824,1.8623,0.2856,0.9934,0.574,0.6957,0.811,0.0878,0.2895,0.9917,0.4614,0.6391,0.8157,0.699325,0.726975
26,0.9922,0.4967,0.6238,0.7877,1.4625,0.2883,0.9935,0.5806,0.6947,0.808,0.0883,0.286,0.9923,0.5638,0.6426,0.825,0.7251,0.755925
27,0.9925,0.5076,0.6455,0.803,1.1929,0.3146,0.9936,0.5828,0.6939,0.8029,0.0949,0.2828,0.9924,0.5773,0.6705,0.8414,0.73715,0.7704
28,0.9927,0.5409,0.6076,0.794,1.0796,0.3294,0.9938,0.5896,0.6979,0.8125,0.0847,0.2744,0.9925,0.5964,0.6323,0.834,0.7338,0.7638
29,0.9929,0.519,0.5842,0.7884,1.483,0.2936,0.9937,0.5824,0.7041,0.8134,0.0765,0.2779,0.9928,0.5973,0.6072,0.8311,0.721125,0.7571
30,0.9928,0.5161,0.6404,0.8164,1.3535,0.3008,0.9938,0.5844,0.696,0.8034,0.0848,0.277,0.9929,0.5899,0.6636,0.8623,0.741425,0.777175
31,0.9926,0.5175,0.6395,0.8135,1.2638,0.3222,0.9938,0.5861,0.6984,0.8126,0.0726,0.2689,0.9926,0.5942,0.6596,0.8591,0.740775,0.776375
32,0.993,0.528,0.6408,0.7939,1.3647,0.3087,0.9938,0.5858,0.6963,0.8129,0.071,0.2682,0.9929,0.6023,0.6605,0.8367,0.738925,0.7731
33,0.9924,0.5082,0.6555,0.8097,1.23,0.3081,0.9939,0.5868,0.691,0.8056,0.07,0.2661,0.9924,0.5764,0.6749,0.8535,0.74145,0.7743
34,0.9928,0.5179,0.6367,0.7917,1.1814,0.3353,0.9935,0.5776,0.7028,0.8121,0.0722,0.2714,0.9927,0.5671,0.6557,0.8352,0.734775,0.762675
35,0.9934,0.558,0.6612,0.8149,1.1624,0.3129,0.994,0.5918,0.7021,0.8168,0.0557,0.2607,0.9933,0.6281,0.6856,0.8568,0.756875,0.79095
36,0.9902,0.4662,0.6392,0.7639,0.7633,0.4575,0.9939,0.5891,0.6943,0.8112,0.0656,0.2588,0.9903,0.5448,0.6742,0.8156,0.714875,0.756225
37,0.9923,0.4814,0.6032,0.7874,1.7776,0.2843,0.9938,0.5928,0.6932,0.8082,0.0588,0.2618,0.9923,0.5594,0.6246,0.8302,0.716075,0.751625
38,0.9921,0.5053,0.6429,0.7989,1.4028,0.2927,0.9941,0.5966,0.6934,0.8097,0.0621,0.2512,0.9923,0.5829,0.6605,0.841,0.7348,0.769175
39,0.9931,0.5477,0.6445,0.8184,1.1358,0.3222,0.9938,0.5786,0.6984,0.8144,0.0643,0.252,0.9932,0.6177,0.6654,0.856,0.750925,0.783075
40,0.9931,0.5425,0.6763,0.8248,0.9621,0.3286,0.9941,0.5976,0.6901,0.8057,0.07,0.2522,0.9931,0.6102,0.7049,0.8652,0.759175,0.79335
41,0.9925,0.5157,0.6717,0.8237,1.1988,0.32,0.9941,0.5979,0.6993,0.8205,0.0501,0.2531,0.9926,0.5925,0.6938,0.8598,0.7509,0.784675
42,0.9917,0.4922,0.6232,0.8137,1.6643,0.2736,0.994,0.587,0.688,0.8069,0.0511,0.2464,0.9917,0.5556,0.6371,0.8522,0.7302,0.75915
43,0.9921,0.5095,0.6522,0.8084,1.4471,0.2946,0.9941,0.5901,0.6963,0.8141,0.0474,0.2441,0.9921,0.5757,0.6735,0.8555,0.74055,0.7742
44,0.9919,0.4844,0.6343,0.8151,1.6111,0.2847,0.9942,0.5936,0.6934,0.8167,0.0479,0.2377,0.9919,0.5376,0.6564,0.859,0.731425,0.761225
45,0.9923,0.5313,0.5973,0.7507,1.7672,0.2748,0.9941,0.5891,0.6931,0.8141,0.0471,0.2406,0.9923,0.5877,0.6101,0.7984,0.7179,0.747125
46,0.992,0.502,0.6492,0.8167,1.6335,0.2795,0.9939,0.5915,0.6928,0.8085,0.0562,0.2424,0.9921,0.5566,0.6684,0.8545,0.739975,0.7679
47,0.9924,0.5372,0.6024,0.806,1.4883,0.2859,0.994,0.5848,0.689,0.8063,0.0505,0.2341,0.9923,0.5976,0.6146,0.8448,0.7345,0.762325
48,0.9922,0.503,0.6058,0.8073,1.793,0.2623,0.994,0.5863,0.6903,0.811,0.0462,0.239,0.9922,0.5481,0.6228,0.8525,0.727075,0.7539
49,0.9916,0.47,0.6102,0.79,1.6448,0.2907,0.9943,0.5919,0.6874,0.8145,0.0441,0.2287,0.9918,0.522,0.6323,0.8389,0.71545,0.74625
50,0.992,0.5378,0.6083,0.7956,1.4333,0.2767,0.994,0.592,0.6844,0.8149,0.0473,0.2328,0.992,0.5961,0.6299,0.8441,0.733425,0.765525
51,0.9924,0.5488,0.638,0.8044,1.4359,0.3001,0.994,0.5827,0.6806,0.8101,0.0406,0.2239,0.9924,0.6202,0.6564,0.8477,0.7459,0.779175
52,0.9914,0.4773,0.5891,0.8094,2.0742,0.2409,0.994,0.5844,0.6825,0.8095,0.0409,0.2213,0.9915,0.5259,0.602,0.8527,0.7168,0.743025
53,0.991,0.4776,0.6418,0.7952,1.4056,0.3205,0.9936,0.5756,0.6778,0.8107,0.0439,0.2265,0.9912,0.5274,0.6624,0.8326,0.7264,0.7534
54,0.9915,0.4989,0.6072,0.8179,1.6879,0.2603,0.9938,0.5772,0.6759,0.8085,0.0429,0.2218,0.9916,0.5592,0.6226,0.8583,0.728875,0.757925
55,0.9923,0.5127,0.6158,0.8224,1.8262,0.2609,0.9938,0.5757,0.6768,0.8095,0.043,0.221,0.9923,0.5641,0.629,0.8612,0.7358,0.76165
56,0.9905,0.3758,0.588,0.8065,2.2153,0.2305,0.9938,0.5827,0.671,0.8059,0.0425,0.2179,0.9908,0.4226,0.6073,0.8459,0.6902,0.71665
57,0.9912,0.4808,0.57,0.7978,2.1332,0.225,0.9939,0.5814,0.6766,0.808,0.0352,0.2182,0.9913,0.5443,0.5746,0.841,0.70995,0.7378
58,0.9908,0.46,0.4768,0.7351,2.6036,0.2573,0.9938,0.5744,0.6657,0.8114,0.0423,0.211,0.9907,0.5128,0.4879,0.7778,0.665675,0.6923
59,0.9915,0.4782,0.5277,0.7797,2.2785,0.239,0.9936,0.5742,0.6705,0.8079,0.0536,0.2202,0.9915,0.5376,0.541,0.8273,0.694275,0.72435
60,0.9922,0.5318,0.6212,0.8146,1.3518,0.2965,0.9936,0.5699,0.666,0.8101,0.034,0.2061,0.9922,0.5917,0.6375,0.8565,0.73995,0.769475
61,0.9913,0.4645,0.581,0.8,2.0905,0.2451,0.9936,0.5719,0.6673,0.8155,0.0256,0.1972,0.9914,0.5013,0.5897,0.8371,0.7092,0.729875
62,0.9915,0.474,0.6122,0.8185,2.0122,0.2428,0.9935,0.5649,0.6549,0.8148,0.0253,0.1878,0.9917,0.5386,0.619,0.8591,0.72405,0.7521
63,0.9908,0.4357,0.5917,0.8132,2.2171,0.2289,0.9935,0.5629,0.6539,0.8146,0.022,0.1889,0.9909,0.4889,0.6031,0.8523,0.70785,0.7338
64,0.9909,0.4165,0.5811,0.8029,2.2557,0.2387,0.9933,0.5586,0.6446,0.8127,0.0259,0.1811,0.991,0.4679,0.5931,0.8437,0.69785,0.723925
65,0.9894,0.3918,0.4997,0.7654,2.9538,0.1931,0.9932,0.5574,0.6399,0.8136,0.0225,0.1774,0.9896,0.4586,0.5046,0.8068,0.661575,0.6899
66,0.9901,0.4687,0.5129,0.79,2.5822,0.2088,0.9931,0.5546,0.6264,0.8117,0.0225,0.1718,0.9902,0.5243,0.5165,0.8267,0.690425,0.714425
67,0.9899,0.4366,0.4927,0.7757,2.828,0.2008,0.9932,0.5649,0.6275,0.808,0.0243,0.1769,0.9899,0.482,0.4951,0.8131,0.673725,0.695025
68,0.9902,0.4183,0.5474,0.7967,2.5113,0.2167,0.993,0.5553,0.621,0.8051,0.023,0.1716,0.9904,0.462,0.5552,0.8346,0.68815,0.71055
69,0.9893,0.3883,0.507,0.7946,2.9013,0.1907,0.9928,0.5477,0.6073,0.8058,0.0239,0.164,0.9896,0.4226,0.5142,0.8279,0.6698,0.688575
70,0.9906,0.4699,0.496,0.796,2.4255,0.2166,0.9929,0.5441,0.6121,0.8036,0.022,0.1675,0.9906,0.5286,0.5046,0.8339,0.688125,0.714425
71,0.99,0.3949,0.5853,0.7852,2.6135,0.2175,0.9927,0.552,0.6116,0.8088,0.0212,0.1667,0.9902,0.4311,0.5964,0.8198,0.68885,0.709375
72,0.9894,0.4413,0.4842,0.7917,2.829,0.1914,0.9927,0.5477,0.6098,0.8075,0.0237,0.1669,0.9896,0.4827,0.4912,0.8318,0.67665,0.698825
73,0.9894,0.4273,0.4818,0.7866,2.9723,0.1901,0.9925,0.539,0.5902,0.8049,0.0216,0.1591,0.9896,0.463,0.4901,0.8236,0.671275,0.691575
74,0.9896,0.4156,0.4992,0.7982,2.5882,0.2081,0.9925,0.5365,0.5907,0.8049,0.0258,0.1585,0.9899,0.4754,0.5116,0.8398,0.67565,0.704175
75,0.9891,0.41,0.4286,0.7829,3.3118,0.1826,0.9925,0.5371,0.5826,0.8019,0.0206,0.1595,0.9894,0.4506,0.4361,0.8207,0.65265,0.6742
76,0.9892,0.4172,0.4913,0.7999,2.9263,0.1896,0.9924,0.5427,0.576,0.8015,0.0209,0.1542,0.9895,0.4799,0.4963,0.8361,0.6744,0.70045
77,0.9894,0.4117,0.4994,0.7949,3.1159,0.1932,0.9922,0.538,0.5821,0.8029,0.0168,0.1502,0.9897,0.4401,0.5059,0.8343,0.67385,0.6925
78,0.9882,0.369,0.4041,0.7794,3.5406,0.1649,0.9922,0.532,0.5759,0.8035,0.0215,0.1498,0.9886,0.3984,0.4122,0.8192,0.635175,0.6546
79,0.9887,0.3763,0.4804,0.775,3.3135,0.1839,0.992,0.5244,0.5669,0.7995,0.0204,0.1451,0.989,0.4152,0.4862,0.8098,0.6551,0.67505
80,0.9889,0.3944,0.4714,0.7956,3.1,0.1835,0.9921,0.5329,0.5652,0.7971,0.0197,0.149,0.9892,0.4181,0.4761,0.8315,0.662575,0.678725
81,0.9884,0.3812,0.4516,0.7869,3.1565,0.1864,0.992,0.526,0.5659,0.795,0.0215,0.1462,0.9888,0.4121,0.4654,0.8244,0.652025,0.672675
82,0.9887,0.4064,0.4854,0.7698,3.1057,0.1884,0.9919,0.5259,0.5686,0.7942,0.0246,0.1501,0.989,0.4469,0.4905,0.8069,0.662575,0.683325
83,0.988,0.335,0.4548,0.7718,3.5635,0.1677,0.992,0.5253,0.565,0.7965,0.0223,0.146,0.9884,0.3598,0.4556,0.8069,0.6374,0.652675
84,0.9888,0.4256,0.4493,0.7765,3.2255,0.1852,0.9917,0.5205,0.5563,0.7987,0.02,0.1411,0.9891,0.4631,0.4592,0.8121,0.66005,0.680875
85,0.9882,0.3754,0.4846,0.7789,3.2971,0.1764,0.9918,0.53,0.5517,0.7965,0.0213,0.1422,0.9886,0.405,0.4923,0.8107,0.656775,0.67415
86,0.9884,0.3903,0.3974,0.8025,3.4898,0.1671,0.9918,0.5264,0.5674,0.7957,0.0208,0.1453,0.9888,0.4223,0.4013,0.8367,0.64465,0.662275
87,0.989,0.372,0.4368,0.8007,3.2097,0.1837,0.9915,0.5144,0.541,0.7952,0.0187,0.1352,0.9895,0.4074,0.443,0.8419,0.649625,0.67045
88,0.9886,0.4255,0.3779,0.7802,3.2955,0.1832,0.9917,0.5276,0.539,0.7945,0.0224,0.1379,0.9888,0.4751,0.3845,0.8176,0.64305,0.6665
89,0.9878,0.4064,0.4227,0.7684,3.433,0.1634,0.9914,0.5112,0.5464,0.7939,0.0179,0.136,0.9881,0.4604,0.4249,0.8006,0.646325,0.6685
90,0.988,0.3754,0.4064,0.7664,3.5938,0.1687,0.9914,0.5134,0.5309,0.7967,0.0231,0.133,0.9884,0.4065,0.41,0.7996,0.63405,0.651125
91,0.9883,0.4317,0.3929,0.7737,3.4373,0.1694,0.9915,0.5207,0.533,0.794,0.0215,0.1351,0.9886,0.4749,0.4001,0.8071,0.64665,0.667675
92,0.9883,0.3859,0.4816,0.7752,3.2369,0.1806,0.9911,0.5112,0.5215,0.7896,0.0175,0.1289,0.9887,0.4501,0.4895,0.8113,0.65775,0.6849
93,0.9879,0.4424,0.3632,0.7434,3.7722,0.1604,0.991,0.5039,0.516,0.7901,0.019,0.1261,0.9881,0.4961,0.3636,0.7792,0.634225,0.65675
94,0.9878,0.3707,0.4663,0.7511,3.3947,0.1769,0.9912,0.5144,0.5181,0.785,0.019,0.1284,0.9881,0.4054,0.4686,0.7792,0.643975,0.660325
95,0.9879,0.4332,0.4086,0.7593,3.4077,0.1666,0.9913,0.5113,0.5199,0.7861,0.0193,0.1317,0.9881,0.4849,0.4017,0.7927,0.64725,0.66685
96,0.9885,0.3968,0.4221,0.7836,3.3136,0.1833,0.9911,0.5085,0.5236,0.7882,0.0196,0.1266,0.9887,0.4432,0.4246,0.8238,0.64775,0.670075
97,0.9879,0.4046,0.4249,0.763,3.4094,0.1732,0.9909,0.5055,0.5157,0.7878,0.0191,0.1253,0.9883,0.4616,0.4343,0.7953,0.6451,0.669875
98,0.988,0.3708,0.4404,0.7805,3.4666,0.1739,0.9912,0.5136,0.5138,0.7865,0.0208,0.1288,0.9884,0.4065,0.4437,0.8078,0.644925,0.6616
99,0.9881,0.408,0.3586,0.7894,3.4225,0.1667,0.9909,0.5024,0.5105,0.7864,0.0206,0.1225,0.9884,0.4544,0.3619,0.8265,0.636025,0.6578
100,0.9872,0.3801,0.36,0.7599,3.7961,0.1538,0.9908,0.5056,0.4935,0.7852,0.0216,0.1217,0.9876,0.407,0.362,0.792,0.6218,0.63715
101,0.9862,0.3499,0.3457,0.7434,4.2172,0.1331,0.9907,0.5003,0.4993,0.7856,0.0195,0.1205,0.9866,0.3683,0.3474,0.7665,0.6063,0.6172
102,0.9874,0.3912,0.4212,0.763,3.5913,0.1619,0.9906,0.4992,0.502,0.7822,0.0186,0.1204,0.9877,0.4256,0.4288,0.795,0.6407,0.659275
103,0.9869,0.3984,0.3707,0.7533,3.8236,0.1488,0.9907,0.5031,0.4959,0.7884,0.0211,0.1167,0.9873,0.4498,0.3678,0.7784,0.627325,0.645825
104,0.9867,0.3587,0.3293,0.7677,4.1072,0.1394,0.9908,0.5016,0.5043,0.7877,0.0193,0.1223,0.9871,0.3834,0.3321,0.7934,0.6106,0.624
105,0.9865,0.3698,0.3699,0.7332,3.9738,0.1429,0.9906,0.4961,0.4934,0.7808,0.02,0.1157,0.9869,0.3974,0.3782,0.7625,0.61485,0.63125
106,0.9858,0.3262,0.3267,0.74,4.3929,0.1274,0.9903,0.4962,0.4815,0.7787,0.0154,0.1123,0.9863,0.3569,0.3301,0.7635,0.594675,0.6092
107,0.9869,0.3598,0.3904,0.7542,3.8788,0.1492,0.9905,0.5059,0.4831,0.7831,0.0218,0.1138,0.9873,0.4068,0.3945,0.7808,0.622825,0.64235
108,0.9866,0.333,0.3724,0.7443,4.1379,0.1427,0.9906,0.4998,0.498,0.7787,0.0242,0.1176,0.987,0.3631,0.3778,0.7686,0.609075,0.624125
109,0.9846,0.2433,0.3145,0.7005,4.8681,0.1051,0.9905,0.4996,0.4902,0.7813,0.0204,0.1159,0.9852,0.2694,0.3125,0.7215,0.560725,0.57215
110,0.9876,0.4155,0.3625,0.7478,4.01,0.1613,0.9903,0.4899,0.4796,0.7726,0.0195,0.111,0.9878,0.4603,0.3669,0.7717,0.62835,0.646675
111,0.9866,0.3788,0.371,0.7285,4.0567,0.1475,0.9903,0.4822,0.4801,0.7694,0.0175,0.1113,0.987,0.4116,0.3779,0.7593,0.616225,0.63395
112,0.987,0.4247,0.3099,0.7487,3.9536,0.1579,0.9903,0.4965,0.4671,0.7795,0.0184,0.1112,0.9873,0.4732,0.3149,0.7803,0.617575,0.638925
113,0.9878,0.4144,0.4534,0.7478,3.5107,0.1946,0.9901,0.4828,0.4713,0.7829,0.016,0.1083,0.9881,0.4566,0.4682,0.7784,0.65085,0.672825
114,0.9869,0.3941,0.3545,0.7447,4.0651,0.1546,0.9902,0.4787,0.4889,0.7753,0.019,0.1117,0.9872,0.4215,0.363,0.7757,0.62005,0.63685
115,0.9874,0.4218,0.3295,0.7529,3.8427,0.1682,0.9902,0.487,0.4662,0.7829,0.0213,0.1059,0.9877,0.4608,0.3327,0.7879,0.6229,0.642275
116,0.9862,0.3686,0.2722,0.7518,4.445,0.1342,0.99,0.4892,0.4638,0.7787,0.0168,0.1081,0.9865,0.3935,0.2723,0.7773,0.5947,0.6074
117,0.9863,0.3744,0.282,0.7466,4.3119,0.1448,0.9898,0.4751,0.4633,0.7673,0.0152,0.104,0.9867,0.4009,0.2914,0.7804,0.597325,0.61485
118,0.9858,0.3802,0.3358,0.7004,4.3155,0.1352,0.99,0.4798,0.465,0.7721,0.0196,0.1062,0.9862,0.4084,0.3395,0.7276,0.60055,0.615425
119,0.986,0.3574,0.3619,0.7182,4.2283,0.1428,0.9898,0.4761,0.4519,0.7703,0.0173,0.0995,0.9864,0.3797,0.361,0.7462,0.605875,0.618325
120,0.9859,0.3145,0.3672,0.7286,4.3774,0.1348,0.99,0.4773,0.4581,0.7762,0.0241,0.1071,0.9864,0.3262,0.376,0.7557,0.59905,0.611075
121,0.9857,0.3403,0.2558,0.7347,4.6097,0.1213,0.9898,0.4726,0.4535,0.7764,0.015,0.1005,0.986,0.3559,0.2597,0.7582,0.579125,0.58995
122,0.986,0.3426,0.295,0.7464,4.4716,0.1319,0.9896,0.4648,0.4324,0.7775,0.0158,0.0952,0.9864,0.3637,0.2973,0.7751,0.5925,0.605625
123,0.9861,0.3321,0.3631,0.7343,4.3932,0.1402,0.9894,0.4592,0.4318,0.7748,0.0112,0.0923,0.9865,0.3563,0.3688,0.7612,0.6039,0.6182
124,0.9856,0.3711,0.2834,0.7219,4.5497,0.1243,0.9894,0.4622,0.4303,0.7671,0.0122,0.0904,0.986,0.3962,0.2831,0.7474,0.5905,0.603175
125,0.9855,0.347,0.3042,0.7236,4.5868,0.1224,0.9894,0.4624,0.4342,0.7639,0.0155,0.0908,0.986,0.3589,0.3055,0.7472,0.590075,0.5994
126,0.9851,0.3546,0.2677,0.7128,4.8134,0.1118,0.9892,0.4617,0.4231,0.7686,0.0153,0.0877,0.9856,0.3692,0.2651,0.7359,0.58005,0.58895
127,0.9847,0.3024,0.2684,0.6964,5.0972,0.1067,0.9892,0.4556,0.4208,0.7604,0.0135,0.0861,0.9851,0.298,0.2676,0.7196,0.562975,0.567575
128,0.9857,0.3331,0.2666,0.7462,4.6779,0.1241,0.989,0.454,0.4101,0.755,0.0141,0.083,0.9861,0.3504,0.2685,0.7715,0.5829,0.594125
129,0.9856,0.3683,0.2362,0.7314,4.7314,0.1193,0.9891,0.4495,0.4175,0.7598,0.0129,0.0867,0.986,0.3867,0.2366,0.7547,0.580375,0.591
130,0.9843,0.3003,0.2302,0.6938,5.2981,0.0983,0.989,0.4587,0.4162,0.756,0.012,0.0841,0.9848,0.3022,0.2211,0.7134,0.55215,0.555375
131,0.9849,0.3447,0.2362,0.7118,4.9272,0.1088,0.989,0.4511,0.4166,0.7531,0.0141,0.0832,0.9854,0.3618,0.2347,0.7344,0.5694,0.579075
132,0.985,0.3079,0.2887,0.7175,4.8516,0.1156,0.989,0.4586,0.4026,0.7578,0.012,0.0826,0.9855,0.3177,0.2889,0.7413,0.574775,0.58335
133,0.9853,0.3373,0.2787,0.7238,4.7595,0.1192,0.9889,0.4494,0.4123,0.7577,0.0161,0.082,0.9858,0.3548,0.2723,0.7509,0.581275,0.59095
134,0.9849,0.3128,0.2544,0.7261,4.9042,0.109,0.9891,0.4516,0.4024,0.7647,0.0123,0.0832,0.9854,0.3185,0.2484,0.7476,0.56955,0.574975
135,0.9843,0.2874,0.2405,0.6832,5.2466,0.1009,0.9888,0.4426,0.4019,0.7548,0.0113,0.079,0.9848,0.3054,0.2411,0.6979,0.54885,0.5573
136,0.9846,0.2731,0.2781,0.7105,5.2584,0.1048,0.9887,0.4471,0.3936,0.7514,0.0118,0.0774,0.9851,0.2573,0.2769,0.7277,0.561575,0.56175
137,0.9844,0.2928,0.2184,0.7004,5.2762,0.0985,0.9888,0.449,0.3857,0.7553,0.0129,0.0779,0.9849,0.2942,0.2155,0.7177,0.549,0.553075
138,0.9842,0.2802,0.193,0.701,5.4647,0.094,0.9887,0.4475,0.3785,0.7545,0.0133,0.0759,0.9847,0.2907,0.1835,0.7158,0.5396,0.543675
139,0.9837,0.2752,0.2031,0.6803,5.485,0.0901,0.9885,0.435,0.3828,0.7474,0.0121,0.0759,0.9842,0.279,0.1945,0.6931,0.535575,0.5377
140,0.9849,0.2813,0.269,0.7177,5.1099,0.109,0.9888,0.4494,0.3888,0.7574,0.0159,0.0788,0.9853,0.2831,0.2677,0.7349,0.563225,0.56775
141,0.9842,0.2942,0.2632,0.6704,5.2757,0.1025,0.9887,0.4514,0.3799,0.7521,0.01,0.0759,0.9847,0.3056,0.2605,0.6864,0.553,0.5593
142,0.9846,0.2958,0.2099,0.7114,5.3898,0.1034,0.9884,0.4343,0.3749,0.74,0.0104,0.0727,0.9851,0.2958,0.2114,0.7291,0.550425,0.55535
143,0.9841,0.2891,0.2448,0.6702,5.3971,0.0973,0.9885,0.4385,0.3741,0.7395,0.0128,0.074,0.9845,0.2882,0.2464,0.6845,0.54705,0.5509
144,0.9839,0.2332,0.2295,0.6868,5.724,0.0919,0.9885,0.4373,0.3814,0.7453,0.012,0.0736,0.9843,0.2321,0.2196,0.7009,0.53335,0.534225
145,0.9843,0.279,0.229,0.6887,5.3181,0.0997,0.9885,0.448,0.3897,0.7421,0.0187,0.0753,0.9847,0.2853,0.221,0.7022,0.54525,0.5483
146,0.9844,0.2841,0.2002,0.7128,5.3325,0.0979,0.9883,0.435,0.3776,0.7329,0.012,0.0714,0.9848,0.289,0.1904,0.7269,0.545375,0.547775
147,0.985,0.3128,0.2853,0.7159,4.8444,0.1161,0.9885,0.4483,0.3761,0.7415,0.0147,0.0747,0.9855,0.3163,0.2841,0.7393,0.57475,0.5813
148,0.9847,0.2834,0.2469,0.7119,5.0986,0.1073,0.9884,0.4421,0.3811,0.737,0.0139,0.0738,0.9852,0.2864,0.2441,0.733,0.556725,0.562175
149,0.9838,0.2756,0.2364,0.6745,5.3288,0.095,0.9884,0.4373,0.3678,0.739,0.0094,0.0717,0.9843,0.2768,0.2342,0.6966,0.542575,0.547975
150,0.9844,0.3255,0.2623,0.6913,5.0459,0.1054,0.9883,0.432,0.374,0.7439,0.0122,0.0714,0.9848,0.3303,0.2559,0.706,0.565875,0.56925
151,0.9835,0.2463,0.2408,0.6614,5.6336,0.0888,0.9883,0.4327,0.3787,0.7458,0.0099,0.0707,0.9841,0.2439,0.2304,0.6773,0.533,0.533925
152,0.9838,0.3044,0.2344,0.6473,5.4392,0.0957,0.9883,0.4294,0.3806,0.7378,0.0143,0.0706,0.9843,0.3224,0.2239,0.6621,0.542475,0.548175
153,0.984,0.2881,0.2754,0.6607,5.3465,0.0994,0.9883,0.4462,0.3613,0.7432,0.0102,0.0697,0.9845,0.2862,0.2731,0.6752,0.55205,0.55475
154,0.9833,0.2646,0.209,0.6534,5.6637,0.0874,0.9882,0.443,0.3681,0.7361,0.0118,0.0695,0.9838,0.2769,0.1989,0.6682,0.527575,0.53195
155,0.9836,0.3007,0.2145,0.6479,5.6019,0.0899,0.9882,0.4408,0.3751,0.7324,0.0114,0.0695,0.984,0.3066,0.2078,0.663,0.536675,0.54035
156,0.9847,0.3258,0.2355,0.6978,5.1898,0.1075,0.9883,0.4332,0.3855,0.7345,0.0167,0.0697,0.9851,0.339,0.2347,0.7151,0.56095,0.568475
157,0.984,0.3005,0.235,0.6833,5.3498,0.0975,0.9882,0.437,0.3815,0.7299,0.014,0.0683,0.9845,0.2959,0.2333,0.6943,0.5507,0.552
158,0.9841,0.3232,0.209,0.6629,5.4313,0.0979,0.9881,0.435,0.3662,0.7369,0.0103,0.0661,0.9845,0.3307,0.2043,0.6784,0.5448,0.549475
159,0.9841,0.3023,0.2209,0.6862,5.3659,0.1002,0.9881,0.4272,0.3784,0.7288,0.0175,0.0687,0.9846,0.308,0.2145,0.7031,0.548375,0.55255
160,0.9836,0.2704,0.1714,0.6799,5.8033,0.0877,0.988,0.4298,0.3614,0.7239,0.01,0.0646,0.9841,0.2633,0.1622,0.6967,0.526325,0.526575
161,0.9833,0.2388,0.2482,0.6437,5.7281,0.0895,0.988,0.4348,0.3508,0.7226,0.0109,0.0651,0.9838,0.2375,0.2388,0.6571,0.5285,0.5293
162,0.9832,0.249,0.2328,0.6436,5.7502,0.0863,0.9881,0.4345,0.3795,0.7231,0.0137,0.0687,0.9837,0.2515,0.2239,0.6538,0.52715,0.528225
163,0.9843,0.2925,0.2461,0.6952,5.3647,0.1045,0.9879,0.4334,0.3603,0.718,0.013,0.0639,0.9848,0.2995,0.2432,0.7049,0.554525,0.5581
164,0.9838,0.2838,0.1961,0.6833,5.6406,0.0918,0.988,0.4323,0.359,0.7252,0.0099,0.0657,0.9843,0.2843,0.1911,0.6956,0.53675,0.538825
165,0.9826,0.2622,0.1653,0.6138,6.0704,0.0725,0.9879,0.4279,0.354,0.7199,0.01,0.0632,0.9831,0.2653,0.1562,0.6205,0.505975,0.506275
166,0.9834,0.282,0.2115,0.6519,5.7611,0.0903,0.9878,0.4282,0.3582,0.7147,0.0098,0.0638,0.984,0.2997,0.2115,0.6633,0.5322,0.539625
167,0.9838,0.2671,0.2096,0.6875,5.656,0.0947,0.9878,0.4248,0.3513,0.7114,0.0111,0.0616,0.9843,0.2837,0.2026,0.6977,0.537,0.542075
168,0.9835,0.2646,0.1693,0.6767,6.0118,0.0855,0.9878,0.4234,0.3439,0.7154,0.0085,0.0612,0.984,0.263,0.1622,0.6867,0.523525,0.523975
169,0.9832,0.2735,0.1981,0.6398,6.0718,0.0829,0.9877,0.418,0.3514,0.7161,0.0098,0.0617,0.9836,0.2707,0.1832,0.6456,0.52365,0.520775
170,0.9835,0.2651,0.2308,0.6559,5.8201,0.0923,0.9877,0.4229,0.3504,0.7111,0.0112,0.0614,0.984,0.261,0.2324,0.6655,0.533825,0.535725
171,0.9837,0.2509,0.2114,0.6787,5.8179,0.092,0.9879,0.4215,0.3531,0.7205,0.0116,0.0638,0.9842,0.2479,0.2108,0.692,0.531175,0.533725
172,0.9834,0.2604,0.1857,0.6689,5.9474,0.0859,0.9878,0.4136,0.3567,0.7242,0.0107,0.0626,0.9839,0.2535,0.1822,0.6806,0.5246,0.52505
173,0.9822,0.2374,0.1613,0.5919,6.4337,0.0682,0.9877,0.4166,0.3528,0.7126,0.0086,0.0608,0.9828,0.2228,0.1503,0.6065,0.4932,0.4906
174,0.9822,0.2622,0.1497,0.5861,6.3493,0.0667,0.9876,0.4194,0.3445,0.7092,0.0092,0.0592,0.9828,0.2622,0.1399,0.5973,0.49505,0.49555
175,0.9823,0.2884,0.1716,0.5755,6.2895,0.0706,0.9876,0.4249,0.3461,0.7097,0.009,0.0595,0.9828,0.2918,0.1649,0.5804,0.50445,0.504975
176,0.9829,0.2419,0.2079,0.622,6.112,0.0804,0.9878,0.4281,0.3511,0.7184,0.0118,0.0619,0.9834,0.2419,0.2072,0.6298,0.513675,0.515575
177,0.9832,0.2882,0.2057,0.6361,5.8678,0.0891,0.9877,0.4253,0.3545,0.706,0.0118,0.0598,0.9838,0.2848,0.2021,0.6492,0.5283,0.529975
178,0.9835,0.2776,0.2491,0.6582,5.6019,0.0963,0.9876,0.4251,0.3547,0.7101,0.0103,0.0598,0.984,0.3034,0.2473,0.6661,0.5421,0.5502
179,0.9833,0.2723,0.1985,0.6554,5.891,0.0857,0.9877,0.423,0.3573,0.7132,0.0136,0.0615,0.9839,0.2772,0.2001,0.6657,0.527375,0.531725
180,0.9834,0.2945,0.2087,0.6604,5.5966,0.0912,0.9876,0.4196,0.347,0.7105,0.0112,0.0598,0.9839,0.3049,0.2064,0.6705,0.53675,0.541425
181,0.9826,0.2453,0.2055,0.6165,6.1061,0.0774,0.9875,0.4211,0.3467,0.7049,0.0092,0.0592,0.9832,0.2396,0.1913,0.6259,0.512475,0.51
182,0.9824,0.2476,0.163,0.6024,6.3221,0.0701,0.9874,0.4171,0.3397,0.6987,0.0088,0.0562,0.983,0.2438,0.1488,0.613,0.49885,0.49715
183,0.9828,0.2572,0.1802,0.6215,6.1787,0.0757,0.9873,0.4226,0.331,0.7008,0.0084,0.0541,0.9833,0.2559,0.1668,0.6322,0.510425,0.50955
184,0.9825,0.2383,0.1765,0.6081,6.2603,0.0722,0.9873,0.4188,0.3264,0.6982,0.008,0.0526,0.983,0.2402,0.1734,0.6143,0.50135,0.502725
185,0.9826,0.2423,0.1757,0.6232,6.2271,0.0749,0.9872,0.4119,0.332,0.6962,0.0118,0.0528,0.9832,0.24,0.1724,0.6313,0.50595,0.506725
186,0.9827,0.2449,0.1982,0.6131,6.2441,0.0761,0.9873,0.4111,0.3299,0.6965,0.008,0.053,0.9832,0.2337,0.195,0.6231,0.509725,0.50875
187,0.9827,0.2662,0.2043,0.6021,6.1423,0.077,0.9872,0.4094,0.3368,0.694,0.0095,0.0521,0.9832,0.2643,0.1962,0.6077,0.513825,0.51285
188,0.9824,0.2459,0.177,0.5977,6.4074,0.0692,0.9872,0.4122,0.3195,0.6945,0.009,0.0516,0.9829,0.2432,0.1632,0.6027,0.50075,0.498
189,0.9819,0.2187,0.1732,0.5695,6.719,0.0634,0.9872,0.4078,0.3252,0.6905,0.0083,0.0511,0.9825,0.2051,0.1622,0.5758,0.485825,0.4814
190,0.9824,0.2428,0.1829,0.6004,6.2973,0.0732,0.9871,0.4113,0.3273,0.6845,0.0094,0.0511,0.983,0.2469,0.1773,0.6092,0.502125,0.5041
191,0.9823,0.2421,0.1829,0.5915,6.3809,0.0733,0.987,0.4039,0.3329,0.6832,0.0098,0.0502,0.9829,0.2466,0.1776,0.6005,0.4997,0.5019
192,0.9824,0.242,0.1664,0.6042,6.4634,0.0697,0.987,0.4036,0.325,0.683,0.0065,0.0504,0.9829,0.2466,0.1545,0.6115,0.49875,0.498875
193,0.9822,0.2336,0.1543,0.6004,6.5563,0.0656,0.9871,0.4059,0.3282,0.6925,0.0092,0.0497,0.9828,0.2318,0.1392,0.6063,0.492625,0.490025
194,0.9818,0.2216,0.1585,0.5657,6.737,0.062,0.9871,0.4087,0.328,0.6878,0.0059,0.0502,0.9824,0.2128,0.1483,0.5728,0.4819,0.479075
195,0.9821,0.2621,0.1405,0.5914,6.5455,0.0665,0.987,0.4075,0.3218,0.6813,0.0084,0.0496,0.9827,0.2558,0.1324,0.5951,0.494025,0.4915
196,0.9826,0.2366,0.1689,0.6209,6.4123,0.0724,0.987,0.4079,0.319,0.6849,0.0086,0.0495,0.9831,0.2274,0.1624,0.6269,0.50225,0.49995
197,0.9825,0.2403,0.2184,0.5963,6.1386,0.0761,0.9871,0.4031,0.3387,0.6869,0.0089,0.051,0.9831,0.2481,0.2106,0.6021,0.509375,0.510975
198,0.9821,0.2457,0.177,0.5804,6.4656,0.0658,0.9869,0.4079,0.326,0.6777,0.0073,0.0483,0.9826,0.2292,0.1633,0.5834,0.4963,0.489625
199,0.9821,0.2478,0.1661,0.5818,6.487,0.0666,0.9869,0.409,0.317,0.681,0.0098,0.0481,0.9826,0.2422,0.1528,0.5905,0.49445,0.492025


==> results/acdc/geo/metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Loss0,tra_Loss1,val_3d_Dice0,val_3d_Dice1,val_3d_Dice2,val_3d_Dice3,val_Dice,val_Dice3D
0,0.8728,0.0504,0.0686,0.0504,1.5854,9.7715,0.812,0.0817,0.0365,0.06,1.3553,18.6526,0.8585,0.0548,0.0672,0.046,0.26055,0.256625
1,0.9111,0.2528,0.2244,0.3544,0.9326,7.027,0.8854,0.1771,0.1805,0.0923,0.9681,8.2741,0.8981,0.2322,0.2243,0.3672,0.435675,0.43045
2,0.9515,0.3046,0.3397,0.5118,1.1102,3.9368,0.9143,0.255,0.2328,0.4309,0.7007,5.729,0.9429,0.3067,0.335,0.541,0.5269,0.5314
3,0.9556,0.3153,0.3716,0.5259,0.9813,3.4485,0.9388,0.3045,0.3055,0.5457,0.5214,4.0484,0.9478,0.3077,0.3761,0.5604,0.5421,0.548
4,0.9729,0.3284,0.4271,0.5776,1.0627,2.3052,0.9567,0.3496,0.3959,0.6058,0.443,2.8636,0.9696,0.3265,0.4381,0.637,0.5765,0.5928
5,0.981,0.3901,0.5293,0.6746,0.9018,1.6195,0.9698,0.3911,0.4686,0.6542,0.369,2.0507,0.9787,0.3897,0.5379,0.7259,0.64375,0.65805
6,0.9845,0.3885,0.5116,0.6128,1.1783,1.2146,0.9792,0.4349,0.5218,0.6884,0.355,1.4821,0.9832,0.3995,0.5235,0.6481,0.62435,0.638575
7,0.9837,0.4054,0.5119,0.6309,0.9601,1.3169,0.9845,0.4722,0.5588,0.7114,0.3301,1.1247,0.9836,0.4288,0.5345,0.6691,0.632975,0.654
8,0.9893,0.4705,0.6131,0.7648,0.7879,0.8696,0.9871,0.4923,0.588,0.7312,0.3225,0.8971,0.9888,0.5089,0.6294,0.8054,0.709425,0.733125
9,0.9899,0.4337,0.5656,0.6507,1.0313,0.9314,0.9896,0.5268,0.6151,0.7522,0.3042,0.7435,0.9899,0.4637,0.5856,0.7079,0.659975,0.686775
10,0.9914,0.4177,0.5567,0.6632,1.5367,0.7246,0.99,0.523,0.6301,0.7599,0.2921,0.6593,0.9913,0.4717,0.575,0.7131,0.65725,0.687775
11,0.9918,0.4571,0.6201,0.7647,1.4348,0.518,0.9905,0.533,0.6233,0.7589,0.2795,0.6254,0.9918,0.5459,0.6306,0.8044,0.708425,0.743175
12,0.9912,0.5002,0.6365,0.8008,0.8402,0.6238,0.9916,0.5451,0.6536,0.7764,0.2766,0.5717,0.9909,0.5482,0.657,0.8387,0.732175,0.7587
13,0.9923,0.4899,0.649,0.7999,1.1141,0.5127,0.9923,0.5602,0.6623,0.7836,0.2364,0.541,0.9923,0.5977,0.6724,0.8476,0.732775,0.7775
14,0.9921,0.5201,0.6489,0.7966,0.8187,0.622,0.9926,0.5611,0.6724,0.7889,0.2366,0.5205,0.992,0.6035,0.6698,0.8323,0.739425,0.7744
15,0.9927,0.5348,0.6406,0.7945,0.8756,0.633,0.9927,0.5661,0.6762,0.7917,0.2108,0.5029,0.9925,0.5946,0.6584,0.8325,0.74065,0.7695
16,0.9925,0.4347,0.5508,0.7233,1.6825,0.5558,0.9926,0.5724,0.6685,0.7898,0.2049,0.5057,0.9924,0.4806,0.5647,0.7617,0.675325,0.69985
17,0.9927,0.5314,0.6544,0.8169,0.9138,0.5378,0.9934,0.5771,0.6911,0.8025,0.1888,0.4734,0.9925,0.6121,0.6762,0.8564,0.74885,0.7843
18,0.9914,0.5261,0.6327,0.8002,0.7732,0.6874,0.9936,0.5835,0.69,0.8009,0.1746,0.4614,0.9912,0.579,0.6587,0.8429,0.7376,0.76795
19,0.9912,0.4907,0.6383,0.8088,0.8525,0.5989,0.9936,0.581,0.6888,0.8045,0.1789,0.4523,0.9909,0.5428,0.665,0.8547,0.73225,0.76335
20,0.992,0.5113,0.6575,0.797,0.7802,0.6066,0.9935,0.5739,0.6912,0.8126,0.163,0.4591,0.9917,0.5599,0.6789,0.839,0.73945,0.767375
21,0.9929,0.5084,0.6634,0.7923,0.9926,0.5755,0.9936,0.5841,0.6952,0.8031,0.1527,0.4553,0.9928,0.6075,0.6816,0.827,0.73925,0.777225
22,0.9923,0.4878,0.6249,0.8024,1.3503,0.4589,0.9937,0.5886,0.6934,0.8037,0.1446,0.4413,0.9923,0.5734,0.6526,0.8459,0.72685,0.76605
23,0.9927,0.5049,0.6418,0.7721,1.2675,0.4992,0.9938,0.5905,0.6944,0.81,0.1363,0.4345,0.9927,0.5868,0.6559,0.8131,0.727875,0.762125
24,0.9913,0.4847,0.6365,0.7539,0.8652,0.704,0.9943,0.5921,0.7053,0.8139,0.1346,0.4252,0.9917,0.5869,0.6688,0.8006,0.7166,0.762
25,0.9927,0.5089,0.6707,0.806,1.0556,0.5186,0.9942,0.5873,0.7041,0.8103,0.1285,0.4265,0.9927,0.597,0.6932,0.8446,0.744575,0.781875
26,0.9916,0.4374,0.6548,0.7995,1.486,0.4673,0.9942,0.5934,0.7103,0.8186,0.1199,0.4166,0.9918,0.4955,0.6722,0.8339,0.720825,0.74835
27,0.9925,0.4593,0.5798,0.7514,1.7099,0.4595,0.9942,0.5935,0.7102,0.8182,0.121,0.4126,0.9925,0.5189,0.5998,0.8091,0.69575,0.730075
28,0.9917,0.5438,0.6407,0.7953,0.7453,0.6499,0.9943,0.5883,0.7179,0.825,0.1113,0.4014,0.9917,0.6142,0.6659,0.8338,0.742875,0.7764
29,0.9927,0.5136,0.6302,0.7898,1.3821,0.4596,0.9944,0.5896,0.7127,0.8156,0.1107,0.404,0.9926,0.5901,0.638,0.8185,0.731575,0.7598
30,0.9921,0.4561,0.6133,0.7997,1.651,0.4161,0.9946,0.6,0.7174,0.8249,0.1009,0.3954,0.9922,0.5296,0.6227,0.8344,0.7153,0.744725
31,0.9915,0.4316,0.6065,0.8064,1.7459,0.391,0.9943,0.5869,0.7152,0.822,0.0985,0.387,0.9917,0.5038,0.6205,0.8408,0.709,0.7392
32,0.9929,0.5154,0.6658,0.8227,1.1345,0.4819,0.9943,0.5841,0.7076,0.8162,0.1029,0.3936,0.9928,0.597,0.6887,0.858,0.7492,0.784125
33,0.9925,0.4561,0.5864,0.7083,1.9327,0.4514,0.9944,0.5963,0.7092,0.8236,0.091,0.3783,0.9926,0.5239,0.5955,0.7413,0.685825,0.713325
34,0.9925,0.5304,0.6653,0.8043,0.9098,0.5736,0.9943,0.5878,0.7078,0.8223,0.0945,0.3864,0.9926,0.6219,0.694,0.8441,0.748125,0.78815
35,0.9926,0.5579,0.6654,0.8004,0.7167,0.6176,0.9944,0.5933,0.7068,0.816,0.0831,0.3749,0.9925,0.6271,0.6908,0.8464,0.754075,0.7892
36,0.9922,0.4747,0.6429,0.8006,1.4248,0.5158,0.9944,0.5848,0.715,0.8227,0.075,0.3783,0.9922,0.5312,0.663,0.8392,0.7276,0.7564
37,0.9916,0.4243,0.6475,0.8159,1.8263,0.4104,0.9945,0.5873,0.7095,0.8235,0.0809,0.3696,0.9918,0.4817,0.6577,0.8531,0.719825,0.746075
38,0.9927,0.4796,0.6299,0.7517,1.6597,0.4652,0.9943,0.5828,0.7062,0.8265,0.0882,0.3646,0.9927,0.5449,0.64,0.7869,0.713475,0.741125
39,0.9907,0.361,0.5767,0.789,2.1404,0.3949,0.9942,0.5763,0.7053,0.8185,0.0847,0.3662,0.991,0.4087,0.5909,0.8255,0.67935,0.704025
40,0.9916,0.4123,0.6572,0.8096,1.7697,0.4048,0.9944,0.5882,0.7067,0.8223,0.0744,0.3553,0.9919,0.4873,0.6707,0.8518,0.717675,0.750425
41,0.9917,0.4357,0.6674,0.82,1.4123,0.4617,0.9944,0.578,0.7118,0.825,0.0771,0.3539,0.9921,0.5034,0.6845,0.8533,0.7287,0.758325
42,0.9911,0.4106,0.5961,0.7905,1.8743,0.4669,0.9943,0.5783,0.7094,0.8255,0.0692,0.3518,0.9915,0.4788,0.6186,0.8245,0.697075,0.72835
43,0.9906,0.3991,0.6012,0.8079,2.1491,0.3573,0.9941,0.5768,0.7084,0.8265,0.0688,0.3526,0.9909,0.4812,0.6241,0.8421,0.6997,0.734575
44,0.991,0.4065,0.613,0.804,1.8889,0.3852,0.9942,0.5763,0.7015,0.8219,0.072,0.3383,0.9913,0.4749,0.6298,0.8339,0.703625,0.732475
45,0.9922,0.4851,0.6552,0.8166,1.4212,0.495,0.9943,0.5803,0.704,0.8201,0.0646,0.3428,0.9922,0.5587,0.674,0.8468,0.737275,0.767925
46,0.9906,0.4056,0.6031,0.784,2.0482,0.3772,0.994,0.572,0.6997,0.8249,0.0593,0.3286,0.991,0.4874,0.6241,0.8227,0.695825,0.7313
47,0.9904,0.3924,0.5957,0.7785,2.3814,0.3541,0.9939,0.5729,0.6926,0.8153,0.0712,0.3377,0.9906,0.4479,0.6115,0.8157,0.68925,0.716425
48,0.9926,0.4955,0.6276,0.778,1.4176,0.505,0.9939,0.5658,0.6962,0.8246,0.0744,0.3354,0.9927,0.5607,0.6464,0.8148,0.723425,0.75365
49,0.9897,0.331,0.5323,0.79,2.9284,0.338,0.9941,0.5772,0.6889,0.8218,0.0561,0.3273,0.9899,0.3883,0.533,0.8197,0.66075,0.682725
50,0.9925,0.4883,0.6309,0.79,1.3634,0.5176,0.9937,0.5623,0.6832,0.8131,0.0683,0.3178,0.9928,0.5734,0.6525,0.83,0.725425,0.762175
51,0.9902,0.4115,0.5298,0.7463,2.4774,0.357,0.9939,0.5615,0.6904,0.8229,0.0608,0.3204,0.9905,0.4873,0.5415,0.7728,0.66945,0.698025
52,0.9907,0.3683,0.5874,0.7952,2.2827,0.3718,0.9937,0.562,0.6871,0.8191,0.0609,0.3265,0.991,0.4461,0.6004,0.8304,0.6854,0.716975
53,0.9907,0.3796,0.6385,0.7965,1.9929,0.4356,0.9938,0.5551,0.6987,0.8285,0.0556,0.3115,0.9912,0.4239,0.6537,0.8352,0.701325,0.726
54,0.9913,0.4349,0.6214,0.8083,2.1911,0.3897,0.9937,0.5596,0.6918,0.8182,0.0635,0.3133,0.9915,0.4818,0.631,0.8449,0.713975,0.7373
55,0.9911,0.4085,0.6032,0.798,2.0542,0.3991,0.9937,0.5551,0.6839,0.8172,0.0561,0.3109,0.9914,0.4769,0.6207,0.8376,0.7002,0.73165
56,0.9902,0.3697,0.577,0.8046,2.5047,0.3495,0.9936,0.5512,0.6856,0.8214,0.044,0.2974,0.9906,0.418,0.5909,0.8376,0.685375,0.709275
57,0.9903,0.4009,0.5735,0.8017,2.3468,0.3511,0.9933,0.5385,0.6754,0.8171,0.039,0.2841,0.9907,0.4711,0.5874,0.8287,0.6916,0.719475
58,0.9915,0.4533,0.5986,0.8148,2.0712,0.4013,0.9933,0.5429,0.6689,0.8142,0.0385,0.2802,0.9917,0.5149,0.6133,0.8437,0.71455,0.7409
59,0.9912,0.4298,0.5773,0.8116,2.2095,0.3968,0.9932,0.5337,0.6643,0.8192,0.0386,0.272,0.9914,0.4914,0.59,0.8375,0.702475,0.727575
60,0.9904,0.4006,0.5807,0.787,2.587,0.3431,0.9929,0.5184,0.659,0.8139,0.038,0.2664,0.9907,0.4689,0.5881,0.817,0.689675,0.716175
61,0.9908,0.3896,0.6021,0.8041,2.355,0.3606,0.993,0.5255,0.6603,0.8176,0.0365,0.2595,0.9912,0.4592,0.6088,0.8376,0.69665,0.7242
62,0.99,0.3805,0.5863,0.7798,2.5658,0.3415,0.9928,0.5239,0.6525,0.817,0.0401,0.2568,0.9903,0.4419,0.5931,0.8045,0.68415,0.70745
63,0.9894,0.3037,0.5514,0.7945,3.0531,0.3083,0.9928,0.5192,0.6535,0.8186,0.0313,0.2548,0.9899,0.3539,0.5607,0.8288,0.65975,0.683325
64,0.9898,0.3324,0.5743,0.8087,2.7588,0.3221,0.9926,0.5029,0.651,0.812,0.0373,0.2515,0.9902,0.3768,0.5787,0.8369,0.6763,0.69565
65,0.9896,0.3604,0.5654,0.7779,2.9519,0.3345,0.9925,0.506,0.6451,0.8129,0.0348,0.2456,0.9901,0.4095,0.5749,0.7974,0.673325,0.692975
66,0.9891,0.3251,0.5084,0.7618,3.2469,0.3063,0.9925,0.5002,0.6467,0.8113,0.038,0.2487,0.9895,0.381,0.5223,0.8023,0.6461,0.673775
67,0.988,0.282,0.5358,0.7419,3.4014,0.2803,0.9924,0.4958,0.6402,0.8128,0.0304,0.2429,0.9887,0.327,0.5496,0.7753,0.636925,0.66015
68,0.9905,0.3462,0.6253,0.8009,2.5778,0.3823,0.9922,0.4843,0.6328,0.8064,0.0365,0.2356,0.9909,0.3988,0.6334,0.8314,0.690725,0.713625
69,0.9897,0.3799,0.4904,0.7463,3.1486,0.3559,0.9923,0.4957,0.6374,0.8057,0.0363,0.2484,0.99,0.4334,0.4922,0.7746,0.651575,0.67255
70,0.9887,0.3147,0.4998,0.792,3.3394,0.2896,0.9923,0.494,0.6287,0.8138,0.0315,0.2372,0.9892,0.357,0.5073,0.8199,0.6488,0.66835
71,0.988,0.2867,0.4892,0.7515,3.6954,0.2692,0.992,0.4924,0.627,0.8096,0.0324,0.2318,0.9886,0.3219,0.5041,0.788,0.62885,0.65065
72,0.9895,0.3491,0.5282,0.7804,3.1208,0.3323,0.9921,0.4891,0.6255,0.8097,0.0343,0.2318,0.9899,0.3985,0.5351,0.8152,0.6618,0.684675
73,0.9891,0.3256,0.5461,0.7841,3.0419,0.3107,0.992,0.4862,0.6264,0.8089,0.0376,0.2297,0.9896,0.3807,0.5531,0.8118,0.661225,0.6838
74,0.9895,0.3472,0.5515,0.7903,3.1622,0.3308,0.992,0.4772,0.6221,0.8081,0.0297,0.2299,0.99,0.3963,0.5549,0.8156,0.669625,0.6892
75,0.9898,0.4119,0.5242,0.7715,2.8599,0.3321,0.9919,0.4775,0.6211,0.8106,0.0347,0.227,0.9902,0.4732,0.5294,0.8017,0.67435,0.698625
76,0.9878,0.3021,0.4552,0.7625,3.8067,0.2593,0.9919,0.491,0.6145,0.8101,0.0336,0.2242,0.9884,0.3466,0.4678,0.8031,0.6269,0.651475
77,0.9881,0.3142,0.4583,0.7651,3.5562,0.2857,0.9919,0.488,0.615,0.8074,0.032,0.226,0.9887,0.3608,0.4731,0.8072,0.631425,0.65745
78,0.9869,0.2972,0.4633,0.723,3.9127,0.2478,0.9917,0.4825,0.6181,0.8034,0.0299,0.2211,0.9876,0.3445,0.4759,0.7555,0.6176,0.640875
79,0.9882,0.2926,0.4999,0.7797,3.4961,0.2829,0.9916,0.4702,0.6077,0.8028,0.0349,0.2171,0.9887,0.3405,0.5113,0.8113,0.6401,0.66295
80,0.9872,0.2879,0.3886,0.745,3.9673,0.2516,0.9916,0.4652,0.6075,0.8097,0.0272,0.2173,0.9878,0.3486,0.4031,0.7821,0.602175,0.6304
81,0.9882,0.2827,0.4875,0.7917,3.6964,0.273,0.9916,0.4805,0.6009,0.8027,0.0335,0.2167,0.9887,0.329,0.4938,0.8264,0.637525,0.659475
82,0.9893,0.3127,0.5609,0.8003,3.0567,0.3213,0.9915,0.4695,0.5946,0.7982,0.0306,0.2112,0.9898,0.3637,0.571,0.8341,0.6658,0.68965
83,0.9881,0.3268,0.4686,0.7763,3.6979,0.2719,0.9913,0.463,0.5895,0.8022,0.0263,0.2049,0.9886,0.3781,0.4734,0.8059,0.63995,0.6615
84,0.9882,0.2943,0.4452,0.7931,3.842,0.2734,0.9914,0.4661,0.5918,0.8013,0.0306,0.2064,0.9887,0.3489,0.4518,0.8242,0.6302,0.6534
85,0.9888,0.2743,0.5087,0.8062,3.5157,0.3026,0.9912,0.4615,0.5854,0.7999,0.0354,0.2043,0.9894,0.3137,0.5165,0.8421,0.6445,0.665425
86,0.9886,0.3557,0.4627,0.7921,3.222,0.2938,0.9912,0.4626,0.5837,0.8026,0.032,0.2055,0.9892,0.4204,0.468,0.817,0.649775,0.67365
87,0.9865,0.2874,0.4057,0.7261,4.2112,0.2207,0.9911,0.4661,0.5782,0.7969,0.0257,0.2025,0.9872,0.3486,0.4133,0.7566,0.601425,0.626425
88,0.9879,0.3084,0.4505,0.7701,3.6197,0.2664,0.991,0.4616,0.5745,0.7903,0.0292,0.2003,0.9885,0.3671,0.4564,0.8005,0.629225,0.653125
89,0.9869,0.337,0.4033,0.7085,4.0379,0.2433,0.9909,0.452,0.5748,0.7939,0.0295,0.1934,0.9875,0.3939,0.4096,0.741,0.608925,0.633
90,0.9875,0.2565,0.4688,0.7768,3.8768,0.2543,0.9909,0.4519,0.5723,0.7923,0.0314,0.1941,0.9882,0.3023,0.472,0.8065,0.6224,0.64225
91,0.9871,0.3316,0.4152,0.732,3.8535,0.2489,0.991,0.4557,0.5809,0.7966,0.0298,0.1977,0.9877,0.3921,0.4238,0.7633,0.616475,0.641725
92,0.9903,0.3783,0.5712,0.7894,2.6356,0.3748,0.9909,0.458,0.5666,0.7879,0.0366,0.1944,0.9908,0.4439,0.5733,0.8182,0.6823,0.70655
93,0.9861,0.287,0.345,0.7176,4.4137,0.2138,0.991,0.4572,0.5686,0.7917,0.028,0.1959,0.9869,0.3381,0.3632,0.7613,0.583925,0.612375
94,0.9862,0.3006,0.3598,0.7109,4.197,0.2148,0.9908,0.4438,0.5706,0.7859,0.0289,0.1916,0.9868,0.3554,0.3621,0.7399,0.589375,0.61105
95,0.9866,0.2953,0.3579,0.7551,4.0174,0.2195,0.9907,0.4479,0.5655,0.789,0.0298,0.1862,0.9874,0.3492,0.3723,0.7902,0.598725,0.624775
96,0.9861,0.2585,0.3771,0.7401,4.5084,0.2196,0.9905,0.4458,0.5587,0.7814,0.0309,0.1806,0.9868,0.3085,0.3927,0.762,0.59045,0.6125
97,0.9862,0.2296,0.4056,0.7425,4.6567,0.2142,0.9905,0.4447,0.549,0.7874,0.0248,0.1799,0.9869,0.2726,0.4175,0.7653,0.590975,0.610575
98,0.987,0.3192,0.3719,0.7574,3.9716,0.2438,0.9905,0.4361,0.5558,0.7855,0.0298,0.1854,0.9876,0.3771,0.3809,0.793,0.608875,0.63465
99,0.9865,0.2874,0.3794,0.7498,4.3057,0.2263,0.9903,0.4369,0.5489,0.7892,0.0289,0.1786,0.9871,0.3421,0.3879,0.7719,0.600775,0.62225
100,0.9878,0.3583,0.4262,0.7492,3.6627,0.2855,0.9903,0.43,0.5443,0.7869,0.0307,0.178,0.9884,0.4119,0.4339,0.7795,0.630375,0.653425
101,0.9864,0.2839,0.3374,0.7555,4.3469,0.225,0.9902,0.4367,0.5375,0.7819,0.03,0.1732,0.9871,0.3233,0.3455,0.7788,0.5908,0.608675
102,0.9852,0.2402,0.3819,0.6852,4.7008,0.1842,0.99,0.4334,0.5304,0.7791,0.0288,0.1704,0.9859,0.2519,0.3973,0.7121,0.573125,0.5868
103,0.9869,0.3114,0.4001,0.7419,3.8417,0.2435,0.9901,0.4364,0.5305,0.7817,0.029,0.172,0.9876,0.3602,0.4128,0.7714,0.610075,0.633
104,0.9864,0.3271,0.3921,0.7078,4.1441,0.2285,0.9902,0.4464,0.5341,0.7751,0.0323,0.1721,0.9871,0.3729,0.4063,0.7409,0.60335,0.6268
105,0.9853,0.3205,0.3263,0.6821,4.6159,0.193,0.9901,0.4404,0.532,0.7731,0.0319,0.1713,0.986,0.3618,0.3362,0.7154,0.57855,0.59985
106,0.9863,0.3397,0.3552,0.7232,4.0711,0.2261,0.99,0.4343,0.5275,0.7715,0.03,0.1678,0.9869,0.392,0.3632,0.7504,0.6011,0.623125
107,0.9872,0.3199,0.3029,0.773,4.1658,0.2586,0.9899,0.434,0.5159,0.7684,0.0311,0.1638,0.9878,0.3733,0.3183,0.808,0.59575,0.62185
108,0.9847,0.2626,0.308,0.6942,4.8925,0.1791,0.99,0.4243,0.5292,0.7795,0.0268,0.1701,0.9855,0.288,0.322,0.7223,0.562375,0.57945
109,0.9869,0.3509,0.3773,0.7353,3.9126,0.2491,0.9899,0.4239,0.5239,0.7759,0.0293,0.1696,0.9875,0.4207,0.3904,0.7673,0.6126,0.641475
110,0.9854,0.2516,0.3342,0.7146,4.617,0.194,0.9897,0.4283,0.5132,0.7666,0.0299,0.1592,0.9861,0.3023,0.3473,0.7399,0.57145,0.5939
111,0.9858,0.2926,0.3452,0.7326,4.44,0.2091,0.9895,0.4229,0.4989,0.766,0.0221,0.1497,0.9865,0.3393,0.3555,0.7517,0.58905,0.60825
112,0.9851,0.2878,0.3142,0.6965,4.825,0.1872,0.9894,0.4175,0.5055,0.7659,0.0242,0.1463,0.9858,0.3346,0.3233,0.72,0.5709,0.590925
113,0.9855,0.3032,0.3527,0.6927,4.5327,0.1997,0.9893,0.4128,0.4978,0.7694,0.0237,0.1445,0.9861,0.3573,0.3595,0.7168,0.583525,0.604925
114,0.9854,0.2601,0.3161,0.715,4.8633,0.1949,0.9892,0.4136,0.4934,0.757,0.0201,0.1414,0.9861,0.3082,0.3227,0.7393,0.56915,0.589075
115,0.9857,0.2942,0.2881,0.7326,4.6056,0.2012,0.9892,0.4131,0.493,0.764,0.0219,0.1424,0.9864,0.3416,0.3021,0.7589,0.57515,0.59725
116,0.9853,0.2732,0.3379,0.6708,5.04,0.1988,0.989,0.4089,0.4692,0.7591,0.0194,0.1366,0.986,0.3208,0.3502,0.7017,0.5668,0.589675
117,0.9849,0.2692,0.2965,0.6805,5.1037,0.1818,0.989,0.4069,0.4839,0.7486,0.021,0.1361,0.9856,0.3123,0.3112,0.7042,0.557775,0.578325
118,0.9848,0.2727,0.2975,0.6722,5.1482,0.1758,0.9891,0.412,0.4881,0.7581,0.0247,0.1376,0.9855,0.3044,0.3061,0.698,0.5568,0.5735
119,0.9852,0.2543,0.3162,0.7053,4.9523,0.1865,0.989,0.4077,0.4657,0.7487,0.0227,0.133,0.986,0.3088,0.3278,0.7323,0.56525,0.588725
120,0.9844,0.2508,0.2961,0.6744,5.0595,0.1661,0.9887,0.4005,0.4684,0.745,0.0183,0.1274,0.9852,0.2996,0.3077,0.6997,0.551425,0.57305
121,0.9851,0.2423,0.3453,0.6996,4.8803,0.1882,0.9887,0.4043,0.4663,0.7452,0.0203,0.1286,0.9858,0.2806,0.3599,0.7248,0.568075,0.587775
122,0.9839,0.2383,0.2657,0.65,5.4795,0.1485,0.9887,0.401,0.4696,0.7408,0.0175,0.1274,0.9846,0.2769,0.2752,0.6771,0.534475,0.55345
123,0.9838,0.2085,0.258,0.6579,5.6477,0.1495,0.9887,0.4004,0.458,0.745,0.0203,0.1269,0.9846,0.2526,0.2656,0.6816,0.52705,0.5461
124,0.9846,0.2542,0.2798,0.6857,5.3425,0.1745,0.9886,0.4,0.4555,0.7453,0.0207,0.1266,0.9854,0.294,0.291,0.7113,0.551075,0.570425
125,0.9847,0.2864,0.2766,0.6803,4.9935,0.1782,0.9886,0.4014,0.4598,0.7373,0.0189,0.1242,0.9854,0.3379,0.2863,0.7017,0.557,0.577825
126,0.9842,0.2519,0.2717,0.6637,5.3558,0.1627,0.9885,0.3968,0.4578,0.732,0.0181,0.1225,0.9849,0.2837,0.282,0.6847,0.542875,0.558825
127,0.9837,0.2654,0.2201,0.6501,5.7263,0.1437,0.9885,0.3962,0.4504,0.737,0.0176,0.1224,0.9844,0.2891,0.2306,0.6739,0.529825,0.5445
128,0.9837,0.2343,0.2355,0.6474,5.782,0.1435,0.9884,0.3915,0.4509,0.7302,0.0176,0.1203,0.9844,0.2698,0.246,0.6692,0.525225,0.54235
129,0.9841,0.2206,0.3176,0.6549,5.5649,0.1624,0.9883,0.3867,0.4499,0.7317,0.0166,0.1187,0.9848,0.2548,0.3245,0.6737,0.5443,0.55945
130,0.9837,0.2175,0.2765,0.6296,5.7377,0.1512,0.9884,0.3882,0.4541,0.7321,0.0215,0.1208,0.9845,0.253,0.2901,0.6569,0.526825,0.546125
131,0.9833,0.2192,0.2576,0.6079,5.8791,0.1348,0.9883,0.3931,0.4477,0.7289,0.0195,0.118,0.984,0.2425,0.2684,0.6381,0.517,0.53325
132,0.9833,0.2354,0.2167,0.6229,6.0239,0.1355,0.9883,0.3903,0.4392,0.737,0.0209,0.1178,0.9841,0.2647,0.2294,0.6508,0.514575,0.53225
133,0.9842,0.2501,0.2356,0.675,5.5856,0.1622,0.9883,0.3849,0.4368,0.7333,0.0207,0.1173,0.9849,0.2859,0.2457,0.7012,0.536225,0.554425
134,0.9845,0.2778,0.3105,0.6673,5.3339,0.1762,0.9882,0.3905,0.4421,0.728,0.0205,0.1162,0.9852,0.3175,0.3222,0.6884,0.560025,0.578325
135,0.9834,0.2617,0.2172,0.6408,5.7071,0.1354,0.9881,0.3924,0.4388,0.7267,0.0187,0.1164,0.9842,0.2927,0.2253,0.6616,0.525775,0.54095
136,0.9841,0.257,0.2517,0.6646,5.5133,0.1597,0.9882,0.3946,0.4368,0.7275,0.0208,0.1149,0.9848,0.291,0.2644,0.6785,0.53935,0.554675
137,0.9844,0.2403,0.2384,0.7147,5.3594,0.1632,0.9881,0.3853,0.4324,0.7253,0.0179,0.1121,0.9851,0.257,0.2467,0.7301,0.54445,0.554725
138,0.9835,0.2332,0.2624,0.6365,5.8638,0.1407,0.9882,0.3811,0.4366,0.7367,0.0179,0.114,0.9843,0.247,0.2735,0.6604,0.5289,0.5413
139,0.9836,0.2775,0.2156,0.6452,5.785,0.1437,0.9881,0.3912,0.439,0.7273,0.0188,0.1125,0.9843,0.3068,0.2232,0.6672,0.530475,0.545375
140,0.9834,0.2083,0.2523,0.6369,5.9443,0.1398,0.9881,0.387,0.4402,0.7249,0.0216,0.1114,0.9842,0.2303,0.2641,0.6567,0.520225,0.533825
141,0.9834,0.2361,0.2052,0.6402,6.0882,0.1386,0.9881,0.3807,0.4456,0.7232,0.0199,0.1147,0.9842,0.2565,0.2185,0.6642,0.516225,0.53085
142,0.9835,0.2573,0.2323,0.6307,5.8955,0.1424,0.9878,0.3753,0.4251,0.7091,0.0167,0.1052,0.9843,0.2876,0.246,0.6555,0.52595,0.54335
143,0.9838,0.2403,0.3005,0.6232,5.6424,0.1513,0.9879,0.3905,0.4287,0.7095,0.0195,0.1086,0.9846,0.2696,0.3107,0.6486,0.53695,0.553375
144,0.9845,0.248,0.2739,0.6913,5.526,0.1717,0.988,0.3882,0.4296,0.7142,0.0169,0.1074,0.9852,0.2823,0.2901,0.711,0.549425,0.56715
145,0.9837,0.2433,0.3071,0.6096,5.7087,0.1539,0.9879,0.3827,0.4324,0.7158,0.0165,0.1073,0.9845,0.2715,0.3139,0.6273,0.535925,0.5493
146,0.9832,0.2247,0.2273,0.6371,6.0426,0.1296,0.9879,0.3899,0.4291,0.7111,0.0185,0.1067,0.984,0.2438,0.2354,0.6554,0.518075,0.52965
147,0.9838,0.251,0.32,0.6124,5.65,0.1558,0.9878,0.381,0.4226,0.7166,0.0178,0.1057,0.9845,0.2858,0.3261,0.6328,0.5418,0.5573
148,0.9832,0.2287,0.2334,0.6397,6.1104,0.1325,0.9878,0.3863,0.4279,0.7043,0.0169,0.1063,0.984,0.2528,0.2412,0.6531,0.52125,0.532775
149,0.9836,0.2194,0.2835,0.6498,5.7641,0.1473,0.9878,0.3814,0.4255,0.7056,0.0171,0.1051,0.9844,0.2387,0.2926,0.6638,0.534075,0.544875
150,0.9837,0.251,0.241,0.6627,5.7446,0.1465,0.9878,0.388,0.4211,0.7022,0.0183,0.1072,0.9845,0.2747,0.2535,0.6794,0.5346,0.548025
151,0.984,0.2537,0.2706,0.6738,5.6037,0.1613,0.9877,0.3794,0.42,0.7053,0.0193,0.1013,0.9848,0.2801,0.2813,0.6862,0.545525,0.5581
152,0.9827,0.2155,0.196,0.5926,6.3549,0.1236,0.9875,0.3799,0.4095,0.7001,0.0217,0.099,0.9835,0.2587,0.2071,0.6166,0.4967,0.516475
153,0.9834,0.2198,0.2372,0.64,5.9865,0.1358,0.9877,0.3848,0.4215,0.7039,0.0197,0.1033,0.9841,0.2519,0.2456,0.6594,0.5201,0.53525
154,0.9839,0.249,0.2908,0.6542,5.5344,0.156,0.9877,0.3732,0.4287,0.704,0.0165,0.1022,0.9847,0.287,0.3029,0.6682,0.544475,0.5607
155,0.9833,0.242,0.2013,0.6413,6.0398,0.1356,0.9877,0.3808,0.4198,0.703,0.0184,0.1028,0.9841,0.2674,0.2122,0.6651,0.516975,0.5322
156,0.9826,0.2185,0.2036,0.5931,6.4339,0.1181,0.9876,0.3819,0.4181,0.6932,0.0165,0.1003,0.9834,0.2409,0.2169,0.6117,0.49945,0.513225
157,0.9826,0.2351,0.1907,0.5917,6.4509,0.1212,0.9875,0.3719,0.4158,0.6934,0.0205,0.0994,0.9833,0.2493,0.2016,0.6054,0.500025,0.5099
158,0.9839,0.2493,0.2307,0.6749,5.567,0.155,0.9876,0.3762,0.4218,0.6924,0.0178,0.1024,0.9846,0.2694,0.2411,0.6948,0.5347,0.547475
159,0.9822,0.2389,0.1751,0.5696,6.382,0.1067,0.9874,0.3751,0.4067,0.6947,0.0149,0.0967,0.9829,0.2572,0.1831,0.5864,0.49145,0.5024
160,0.9823,0.2401,0.2038,0.551,6.3467,0.1128,0.9874,0.3746,0.4082,0.6908,0.0158,0.0965,0.9831,0.2544,0.2139,0.5751,0.4943,0.506625
161,0.9834,0.259,0.2548,0.6276,5.8596,0.1431,0.9875,0.3743,0.4073,0.6991,0.0194,0.0981,0.9841,0.2699,0.2645,0.6395,0.5312,0.5395
162,0.983,0.2344,0.219,0.6147,6.1186,0.132,0.9875,0.3785,0.4076,0.6936,0.0191,0.0974,0.9838,0.2386,0.232,0.636,0.512775,0.5226
163,0.9829,0.2507,0.209,0.6042,6.0739,0.1275,0.9873,0.3686,0.4014,0.6787,0.0187,0.0919,0.9837,0.2787,0.2163,0.6265,0.5117,0.5263
164,0.9836,0.2377,0.2602,0.6482,5.8778,0.1468,0.9874,0.3709,0.4116,0.687,0.0157,0.0944,0.9843,0.2457,0.2706,0.6692,0.532425,0.54245
165,0.9836,0.2284,0.297,0.6308,5.8147,0.1533,0.9875,0.3724,0.4147,0.6925,0.0175,0.0958,0.9842,0.2536,0.3099,0.6445,0.53495,0.54805
166,0.9838,0.2447,0.2649,0.6609,5.736,0.1526,0.9874,0.3768,0.4089,0.6862,0.0157,0.0965,0.9845,0.2748,0.277,0.6765,0.538575,0.5532
167,0.9835,0.2701,0.2408,0.629,5.9168,0.1476,0.9872,0.3688,0.4,0.6923,0.0158,0.0902,0.9842,0.3012,0.2535,0.6429,0.53085,0.54545
168,0.9827,0.2264,0.2608,0.5644,6.3729,0.1247,0.9871,0.3743,0.3971,0.6756,0.0119,0.0877,0.9834,0.2388,0.2755,0.5787,0.508575,0.5191
169,0.9823,0.2379,0.1987,0.5793,6.551,0.1095,0.987,0.3689,0.4001,0.6668,0.0149,0.0862,0.9831,0.2438,0.2084,0.5937,0.49955,0.50725
170,0.9838,0.2381,0.2748,0.6634,5.7798,0.1527,0.9871,0.3673,0.3948,0.6712,0.0187,0.086,0.9845,0.2454,0.2907,0.6758,0.540025,0.5491
171,0.9829,0.2427,0.1951,0.6175,6.27,0.1297,0.987,0.3716,0.3881,0.6667,0.0144,0.0853,0.9837,0.2757,0.2051,0.6339,0.50955,0.5246
172,0.9826,0.2219,0.196,0.606,6.427,0.1173,0.9869,0.3644,0.3848,0.6669,0.0121,0.0834,0.9834,0.2417,0.201,0.6251,0.501625,0.5128
173,0.983,0.2344,0.2487,0.6132,6.1615,0.13,0.9869,0.3618,0.3877,0.6713,0.0137,0.0839,0.9837,0.2419,0.2628,0.6264,0.519825,0.5287
174,0.983,0.216,0.2213,0.6319,6.3734,0.1295,0.9869,0.3551,0.3862,0.668,0.0129,0.0824,0.9838,0.239,0.2345,0.644,0.51305,0.525325
175,0.9824,0.2267,0.1993,0.5661,6.543,0.114,0.987,0.3641,0.3833,0.6725,0.0162,0.0845,0.9832,0.2529,0.211,0.588,0.493625,0.508775
176,0.9824,0.2227,0.2117,0.5753,6.5784,0.1139,0.987,0.3683,0.38,0.6717,0.0142,0.0851,0.9832,0.2413,0.2216,0.5955,0.498025,0.5104
177,0.9826,0.2283,0.2157,0.5872,6.4343,0.1166,0.9869,0.3619,0.3826,0.6694,0.0121,0.0818,0.9833,0.2474,0.2257,0.6047,0.50345,0.515275
178,0.9825,0.223,0.1967,0.5967,6.542,0.1134,0.9868,0.3672,0.3796,0.6576,0.0145,0.081,0.9832,0.2352,0.2006,0.6114,0.499725,0.5076
179,0.983,0.2351,0.255,0.5916,6.0878,0.1331,0.9868,0.3713,0.3801,0.6616,0.0148,0.0813,0.9837,0.2656,0.2664,0.6117,0.516175,0.53185
180,0.9825,0.2631,0.1686,0.5829,6.4723,0.1161,0.9869,0.3648,0.385,0.6668,0.0108,0.0816,0.9832,0.2891,0.173,0.6022,0.499275,0.511875
181,0.9824,0.2401,0.1985,0.5752,6.3806,0.1148,0.9869,0.3707,0.3763,0.6679,0.0143,0.0804,0.9831,0.2687,0.2062,0.5895,0.49905,0.511875
182,0.9834,0.2374,0.2283,0.6578,6.0426,0.1396,0.9868,0.3668,0.3806,0.6603,0.0145,0.0809,0.9841,0.2568,0.2372,0.6691,0.526725,0.5368
183,0.9827,0.2363,0.248,0.5784,6.3787,0.1249,0.987,0.3603,0.3848,0.6742,0.0154,0.0824,0.9834,0.2492,0.259,0.5941,0.51135,0.521425
184,0.9819,0.2141,0.1826,0.5518,6.8993,0.1004,0.9868,0.3645,0.3916,0.6612,0.0111,0.0811,0.9827,0.233,0.1898,0.5687,0.4826,0.49355
185,0.982,0.2108,0.1762,0.5666,6.86,0.102,0.9868,0.3606,0.3818,0.6592,0.0139,0.0794,0.9827,0.2289,0.1826,0.5801,0.4839,0.493575
186,0.9829,0.2241,0.2343,0.6127,6.3289,0.1301,0.9866,0.3593,0.3734,0.6517,0.0146,0.0759,0.9837,0.2515,0.2449,0.6252,0.5135,0.526325
187,0.9825,0.2252,0.1999,0.5999,6.5632,0.1115,0.9868,0.3639,0.3861,0.6605,0.0158,0.0806,0.9833,0.2272,0.2061,0.6184,0.501875,0.50875
188,0.9821,0.2117,0.1886,0.5622,6.9288,0.1026,0.9868,0.36,0.3727,0.6584,0.0116,0.0767,0.9829,0.2277,0.1958,0.58,0.48615,0.4966
189,0.9819,0.2153,0.1754,0.5613,6.9675,0.0983,0.9866,0.3551,0.3703,0.6564,0.0117,0.0757,0.9827,0.2142,0.1807,0.5806,0.483475,0.48955
190,0.9828,0.2321,0.23,0.5987,6.3548,0.1303,0.9867,0.3597,0.3758,0.6551,0.0157,0.0786,0.9836,0.2513,0.2405,0.6183,0.5109,0.523425
191,0.9819,0.2173,0.1776,0.5427,6.8918,0.1031,0.9867,0.3507,0.3746,0.6563,0.016,0.077,0.9827,0.232,0.1872,0.5621,0.479875,0.491
192,0.9823,0.2172,0.189,0.5898,6.7903,0.1102,0.9866,0.3566,0.3712,0.6559,0.0118,0.0759,0.983,0.219,0.1976,0.6059,0.494575,0.501375
193,0.9825,0.2144,0.2369,0.5753,6.4532,0.118,0.9867,0.3578,0.3762,0.6611,0.0172,0.0775,0.9833,0.2345,0.2459,0.5924,0.502275,0.514025
194,0.9821,0.1972,0.1688,0.585,6.9774,0.1039,0.9866,0.3566,0.3725,0.6526,0.0103,0.0754,0.9829,0.21,0.1747,0.6025,0.483275,0.492525
195,0.9821,0.2124,0.1805,0.5767,6.8285,0.1034,0.9866,0.3487,0.371,0.6521,0.0132,0.0761,0.9828,0.2199,0.1871,0.5921,0.487925,0.495475
196,0.982,0.2079,0.1888,0.5676,7.0509,0.1011,0.9868,0.3517,0.3757,0.6657,0.0126,0.0785,0.9827,0.215,0.189,0.5807,0.486575,0.49185
197,0.9819,0.22,0.1926,0.5302,6.8118,0.1014,0.9866,0.3546,0.3765,0.6465,0.016,0.0758,0.9826,0.2386,0.1996,0.5461,0.481175,0.491725
198,0.9821,0.21,0.1825,0.5618,6.9353,0.1034,0.9866,0.3532,0.3635,0.6478,0.0102,0.0736,0.9828,0.2369,0.1849,0.5774,0.4841,0.4955
199,0.982,0.221,0.167,0.558,7.0463,0.1042,0.9864,0.3456,0.361,0.6465,0.0112,0.0705,0.9827,0.2449,0.1741,0.5725,0.482,0.49355


==> results/acdc/int/metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Loss0,tra_Loss1,val_3d_Dice0,val_3d_Dice1,val_3d_Dice2,val_3d_Dice3,val_Dice,val_Dice3D
0,0.758,0.1019,0.0112,0.1532,1.9332,15.5658,0.7442,0.0509,0.0673,0.1809,1.646,18.911,0.7259,0.087,0.011,0.1417,0.256075,0.2414
1,0.8669,0.2043,0.3405,0.4687,1.2259,6.5228,0.8289,0.184,0.2276,0.3842,1.1458,8.6669,0.8363,0.1813,0.3355,0.4899,0.4701,0.46075
2,0.8974,0.3,0.4538,0.6065,0.9854,4.4193,0.8761,0.2844,0.3653,0.5401,0.8005,6.125,0.871,0.3288,0.4532,0.634,0.564425,0.57175
3,0.923,0.1773,0.2988,0.4791,1.9679,2.9204,0.9053,0.3622,0.442,0.6205,0.6015,4.4024,0.9035,0.1978,0.3287,0.5388,0.46955,0.4922
4,0.9338,0.2785,0.412,0.5537,1.5601,2.596,0.9328,0.3952,0.4859,0.6631,0.5271,3.1766,0.9176,0.3067,0.4324,0.5888,0.5445,0.561375
5,0.9562,0.4243,0.5566,0.6931,0.8609,2.3094,0.9529,0.4302,0.5325,0.6921,0.4475,2.3406,0.9454,0.4376,0.5652,0.731,0.65755,0.6698
6,0.9721,0.2883,0.4975,0.6061,1.7588,1.4095,0.9713,0.4637,0.5657,0.7207,0.3793,1.6962,0.967,0.3155,0.5183,0.6561,0.591,0.614225
7,0.9844,0.4178,0.5543,0.6128,1.1861,1.584,0.9808,0.4905,0.5811,0.7319,0.3709,1.3086,0.9827,0.4212,0.5709,0.6579,0.642325,0.658175
8,0.9888,0.4734,0.6038,0.733,1.0816,0.9638,0.9867,0.5201,0.6109,0.7475,0.3446,1.0021,0.9873,0.5078,0.6153,0.7768,0.69975,0.7218
9,0.9918,0.5031,0.6116,0.7706,0.9167,0.8288,0.9898,0.5424,0.6297,0.7575,0.3275,0.8318,0.9916,0.5691,0.6234,0.7931,0.719275,0.7443
10,0.9906,0.4819,0.6184,0.7308,0.8496,0.9149,0.9908,0.5532,0.6475,0.7712,0.3211,0.7312,0.99,0.523,0.6346,0.7633,0.705425,0.727725
11,0.9927,0.545,0.6398,0.8083,0.8201,0.7065,0.9917,0.5589,0.6633,0.7809,0.2727,0.6711,0.9925,0.6192,0.6588,0.8377,0.74645,0.77705
12,0.9902,0.506,0.6166,0.7746,0.8901,0.8576,0.9926,0.5778,0.6709,0.7851,0.2811,0.6209,0.9896,0.5459,0.6347,0.81,0.72185,0.74505
13,0.9928,0.5112,0.6558,0.8011,1.1666,0.5967,0.993,0.5895,0.6764,0.7925,0.2501,0.5914,0.9925,0.5938,0.6758,0.8395,0.740225,0.7754
14,0.9926,0.5264,0.6579,0.7951,0.9061,0.7001,0.993,0.5865,0.6845,0.7962,0.2645,0.5613,0.9922,0.5928,0.6762,0.823,0.743,0.77105
15,0.9915,0.5425,0.64,0.8113,0.58,0.8863,0.9931,0.5867,0.6804,0.8035,0.2245,0.5551,0.9912,0.6144,0.6638,0.844,0.746325,0.77835
16,0.988,0.4948,0.5994,0.7866,0.4948,0.9889,0.9938,0.5999,0.695,0.8048,0.2158,0.5456,0.988,0.5563,0.6323,0.8327,0.7172,0.752325
17,0.9916,0.4995,0.6198,0.7548,1.0297,0.8213,0.9939,0.6018,0.6971,0.8109,0.2106,0.5304,0.9915,0.5529,0.6398,0.7959,0.716425,0.745025
18,0.9846,0.29,0.4919,0.6152,2.5666,0.4133,0.9941,0.6104,0.6975,0.8122,0.2024,0.521,0.9844,0.3463,0.5328,0.6852,0.595425,0.637175
19,0.9923,0.5179,0.6605,0.8104,0.9498,0.6397,0.9938,0.604,0.7054,0.8105,0.1951,0.5202,0.992,0.5942,0.6847,0.8498,0.745275,0.780175
20,0.9929,0.5125,0.6176,0.7858,1.1288,0.7331,0.9933,0.5991,0.6874,0.8045,0.2014,0.5265,0.9925,0.5588,0.6332,0.8247,0.7272,0.7523
21,0.9925,0.5398,0.6243,0.8179,1.1001,0.6655,0.994,0.6077,0.7089,0.8168,0.1698,0.5027,0.992,0.6035,0.6376,0.8502,0.743625,0.770825
22,0.9931,0.5204,0.6768,0.8215,1.058,0.6067,0.9947,0.6172,0.7149,0.8248,0.1616,0.491,0.993,0.5938,0.7006,0.8626,0.75295,0.7875
23,0.9929,0.5444,0.6687,0.8095,1.0256,0.6447,0.9948,0.6213,0.7219,0.8288,0.1515,0.4857,0.9927,0.614,0.6936,0.8495,0.753875,0.78745
24,0.9926,0.5173,0.6615,0.8068,0.9673,0.6178,0.9945,0.6139,0.7117,0.8243,0.155,0.481,0.9925,0.5878,0.6824,0.8504,0.74455,0.778275
25,0.9906,0.4761,0.588,0.7441,1.8027,0.4761,0.9947,0.6194,0.7187,0.8246,0.1361,0.4706,0.9907,0.547,0.6027,0.782,0.6997,0.7306
26,0.992,0.5028,0.6309,0.7715,1.2588,0.7952,0.9945,0.6074,0.7162,0.8219,0.1375,0.4752,0.9919,0.5608,0.6545,0.8024,0.7243,0.7524
27,0.9901,0.3587,0.4705,0.7055,2.8832,0.4854,0.9946,0.613,0.7194,0.8224,0.1391,0.4713,0.9902,0.4214,0.4974,0.7522,0.6312,0.6653
28,0.9928,0.5466,0.6887,0.8311,0.6736,0.6614,0.9946,0.6119,0.7217,0.828,0.1244,0.4629,0.9926,0.6482,0.7127,0.871,0.7648,0.806125
29,0.9924,0.5219,0.6646,0.8102,1.1673,0.5839,0.9946,0.6133,0.7171,0.8242,0.1191,0.4627,0.992,0.6039,0.6883,0.8538,0.747275,0.7845
30,0.9931,0.5198,0.6741,0.821,1.118,0.5778,0.9945,0.6133,0.7158,0.8196,0.1228,0.4579,0.993,0.617,0.6958,0.854,0.752,0.78995
31,0.9922,0.4903,0.6746,0.814,1.0777,0.6118,0.9946,0.6143,0.724,0.8312,0.1155,0.444,0.992,0.5594,0.7012,0.8543,0.742775,0.776725
32,0.9923,0.4659,0.6939,0.8243,1.2558,0.5594,0.9946,0.6101,0.7228,0.8291,0.1161,0.4506,0.9922,0.5659,0.7165,0.8595,0.7441,0.783525
33,0.9926,0.5122,0.6558,0.7883,1.2062,0.6224,0.9948,0.6132,0.7218,0.8277,0.1022,0.4383,0.9924,0.5953,0.6823,0.8333,0.737225,0.775825
34,0.9929,0.5177,0.635,0.8041,1.3616,0.5848,0.9948,0.6152,0.7245,0.8278,0.107,0.4359,0.9928,0.586,0.6585,0.836,0.737425,0.768325
35,0.9932,0.5485,0.6757,0.8309,1.0128,0.5833,0.9947,0.607,0.7207,0.828,0.111,0.4312,0.9931,0.6313,0.7011,0.8597,0.762075,0.7963
36,0.9923,0.446,0.6232,0.7964,1.6665,0.537,0.9948,0.6165,0.7287,0.8332,0.0968,0.4261,0.9925,0.5222,0.6436,0.8253,0.714475,0.7459
37,0.9925,0.4929,0.6666,0.8103,1.4015,0.5533,0.9948,0.614,0.7235,0.8327,0.0938,0.4136,0.9925,0.5735,0.6856,0.8433,0.740575,0.773725
38,0.9932,0.5459,0.6832,0.8196,1.0596,0.5677,0.9946,0.6059,0.7187,0.8323,0.0924,0.4128,0.9932,0.6426,0.7042,0.8619,0.760475,0.800475
39,0.9925,0.5017,0.599,0.799,1.4955,0.6005,0.9946,0.6065,0.7157,0.8242,0.0891,0.4083,0.9923,0.5689,0.6205,0.8411,0.72305,0.7557
40,0.9917,0.4566,0.6375,0.807,1.2768,0.7148,0.9945,0.6029,0.7105,0.8193,0.0877,0.4165,0.9919,0.5539,0.6631,0.8528,0.7232,0.765425
41,0.9919,0.4378,0.6461,0.789,1.7929,0.5065,0.9946,0.6053,0.7185,0.8296,0.0766,0.4041,0.9919,0.502,0.6633,0.8329,0.7162,0.747525
42,0.9894,0.2817,0.572,0.7854,2.6993,0.377,0.9945,0.5991,0.7167,0.8287,0.092,0.4022,0.9899,0.3379,0.5838,0.8227,0.657125,0.683575
43,0.9909,0.4102,0.5922,0.8119,2.2022,0.4119,0.9944,0.5936,0.71,0.8223,0.0803,0.3931,0.9913,0.4903,0.6129,0.8442,0.7013,0.734675
44,0.9919,0.4574,0.6104,0.8029,1.7421,0.4968,0.9944,0.5946,0.7138,0.8293,0.0802,0.3906,0.992,0.5296,0.6309,0.8384,0.71565,0.747725
45,0.9923,0.4865,0.6522,0.8011,1.5448,0.5256,0.9941,0.5833,0.7052,0.8265,0.0781,0.3823,0.9924,0.5949,0.6706,0.8345,0.733025,0.7731
46,0.9908,0.4003,0.6236,0.8039,1.897,0.4673,0.9942,0.5922,0.7052,0.8315,0.0737,0.3867,0.991,0.4832,0.6398,0.8342,0.70465,0.73705
47,0.9908,0.4444,0.6058,0.8033,1.9722,0.4233,0.9942,0.5929,0.7032,0.8276,0.0731,0.3859,0.991,0.5344,0.6253,0.8465,0.711075,0.7493
48,0.9907,0.4758,0.5988,0.7906,1.962,0.4214,0.994,0.5828,0.7037,0.8237,0.0725,0.3796,0.9909,0.5658,0.6171,0.8242,0.713975,0.7495
49,0.9904,0.4187,0.6046,0.8059,2.0972,0.4149,0.9938,0.5754,0.6995,0.8268,0.0639,0.351,0.9907,0.5123,0.62,0.8379,0.7049,0.740225
50,0.992,0.5111,0.6148,0.8109,1.7341,0.4746,0.9937,0.5675,0.6987,0.8264,0.0506,0.3392,0.992,0.604,0.6299,0.8469,0.7322,0.7682
51,0.9903,0.4188,0.6218,0.7883,2.154,0.3958,0.9936,0.5738,0.6921,0.8246,0.0499,0.3338,0.9907,0.5119,0.6354,0.8212,0.7048,0.7398
52,0.9907,0.4019,0.5983,0.7988,2.3359,0.412,0.9935,0.5634,0.6907,0.826,0.0501,0.3271,0.9911,0.4905,0.6164,0.8353,0.697425,0.733325
53,0.9898,0.391,0.5753,0.7763,2.3713,0.3812,0.9935,0.5599,0.686,0.8218,0.0498,0.3225,0.9903,0.4891,0.5909,0.8124,0.6831,0.720675
54,0.9909,0.3974,0.6295,0.8044,2.1358,0.4245,0.9933,0.5565,0.6863,0.8195,0.0532,0.3144,0.9913,0.4891,0.6475,0.8375,0.70555,0.74135
55,0.9905,0.368,0.6379,0.807,2.0469,0.4374,0.9933,0.5558,0.6832,0.8218,0.051,0.3151,0.9908,0.4612,0.659,0.8451,0.70085,0.739025
56,0.9888,0.3606,0.5238,0.7592,2.9971,0.3633,0.993,0.5431,0.675,0.8186,0.0413,0.3024,0.9891,0.4337,0.5482,0.7948,0.6581,0.69145
57,0.9902,0.4209,0.5308,0.7694,2.8492,0.4271,0.993,0.5452,0.6717,0.817,0.0494,0.3018,0.9904,0.4916,0.5426,0.7902,0.677825,0.7037
58,0.9899,0.3588,0.6153,0.7965,2.5412,0.3762,0.993,0.5454,0.6674,0.8164,0.0443,0.2993,0.9904,0.4434,0.6317,0.8323,0.690125,0.72445
59,0.9909,0.4283,0.5851,0.8007,2.4601,0.4284,0.9929,0.5371,0.6683,0.8143,0.0441,0.2912,0.9912,0.5025,0.6035,0.8356,0.70125,0.7332
60,0.9899,0.4467,0.5436,0.7403,2.5806,0.4144,0.9929,0.5347,0.6693,0.8087,0.0464,0.2965,0.9902,0.5113,0.5634,0.7693,0.680125,0.70855
61,0.9883,0.3499,0.5003,0.774,3.0309,0.3213,0.9926,0.5316,0.6584,0.8051,0.0406,0.2855,0.9888,0.4321,0.524,0.8081,0.653125,0.68825
62,0.9897,0.4467,0.4826,0.759,3.0134,0.3967,0.9925,0.5268,0.6574,0.8047,0.0437,0.279,0.9899,0.5305,0.5001,0.7888,0.6695,0.702325
63,0.988,0.3432,0.5169,0.736,3.3122,0.3008,0.9926,0.5385,0.659,0.8066,0.041,0.2811,0.9886,0.4217,0.5338,0.761,0.646025,0.676275
64,0.9898,0.4553,0.4834,0.7826,2.8754,0.4068,0.9924,0.5293,0.6519,0.8034,0.0521,0.2752,0.9901,0.5277,0.5021,0.8145,0.677775,0.7086
65,0.9891,0.3283,0.5715,0.7749,2.974,0.3505,0.9927,0.5356,0.6548,0.8046,0.0405,0.2785,0.9896,0.4203,0.5885,0.8067,0.66595,0.701275
66,0.9901,0.4284,0.5639,0.7687,2.6614,0.4042,0.9923,0.5198,0.6517,0.7969,0.0446,0.2709,0.9905,0.5166,0.5811,0.8008,0.687775,0.72225
67,0.9873,0.277,0.4657,0.741,3.4811,0.2697,0.9924,0.5246,0.6512,0.7988,0.0474,0.2759,0.9881,0.3474,0.4922,0.7697,0.61775,0.64935
68,0.9889,0.3305,0.5493,0.7735,2.9829,0.3468,0.9923,0.5231,0.6492,0.8056,0.051,0.2697,0.9895,0.4214,0.5766,0.8083,0.66055,0.69895
69,0.9864,0.2781,0.4664,0.7046,3.7901,0.2506,0.9921,0.5173,0.6397,0.7996,0.0348,0.2638,0.987,0.3494,0.4867,0.735,0.608875,0.639525
70,0.9872,0.3191,0.4326,0.7329,3.7156,0.2818,0.9921,0.5166,0.6427,0.7949,0.0441,0.2646,0.9878,0.4083,0.4536,0.7682,0.61795,0.654475
71,0.988,0.3715,0.4235,0.7622,3.4929,0.3177,0.9919,0.5111,0.6322,0.7934,0.0434,0.2552,0.9885,0.4544,0.4435,0.7918,0.6363,0.66955
72,0.9883,0.3213,0.5627,0.7439,3.2164,0.3162,0.9919,0.5062,0.6317,0.7928,0.0359,0.2514,0.9889,0.4058,0.5815,0.7846,0.65405,0.6902
73,0.9898,0.3593,0.6054,0.7769,2.7726,0.3797,0.9918,0.5135,0.622,0.7903,0.0439,0.2472,0.9904,0.4599,0.6224,0.8134,0.68285,0.721525
74,0.9871,0.3492,0.4451,0.7388,3.4518,0.2751,0.9918,0.5055,0.6337,0.7896,0.0371,0.2473,0.9877,0.4263,0.4644,0.7671,0.63005,0.661375
75,0.9885,0.3124,0.5487,0.7767,3.1045,0.3353,0.9916,0.4995,0.6211,0.7846,0.038,0.2437,0.989,0.3774,0.5705,0.8089,0.656575,0.68645
76,0.9868,0.324,0.4797,0.6979,3.7192,0.2723,0.9916,0.5066,0.6188,0.7876,0.039,0.2432,0.9873,0.3774,0.4964,0.7218,0.6221,0.645725
77,0.988,0.2976,0.5054,0.7709,3.2548,0.3123,0.9917,0.5077,0.6242,0.7864,0.0406,0.2485,0.9885,0.3831,0.526,0.8029,0.640475,0.675125
78,0.987,0.3569,0.4136,0.7164,3.8385,0.2847,0.9915,0.4992,0.6175,0.783,0.046,0.2395,0.9875,0.4186,0.4383,0.7414,0.618475,0.64645
79,0.9855,0.2736,0.3669,0.6929,4.3245,0.2134,0.9914,0.4964,0.6191,0.781,0.0391,0.2342,0.9862,0.3385,0.3951,0.7176,0.579725,0.60935
80,0.9879,0.2947,0.55,0.7362,3.4788,0.3034,0.9912,0.4923,0.6089,0.7803,0.039,0.2261,0.9885,0.3675,0.5658,0.7687,0.6422,0.672625
81,0.9864,0.2739,0.4528,0.7177,3.9712,0.2511,0.9913,0.4995,0.6211,0.7803,0.0406,0.2347,0.9871,0.3409,0.4772,0.746,0.6077,0.6378
82,0.9867,0.2853,0.4508,0.7406,3.9019,0.259,0.9912,0.4963,0.6057,0.7748,0.0422,0.2297,0.9874,0.3472,0.4675,0.7627,0.61585,0.6412
83,0.9864,0.2599,0.4324,0.7455,4.1399,0.2524,0.9911,0.4947,0.6023,0.7731,0.0479,0.2218,0.987,0.3123,0.4485,0.7736,0.60605,0.63035
84,0.9874,0.3301,0.4691,0.7594,3.4284,0.2988,0.991,0.487,0.6003,0.7721,0.0353,0.2177,0.988,0.409,0.4904,0.7916,0.6365,0.66975
85,0.9869,0.3282,0.4008,0.7496,3.7239,0.2743,0.9911,0.4847,0.6098,0.7764,0.0365,0.2205,0.9875,0.4,0.4236,0.7788,0.616375,0.647475
86,0.9862,0.2554,0.4411,0.7227,4.0882,0.2462,0.991,0.4852,0.6042,0.7722,0.0398,0.2166,0.9869,0.3205,0.4581,0.7525,0.60135,0.6295
87,0.9862,0.3325,0.3681,0.7164,4.1262,0.2514,0.9909,0.4871,0.6014,0.7689,0.0384,0.216,0.9868,0.4045,0.3957,0.7464,0.6008,0.63335
88,0.9859,0.3043,0.409,0.7035,4.193,0.2447,0.9909,0.4891,0.5985,0.7676,0.035,0.2197,0.9865,0.3694,0.4379,0.7298,0.600675,0.6309
89,0.9871,0.2867,0.4922,0.7457,3.832,0.2808,0.9907,0.4802,0.5916,0.7614,0.0398,0.21,0.9877,0.3489,0.512,0.7693,0.627925,0.654475
90,0.9857,0.2491,0.4497,0.6774,4.4474,0.2375,0.9905,0.4734,0.5829,0.7523,0.0357,0.1982,0.9864,0.3251,0.4712,0.6971,0.590475,0.61995
91,0.9857,0.2967,0.3423,0.7352,4.2912,0.242,0.9903,0.4683,0.5737,0.7493,0.0376,0.1978,0.9863,0.3672,0.3688,0.764,0.589975,0.621575
92,0.9849,0.2558,0.3816,0.6809,4.6344,0.2058,0.9904,0.4678,0.5809,0.7575,0.0363,0.2065,0.9856,0.3013,0.4052,0.7032,0.5758,0.598825
93,0.9866,0.32,0.4472,0.7228,3.6601,0.2843,0.9903,0.4762,0.5823,0.743,0.0367,0.1992,0.9872,0.3936,0.4765,0.7588,0.61915,0.654025
94,0.9861,0.297,0.5103,0.6311,3.8569,0.275,0.9904,0.4749,0.5794,0.7415,0.0391,0.1996,0.9868,0.3647,0.5294,0.6593,0.606125,0.63505
95,0.9845,0.2937,0.3611,0.6158,4.5173,0.2071,0.9904,0.4877,0.5838,0.7469,0.0318,0.1967,0.9852,0.382,0.3895,0.6386,0.563775,0.598825
96,0.9861,0.2644,0.3438,0.7357,4.523,0.2547,0.9901,0.4762,0.562,0.7449,0.0413,0.1892,0.9868,0.3281,0.3652,0.76,0.5825,0.610025
97,0.9852,0.2743,0.4018,0.6776,4.4083,0.2149,0.9899,0.4701,0.5496,0.7407,0.0272,0.1766,0.9859,0.3246,0.4256,0.701,0.584725,0.609275
98,0.984,0.2602,0.3653,0.6022,5.018,0.1714,0.9898,0.4715,0.5491,0.7353,0.0241,0.1704,0.9848,0.2974,0.3913,0.6159,0.552925,0.57235
99,0.9848,0.294,0.3274,0.6678,4.8615,0.2076,0.9896,0.4671,0.545,0.7247,0.0293,0.1685,0.9855,0.3517,0.3591,0.6922,0.5685,0.597125
100,0.9845,0.2775,0.3402,0.6302,4.8769,0.1961,0.9896,0.4647,0.5397,0.7256,0.0266,0.1664,0.9852,0.3368,0.3686,0.6444,0.5581,0.58375
101,0.9847,0.2738,0.3483,0.6631,4.7426,0.1961,0.9894,0.4574,0.5299,0.7205,0.0255,0.1585,0.9855,0.3296,0.3767,0.6825,0.567475,0.593575
102,0.9831,0.2525,0.3087,0.5612,5.3548,0.1423,0.9895,0.458,0.5332,0.7231,0.0283,0.1615,0.984,0.2992,0.3399,0.5744,0.526375,0.549375
103,0.9845,0.2761,0.3414,0.6536,4.7412,0.1868,0.9894,0.4632,0.5393,0.7191,0.0276,0.1605,0.9852,0.3261,0.3668,0.6771,0.5639,0.5888
104,0.9837,0.2493,0.3114,0.614,5.3331,0.1617,0.9892,0.4522,0.5252,0.7122,0.0249,0.154,0.9846,0.3011,0.3389,0.6296,0.5396,0.56355
105,0.9831,0.2441,0.27,0.5839,5.6327,0.1406,0.9892,0.4493,0.5277,0.7121,0.0237,0.1527,0.9839,0.2927,0.2958,0.5976,0.520275,0.5425
106,0.9843,0.2655,0.3677,0.6308,4.9997,0.1794,0.9893,0.4544,0.5354,0.7049,0.0306,0.1545,0.9851,0.3048,0.3895,0.6524,0.562075,0.58295
107,0.9832,0.2499,0.2897,0.5845,5.6755,0.1428,0.9892,0.4583,0.5224,0.7077,0.024,0.1511,0.984,0.2779,0.3118,0.5999,0.526825,0.5434
108,0.9847,0.2937,0.3382,0.6648,4.8374,0.1926,0.9891,0.4405,0.5207,0.7059,0.0286,0.1501,0.9854,0.3375,0.3658,0.6872,0.57035,0.593975
109,0.9841,0.2772,0.3283,0.6252,5.0919,0.1723,0.9892,0.4513,0.5259,0.7102,0.0284,0.1504,0.9849,0.3183,0.3536,0.647,0.5537,0.57595
110,0.9839,0.2614,0.3652,0.5952,5.0836,0.1736,0.9891,0.4522,0.5237,0.7045,0.0262,0.1502,0.9847,0.2898,0.3902,0.6151,0.551425,0.56995
111,0.984,0.2549,0.3197,0.6531,5.2445,0.1693,0.9889,0.4404,0.5158,0.7084,0.0231,0.1444,0.9849,0.2929,0.3413,0.6668,0.552925,0.571475
112,0.9837,0.3082,0.3272,0.5821,5.0567,0.1622,0.9889,0.4365,0.5199,0.7021,0.0278,0.1468,0.9845,0.3585,0.3527,0.6002,0.5503,0.573975
113,0.9837,0.2854,0.2668,0.6212,5.2642,0.1638,0.9888,0.4389,0.5113,0.6967,0.0252,0.1404,0.9845,0.342,0.2947,0.6383,0.539275,0.564875
114,0.985,0.3382,0.3413,0.6554,4.5592,0.2239,0.9887,0.4437,0.5069,0.6928,0.0217,0.1382,0.9856,0.4165,0.3674,0.6746,0.579975,0.611025
115,0.9841,0.2835,0.3609,0.6098,5.0409,0.1795,0.9887,0.4398,0.4992,0.6887,0.0219,0.1386,0.985,0.3225,0.3889,0.6274,0.559575,0.58095
116,0.9833,0.2737,0.2673,0.5953,5.5105,0.1453,0.9887,0.4405,0.5016,0.6884,0.0251,0.1354,0.9841,0.3217,0.2945,0.611,0.5299,0.552825
117,0.9831,0.257,0.3001,0.5902,5.5433,0.1484,0.9887,0.4387,0.5034,0.6879,0.0223,0.1354,0.9838,0.2819,0.319,0.6043,0.5326,0.54725
118,0.9831,0.2661,0.2679,0.5967,5.5986,0.1487,0.9886,0.4389,0.5011,0.6955,0.0264,0.136,0.9838,0.3069,0.2917,0.6086,0.52845,0.54775
119,0.9835,0.2671,0.3042,0.6041,5.4879,0.1585,0.9886,0.4349,0.5012,0.6951,0.0232,0.1354,0.9842,0.2859,0.3297,0.6246,0.539725,0.5561
120,0.9838,0.2726,0.3217,0.6033,5.4124,0.1713,0.9886,0.4315,0.5043,0.6871,0.0222,0.1333,0.9846,0.3128,0.35,0.6221,0.54535,0.567375
121,0.9826,0.2608,0.2367,0.5512,6.2477,0.1275,0.9885,0.4393,0.5009,0.6804,0.023,0.1331,0.9834,0.2805,0.2624,0.5663,0.507825,0.52315
122,0.983,0.2582,0.2728,0.5713,5.8489,0.1434,0.9884,0.4384,0.4989,0.6789,0.0249,0.1291,0.9838,0.2927,0.2985,0.5884,0.521325,0.54085
123,0.9831,0.2536,0.2925,0.5811,5.7195,0.1473,0.9884,0.4372,0.5029,0.6799,0.0255,0.1303,0.9839,0.284,0.3222,0.5943,0.527575,0.5461
124,0.9828,0.2519,0.2617,0.5682,5.9607,0.1332,0.9884,0.435,0.4935,0.682,0.0211,0.1285,0.9836,0.2897,0.2788,0.581,0.51615,0.533275
125,0.9829,0.2278,0.3247,0.5372,5.9631,0.1461,0.9884,0.4458,0.4851,0.6815,0.0237,0.1288,0.9837,0.2572,0.354,0.5433,0.51815,0.53455
126,0.9838,0.2818,0.3188,0.61,5.2975,0.1702,0.9885,0.4389,0.4956,0.6796,0.0243,0.1315,0.9845,0.3504,0.3416,0.6252,0.5486,0.575425
127,0.9831,0.2604,0.2415,0.6052,6.0637,0.1475,0.9883,0.425,0.4935,0.6797,0.0189,0.1255,0.9838,0.3033,0.2495,0.6156,0.52255,0.53805
128,0.9833,0.2685,0.2819,0.6023,5.9268,0.1627,0.9881,0.426,0.4808,0.6732,0.0213,0.1222,0.9841,0.3147,0.3076,0.6142,0.534,0.55515
129,0.9823,0.2145,0.3273,0.5015,6.209,0.1265,0.9883,0.4344,0.4959,0.6755,0.0196,0.1256,0.9832,0.2315,0.3501,0.5144,0.5064,0.5198
130,0.9834,0.2842,0.3656,0.532,5.6923,0.1655,0.9882,0.4205,0.4865,0.6665,0.0205,0.1222,0.9842,0.3132,0.3895,0.5436,0.5413,0.557625
131,0.9823,0.2548,0.2543,0.5266,6.2224,0.1268,0.9882,0.4193,0.4887,0.6621,0.0251,0.1249,0.9832,0.2781,0.2864,0.543,0.5045,0.522675
132,0.9828,0.2205,0.2769,0.5753,6.2001,0.138,0.9882,0.4241,0.4884,0.6711,0.0236,0.1241,0.9836,0.2481,0.3005,0.58,0.513875,0.52805
133,0.9833,0.2698,0.3171,0.5757,5.6795,0.1581,0.9882,0.428,0.4909,0.6678,0.0242,0.1231,0.9842,0.3036,0.3452,0.5864,0.536475,0.55485
134,0.9825,0.2485,0.2925,0.499,6.2457,0.1358,0.9881,0.4251,0.4892,0.6617,0.0208,0.1213,0.9833,0.2924,0.3166,0.5043,0.505625,0.52415
135,0.9836,0.2416,0.3192,0.6068,5.6435,0.1641,0.9881,0.422,0.484,0.6641,0.0246,0.1219,0.9844,0.2796,0.3469,0.6201,0.5378,0.55775
136,0.9827,0.2689,0.2918,0.5268,6.0324,0.1353,0.988,0.4214,0.4798,0.6646,0.0207,0.1183,0.9835,0.3016,0.3052,0.5431,0.51755,0.53335
137,0.9834,0.2705,0.2825,0.5824,5.7423,0.1644,0.988,0.4276,0.479,0.6564,0.0238,0.1193,0.9841,0.3109,0.3108,0.5918,0.5297,0.5494
138,0.9839,0.2579,0.3417,0.6042,5.5218,0.1813,0.988,0.4206,0.4747,0.6494,0.0255,0.1179,0.9846,0.3036,0.358,0.6189,0.546925,0.566275
139,0.9822,0.2065,0.2772,0.5128,6.4058,0.121,0.988,0.4215,0.4752,0.6619,0.0201,0.1167,0.9831,0.2421,0.2981,0.5286,0.494675,0.512975
140,0.9833,0.2376,0.3027,0.6146,5.7927,0.149,0.9879,0.4142,0.483,0.653,0.0203,0.1165,0.9841,0.2541,0.3264,0.6245,0.53455,0.547275
141,0.9836,0.2726,0.3264,0.6043,5.557,0.1647,0.988,0.4212,0.4865,0.6544,0.022,0.1191,0.9844,0.2951,0.3552,0.6137,0.546725,0.5621
142,0.9833,0.2567,0.3632,0.5487,5.6253,0.1565,0.988,0.4184,0.4813,0.6584,0.0197,0.1171,0.984,0.2994,0.3825,0.5571,0.537975,0.55575
143,0.9819,0.2221,0.2551,0.4839,6.5924,0.1069,0.9879,0.4092,0.4782,0.6583,0.0214,0.1163,0.9827,0.2321,0.2724,0.4946,0.48575,0.49545
144,0.983,0.2275,0.2998,0.5858,6.0031,0.1466,0.9878,0.4107,0.4718,0.6417,0.0266,0.1128,0.9838,0.2328,0.3262,0.594,0.524025,0.5342
145,0.9824,0.2343,0.2882,0.5336,6.3631,0.1238,0.9877,0.4128,0.4625,0.6476,0.0155,0.1088,0.9832,0.2504,0.3078,0.5358,0.509625,0.5193
146,0.9827,0.2609,0.2952,0.5289,6.1187,0.1362,0.9878,0.4231,0.4652,0.6501,0.0195,0.1087,0.9835,0.3108,0.3133,0.5359,0.516925,0.535875
147,0.9822,0.231,0.2666,0.5166,6.3754,0.1169,0.9877,0.4235,0.4559,0.6391,0.0165,0.1062,0.983,0.2688,0.2887,0.5262,0.4991,0.516675
148,0.9823,0.2432,0.2576,0.5379,6.3345,0.1231,0.9875,0.4172,0.4514,0.6359,0.0187,0.1015,0.9831,0.2769,0.2782,0.544,0.50525,0.52055
149,0.9822,0.2502,0.2353,0.5299,6.4709,0.1162,0.9875,0.4179,0.446,0.6344,0.0175,0.1001,0.983,0.2646,0.258,0.5402,0.4994,0.51145
150,0.9827,0.2794,0.2681,0.5503,6.1185,0.1366,0.9874,0.4171,0.4472,0.6354,0.0187,0.1006,0.9834,0.3166,0.2901,0.5573,0.520125,0.53685
151,0.982,0.2452,0.2627,0.5044,6.5418,0.1185,0.9874,0.4175,0.4525,0.6282,0.0154,0.1004,0.9828,0.2717,0.2838,0.5038,0.498575,0.510525
152,0.982,0.2285,0.2659,0.5055,6.6524,0.1122,0.9874,0.4095,0.4468,0.6335,0.0153,0.098,0.9828,0.2299,0.2902,0.514,0.495475,0.504225
153,0.9822,0.2508,0.2539,0.5366,6.5868,0.1173,0.9874,0.4091,0.4527,0.6276,0.0162,0.0986,0.983,0.2736,0.2591,0.5408,0.505875,0.514125
154,0.9825,0.2534,0.2928,0.5299,6.3075,0.1283,0.9874,0.4062,0.4472,0.6286,0.0202,0.0992,0.9833,0.2768,0.314,0.5338,0.51465,0.526975
155,0.9822,0.2403,0.2588,0.5143,6.4622,0.1172,0.9874,0.4069,0.4535,0.6257,0.0151,0.0982,0.983,0.2694,0.2857,0.5252,0.4989,0.515825
156,0.9822,0.2411,0.2528,0.5294,6.5293,0.1176,0.9873,0.4094,0.4402,0.6313,0.0154,0.0959,0.983,0.2664,0.2665,0.538,0.501375,0.513475
157,0.9821,0.2563,0.2452,0.5253,6.5925,0.1142,0.9874,0.416,0.4436,0.6283,0.0194,0.098,0.9829,0.2663,0.2524,0.5306,0.502225,0.50805
158,0.9819,0.2422,0.2377,0.5045,6.7082,0.1115,0.9873,0.4057,0.4421,0.6261,0.0192,0.0958,0.9827,0.2575,0.2616,0.5119,0.491575,0.503425
159,0.9821,0.2448,0.2473,0.5174,6.6433,0.1169,0.9873,0.4071,0.4406,0.6226,0.0159,0.0962,0.9829,0.2531,0.2777,0.5256,0.4979,0.509825
160,0.9822,0.2464,0.2578,0.5243,6.5532,0.1176,0.9873,0.4022,0.4549,0.6221,0.0169,0.0952,0.9831,0.264,0.2843,0.5323,0.502675,0.515925
161,0.9818,0.2269,0.2358,0.5039,6.8253,0.1053,0.9872,0.4108,0.4372,0.6256,0.0163,0.094,0.9826,0.2436,0.2539,0.5101,0.4871,0.49755
162,0.9817,0.221,0.2647,0.4653,6.8548,0.1048,0.9872,0.4044,0.4363,0.626,0.0139,0.0927,0.9825,0.2462,0.2862,0.476,0.483175,0.497725
163,0.9817,0.2375,0.246,0.4858,6.8706,0.1041,0.9872,0.4086,0.4418,0.627,0.0173,0.0938,0.9826,0.2434,0.266,0.4964,0.48775,0.4971
164,0.9817,0.2315,0.2147,0.4955,6.9485,0.1024,0.9873,0.411,0.4458,0.6222,0.0161,0.0947,0.9825,0.2662,0.2318,0.504,0.48085,0.496125
165,0.9818,0.2032,0.3011,0.4776,6.8729,0.1111,0.9871,0.3985,0.4371,0.6199,0.0189,0.0902,0.9827,0.2132,0.3133,0.4809,0.490925,0.497525
166,0.9813,0.2001,0.2221,0.4681,7.2426,0.0929,0.9872,0.402,0.4356,0.6223,0.0144,0.0931,0.9821,0.2051,0.2389,0.4747,0.4679,0.4752
167,0.9818,0.2164,0.265,0.4972,6.9012,0.109,0.987,0.3979,0.4316,0.613,0.015,0.0894,0.9826,0.2197,0.288,0.5037,0.4901,0.4985
168,0.982,0.233,0.2776,0.5094,6.7056,0.1142,0.9871,0.4004,0.4401,0.61,0.0179,0.09,0.9828,0.2389,0.2956,0.517,0.5005,0.508575
169,0.9819,0.2568,0.2307,0.4977,6.6989,0.1142,0.9871,0.3987,0.4398,0.6223,0.0183,0.0914,0.9827,0.2933,0.2477,0.5031,0.491775,0.5067
170,0.982,0.2242,0.2642,0.5037,6.8764,0.1157,0.9872,0.4003,0.4487,0.6106,0.017,0.0935,0.9828,0.2406,0.2905,0.5021,0.493525,0.504
171,0.9818,0.2294,0.2295,0.5179,6.9363,0.1085,0.9871,0.4038,0.4404,0.6177,0.0197,0.091,0.9826,0.2313,0.2544,0.5171,0.48965,0.49635
172,0.9816,0.2189,0.2688,0.4771,6.8712,0.1078,0.9869,0.4004,0.4288,0.6115,0.0151,0.0867,0.9825,0.2308,0.2922,0.4766,0.4866,0.495525
173,0.9816,0.2023,0.2303,0.4935,7.0019,0.1026,0.9869,0.395,0.4253,0.6076,0.0159,0.0864,0.9824,0.2204,0.2537,0.4991,0.476925,0.4889
174,0.9809,0.1995,0.1885,0.4631,7.6363,0.0841,0.9869,0.3985,0.4269,0.6098,0.0137,0.0872,0.9817,0.2011,0.1963,0.4602,0.458,0.459825
175,0.9813,0.2191,0.226,0.4458,7.2195,0.0974,0.9869,0.3951,0.4218,0.61,0.016,0.0872,0.9821,0.2306,0.2484,0.4493,0.46805,0.4776
176,0.9817,0.2168,0.2347,0.5027,7.0567,0.1058,0.987,0.3997,0.4302,0.6098,0.0155,0.0886,0.9825,0.2194,0.2536,0.5029,0.483975,0.4896
177,0.9816,0.2217,0.2445,0.4816,7.052,0.1055,0.9869,0.4006,0.4282,0.608,0.0151,0.0863,0.9825,0.2338,0.2662,0.4824,0.48235,0.491225
178,0.9819,0.2383,0.231,0.5076,6.8298,0.114,0.987,0.4047,0.427,0.6132,0.0153,0.0891,0.9827,0.2528,0.252,0.5164,0.4897,0.500975
179,0.9815,0.2157,0.2257,0.4843,7.0842,0.105,0.987,0.4048,0.4302,0.6057,0.014,0.0878,0.9824,0.2316,0.2503,0.4857,0.4768,0.4875
180,0.9817,0.2294,0.2208,0.4994,6.9861,0.1125,0.9869,0.3971,0.4257,0.6002,0.0156,0.0842,0.9825,0.2415,0.2468,0.4999,0.482825,0.492675
181,0.9813,0.2101,0.2431,0.466,7.2743,0.0986,0.9869,0.4011,0.4271,0.6031,0.0146,0.0858,0.9822,0.2166,0.2607,0.4636,0.475125,0.480775
182,0.9816,0.2085,0.2418,0.4891,7.1828,0.1031,0.9869,0.4026,0.4281,0.6029,0.0181,0.0868,0.9824,0.2015,0.2674,0.4874,0.48025,0.484675
183,0.9819,0.2612,0.2377,0.4867,6.9199,0.1155,0.9869,0.391,0.4313,0.6011,0.0178,0.0868,0.9826,0.2787,0.2539,0.4854,0.491875,0.50015
184,0.9812,0.2242,0.2216,0.4499,7.4074,0.0961,0.987,0.4049,0.4307,0.6106,0.0147,0.0885,0.9821,0.232,0.233,0.4533,0.469225,0.4751
185,0.9816,0.2329,0.2198,0.5128,7.0819,0.104,0.9868,0.3915,0.4224,0.602,0.014,0.0839,0.9824,0.2337,0.228,0.5113,0.486775,0.48885
186,0.9821,0.2389,0.2585,0.5248,6.5449,0.1191,0.9869,0.3943,0.4346,0.6012,0.0161,0.0866,0.9829,0.2497,0.2789,0.5315,0.501075,0.51075
187,0.982,0.2735,0.2655,0.4995,6.6854,0.1165,0.9868,0.3876,0.4282,0.5949,0.0151,0.0846,0.9828,0.2847,0.277,0.4973,0.505125,0.51045
188,0.9817,0.2221,0.2454,0.4924,7.0192,0.1057,0.9868,0.3977,0.4247,0.5966,0.0174,0.0841,0.9825,0.225,0.2663,0.4927,0.4854,0.491625
189,0.9811,0.2112,0.2528,0.4287,7.4894,0.0921,0.9867,0.3941,0.4199,0.5949,0.0135,0.0827,0.9819,0.2039,0.2636,0.4261,0.46845,0.468875
190,0.9816,0.2165,0.2238,0.5065,7.1036,0.1036,0.9868,0.3973,0.4245,0.5965,0.0161,0.0839,0.9824,0.2293,0.2304,0.5035,0.4821,0.4864
191,0.9815,0.2303,0.24,0.4835,7.1621,0.1072,0.9867,0.3857,0.4207,0.5976,0.0147,0.0806,0.9823,0.2271,0.2523,0.4779,0.483825,0.4849
192,0.9815,0.2194,0.2257,0.4833,7.0842,0.1039,0.9867,0.3935,0.4207,0.6024,0.0135,0.0821,0.9823,0.2344,0.2522,0.484,0.477475,0.488225
193,0.9816,0.2321,0.2446,0.4877,7.1045,0.1068,0.9868,0.3905,0.4209,0.5976,0.0175,0.0835,0.9823,0.2387,0.2563,0.4821,0.4865,0.48985
194,0.9811,0.2208,0.2285,0.4584,7.3783,0.0938,0.9866,0.389,0.4172,0.5933,0.0136,0.081,0.9819,0.2266,0.2382,0.4507,0.4722,0.47435
195,0.9813,0.2363,0.2203,0.4683,7.3143,0.0959,0.9866,0.3891,0.4162,0.5872,0.0131,0.0778,0.9821,0.2404,0.2317,0.4644,0.47655,0.47965
196,0.981,0.2009,0.2038,0.4573,7.4804,0.0873,0.9865,0.3842,0.4077,0.5911,0.0147,0.077,0.9818,0.2013,0.2214,0.4564,0.46075,0.465225
197,0.9812,0.2141,0.2294,0.4544,7.3165,0.0953,0.9865,0.3855,0.4119,0.5834,0.012,0.0757,0.982,0.2298,0.2465,0.4511,0.469775,0.47735
198,0.981,0.2162,0.1974,0.4528,7.5869,0.0884,0.9866,0.3888,0.4104,0.5932,0.011,0.0778,0.9817,0.2239,0.2078,0.4566,0.46185,0.4675
199,0.981,0.2146,0.1985,0.4573,7.5558,0.087,0.9865,0.3894,0.4057,0.5825,0.0163,0.0753,0.9817,0.2227,0.202,0.4553,0.46285,0.465425


==> results/acdc/mbd/metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Loss0,tra_Loss1,val_3d_Dice0,val_3d_Dice1,val_3d_Dice2,val_3d_Dice3,val_Dice,val_DiceFG,val_Dice3D
0,0.7909,0.1431,0.121,0.4811,0.8395,3.6437,0.6602,0.111,0.0606,0.1928,1.1919,6.2098,0.7634,0.1733,0.1179,0.5118,0.384025,0.2484,0.3916
1,0.8615,0.3131,0.2478,0.6403,0.7551,2.1951,0.8261,0.2421,0.165,0.5117,0.7658,2.7458,0.833,0.359,0.2341,0.6671,0.515675,0.4004,0.5233
2,0.8597,0.416,0.3024,0.7489,0.5842,1.8563,0.8582,0.3974,0.2161,0.6547,0.5213,2.0252,0.8298,0.4657,0.2798,0.7877,0.58175,0.4891,0.59075
3,0.9058,0.4469,0.3298,0.7119,0.3937,1.5956,0.8909,0.4543,0.2806,0.7034,0.3671,1.5235,0.8863,0.4839,0.3197,0.7496,0.5986,0.4962,0.609875
4,0.9005,0.4146,0.3614,0.7203,0.5031,1.351,0.9215,0.4762,0.3052,0.7326,0.3029,1.1893,0.877,0.4669,0.348,0.7614,0.5992,0.498766666666667,0.613325
5,0.9475,0.4545,0.4133,0.7217,0.4788,0.9979,0.9387,0.4956,0.3772,0.7447,0.2686,0.9032,0.9378,0.4927,0.411,0.7663,0.63425,0.529833333333334,0.65195
6,0.9643,0.508,0.469,0.7729,0.4957,0.747,0.9592,0.5195,0.4075,0.7566,0.2362,0.7185,0.9571,0.557,0.4642,0.8176,0.67855,0.5833,0.698975
7,0.9681,0.5008,0.4865,0.7825,0.4091,0.6771,0.972,0.5309,0.4635,0.7769,0.2123,0.5653,0.962,0.5473,0.4856,0.827,0.684475,0.589933333333333,0.705475
8,0.9872,0.5376,0.569,0.7646,0.6308,0.4557,0.982,0.5416,0.504,0.7777,0.1996,0.4615,0.9861,0.6148,0.5831,0.8126,0.7146,0.623733333333334,0.74915
9,0.989,0.5502,0.6067,0.7881,0.5555,0.4072,0.9855,0.5491,0.5468,0.7756,0.195,0.3932,0.9879,0.6169,0.6214,0.838,0.7335,0.648333333333333,0.76605
10,0.9914,0.438,0.6434,0.7522,1.1917,0.2978,0.9895,0.5663,0.6006,0.7873,0.1799,0.33,0.9914,0.5104,0.6657,0.7998,0.70625,0.6112,0.741825
11,0.9896,0.555,0.5904,0.7848,0.5688,0.3799,0.9898,0.5714,0.6041,0.7928,0.1536,0.3074,0.9892,0.6149,0.611,0.8311,0.72995,0.6434,0.76155
12,0.9901,0.5489,0.6271,0.8066,0.5388,0.3565,0.991,0.5847,0.62,0.7977,0.1446,0.2853,0.9897,0.615,0.6526,0.8464,0.743175,0.660866666666667,0.775925
13,0.9832,0.425,0.5098,0.7228,1.0159,0.5871,0.9915,0.5774,0.6419,0.8009,0.1404,0.2713,0.9834,0.4469,0.5405,0.7731,0.6602,0.552533333333333,0.685975
14,0.9913,0.5526,0.6509,0.8166,0.4841,0.3293,0.9918,0.5845,0.6455,0.794,0.126,0.2664,0.9912,0.6297,0.68,0.8617,0.75285,0.673366666666667,0.79065
15,0.9918,0.5532,0.6469,0.7799,0.649,0.3433,0.9925,0.5883,0.6668,0.8062,0.1214,0.2543,0.9915,0.6379,0.6765,0.8247,0.74295,0.66,0.78265
16,0.9917,0.4975,0.6477,0.8008,1.198,0.2446,0.9916,0.5797,0.6485,0.8133,0.1041,0.2572,0.9915,0.568,0.6753,0.8423,0.734425,0.648666666666667,0.769275
17,0.9928,0.5532,0.6724,0.8036,0.7915,0.2955,0.9925,0.5879,0.665,0.8119,0.1156,0.2485,0.9927,0.6296,0.6991,0.8472,0.7555,0.6764,0.79215
18,0.9927,0.5596,0.6703,0.8113,0.7842,0.2788,0.9924,0.5957,0.6627,0.8136,0.1067,0.2434,0.9925,0.642,0.7041,0.8533,0.758475,0.6804,0.797975
19,0.992,0.4753,0.6239,0.6904,1.4298,0.3262,0.9933,0.6009,0.6796,0.814,0.0927,0.2332,0.9918,0.5382,0.651,0.7246,0.6954,0.596533333333333,0.7264
20,0.9918,0.5735,0.6492,0.8086,0.6303,0.3121,0.9928,0.5876,0.6738,0.8107,0.0978,0.2411,0.9917,0.6423,0.6786,0.856,0.755775,0.6771,0.79215
21,0.9917,0.5944,0.6282,0.8102,0.5525,0.3178,0.9929,0.6047,0.6764,0.8159,0.0829,0.2318,0.9917,0.6884,0.665,0.8496,0.756125,0.6776,0.798675
22,0.9904,0.5114,0.6412,0.789,0.7736,0.3358,0.9931,0.6051,0.6782,0.8097,0.0878,0.2316,0.99,0.5696,0.6702,0.8331,0.733,0.6472,0.765725
23,0.992,0.4816,0.6625,0.8086,1.2422,0.2343,0.9934,0.6022,0.6866,0.8146,0.0824,0.2294,0.992,0.5567,0.6912,0.8531,0.736175,0.6509,0.77325
24,0.9924,0.5014,0.6749,0.8228,1.2007,0.251,0.9944,0.6198,0.7065,0.8225,0.0587,0.21,0.9924,0.5761,0.7109,0.8729,0.747875,0.666366666666667,0.788075
25,0.9927,0.5504,0.6594,0.8021,0.9462,0.2777,0.9938,0.6033,0.6939,0.8164,0.0863,0.2256,0.9927,0.6285,0.6889,0.8453,0.75115,0.670633333333333,0.78885
26,0.9931,0.5315,0.6729,0.8148,1.2218,0.2326,0.994,0.6113,0.6991,0.8257,0.0677,0.2171,0.993,0.6114,0.704,0.8569,0.753075,0.673066666666667,0.791325
27,0.9921,0.5351,0.6255,0.7783,1.1233,0.2894,0.9935,0.6129,0.6964,0.8208,0.0588,0.219,0.9919,0.6314,0.6487,0.8187,0.73275,0.6463,0.772675
28,0.9931,0.5221,0.677,0.8162,1.1262,0.2542,0.9934,0.6001,0.6967,0.8208,0.0662,0.2256,0.9929,0.6103,0.7076,0.8576,0.7521,0.671766666666667,0.7921
29,0.9931,0.5662,0.691,0.8279,0.7133,0.2651,0.9938,0.6154,0.6893,0.8113,0.0695,0.2226,0.9929,0.6479,0.7229,0.8724,0.76955,0.695033333333334,0.809025
30,0.9932,0.5521,0.6789,0.8189,0.9266,0.2625,0.9942,0.6195,0.7044,0.8238,0.0559,0.2112,0.9932,0.6308,0.7168,0.8703,0.760775,0.6833,0.802775
31,0.992,0.5812,0.6635,0.8115,0.706,0.3015,0.9941,0.6169,0.7024,0.8205,0.0586,0.2144,0.992,0.6618,0.6961,0.859,0.76205,0.6854,0.802225
32,0.9932,0.5432,0.6912,0.8156,0.9674,0.2432,0.9943,0.6184,0.7061,0.8284,0.0517,0.2103,0.9933,0.6472,0.7257,0.8639,0.7608,0.683333333333333,0.807525
33,0.9916,0.5139,0.6601,0.7944,1.3276,0.2155,0.9946,0.6209,0.716,0.8213,0.0533,0.2053,0.9916,0.607,0.6874,0.8373,0.74,0.656133333333333,0.780825
34,0.9932,0.543,0.6871,0.8211,1.1687,0.2485,0.9946,0.6225,0.7181,0.83,0.0488,0.1998,0.9934,0.6461,0.719,0.8653,0.7611,0.683733333333333,0.80595
35,0.9924,0.534,0.6786,0.8284,1.0048,0.2627,0.9945,0.6184,0.7075,0.8221,0.0526,0.2022,0.9923,0.6039,0.7109,0.8702,0.75835,0.680333333333334,0.794325
36,0.9931,0.5835,0.698,0.8357,0.665,0.2856,0.9947,0.6194,0.716,0.827,0.0524,0.2028,0.9931,0.6557,0.7301,0.8791,0.777575,0.705733333333333,0.8145
37,0.9931,0.5412,0.691,0.8256,1.1085,0.2465,0.9948,0.6264,0.7181,0.8252,0.0369,0.1999,0.9933,0.6199,0.7202,0.8701,0.762725,0.685933333333333,0.800875
38,0.993,0.5745,0.6927,0.8254,0.8359,0.2766,0.9945,0.6198,0.7129,0.8242,0.0426,0.2018,0.9927,0.6471,0.7233,0.8634,0.7714,0.697533333333333,0.806625
39,0.9928,0.5218,0.6934,0.8296,1.0838,0.2344,0.9946,0.6212,0.7151,0.8199,0.0543,0.2008,0.9929,0.6085,0.7258,0.8721,0.7594,0.6816,0.799825
40,0.9932,0.5519,0.6894,0.8131,1.0924,0.2797,0.9948,0.6124,0.7249,0.8275,0.0363,0.1941,0.9931,0.6131,0.7214,0.8577,0.7619,0.6848,0.796325
41,0.9933,0.4645,0.6539,0.7256,2.0481,0.2507,0.9948,0.6192,0.7142,0.8187,0.0417,0.1967,0.9934,0.5344,0.6824,0.7684,0.709325,0.614666666666667,0.74465
42,0.994,0.5802,0.6814,0.8177,1.0842,0.253,0.9944,0.6227,0.706,0.8198,0.0399,0.1963,0.9939,0.6789,0.7105,0.8599,0.768325,0.6931,0.8108
43,0.9925,0.4451,0.6901,0.8143,1.5185,0.2162,0.9947,0.6246,0.7198,0.8201,0.0383,0.1917,0.9928,0.5511,0.7193,0.8598,0.7355,0.649833333333333,0.78075
44,0.9929,0.4832,0.6691,0.7733,1.7339,0.223,0.9948,0.6222,0.7186,0.8208,0.0455,0.1955,0.9929,0.5671,0.6965,0.8154,0.729625,0.641866666666667,0.767975
45,0.9937,0.5532,0.7045,0.8333,1.0913,0.2361,0.9947,0.6207,0.7214,0.8255,0.0389,0.192,0.9937,0.6486,0.7299,0.8744,0.771175,0.697,0.81165
46,0.9939,0.5653,0.7129,0.8409,0.9644,0.2307,0.995,0.6307,0.7234,0.8215,0.0349,0.1911,0.9939,0.6641,0.7376,0.8753,0.77825,0.706366666666667,0.817725
47,0.9932,0.5242,0.6836,0.7683,1.3684,0.2746,0.9943,0.6194,0.7169,0.8208,0.0392,0.1912,0.9929,0.593,0.7104,0.8172,0.742325,0.6587,0.778375
48,0.9936,0.5646,0.6996,0.8342,0.8544,0.2612,0.9948,0.6214,0.7241,0.8198,0.05,0.1928,0.9936,0.6587,0.7293,0.8716,0.773,0.699466666666667,0.8133
49,0.9926,0.4727,0.6769,0.8198,1.722,0.1922,0.9951,0.6279,0.7315,0.8295,0.022,0.182,0.9928,0.5543,0.7111,0.8613,0.7405,0.656466666666667,0.779875
50,0.9922,0.5009,0.6776,0.8085,1.3453,0.2359,0.9947,0.623,0.7192,0.8222,0.0312,0.192,0.9924,0.5715,0.6999,0.8497,0.7448,0.662333333333333,0.778375
51,0.9936,0.5433,0.7037,0.834,1.2937,0.2315,0.9949,0.6213,0.7229,0.8208,0.0331,0.1905,0.9936,0.6358,0.728,0.8722,0.76865,0.693666666666667,0.8074
52,0.9937,0.5506,0.7017,0.833,1.1052,0.241,0.9951,0.6203,0.7361,0.8262,0.0255,0.1801,0.9938,0.6366,0.7308,0.8764,0.76975,0.6951,0.8094
53,0.9935,0.5421,0.6853,0.828,1.4092,0.2212,0.9948,0.6113,0.7302,0.8275,0.0304,0.1829,0.9934,0.6229,0.7154,0.8713,0.762225,0.685133333333333,0.80075
54,0.9931,0.4929,0.695,0.8151,1.3309,0.2208,0.9949,0.6192,0.7281,0.8221,0.0343,0.1828,0.9933,0.5734,0.7233,0.8595,0.749025,0.667666666666667,0.787375
55,0.9935,0.5604,0.6926,0.8262,1.1311,0.2505,0.9951,0.6198,0.7297,0.8289,0.0285,0.1805,0.9934,0.6291,0.7211,0.8667,0.768175,0.693066666666667,0.802575
56,0.9926,0.5144,0.6768,0.8166,1.3882,0.24,0.9951,0.6217,0.7331,0.8301,0.0305,0.1835,0.9928,0.5986,0.7077,0.8579,0.7501,0.669266666666667,0.78925
57,0.9938,0.5525,0.7018,0.8204,1.1886,0.2452,0.9952,0.6284,0.729,0.8257,0.0307,0.1819,0.9937,0.6462,0.729,0.8641,0.767125,0.691566666666667,0.80825
58,0.9942,0.5462,0.7103,0.8391,1.2448,0.2263,0.9951,0.624,0.7346,0.8249,0.0259,0.1831,0.9942,0.6421,0.7403,0.8776,0.77245,0.698533333333333,0.81355
59,0.9918,0.4106,0.6633,0.8238,2.0843,0.1794,0.9947,0.6189,0.7202,0.82,0.0265,0.1806,0.992,0.4911,0.6893,0.8598,0.722375,0.632566666666667,0.75805
60,0.9931,0.5173,0.6901,0.8091,1.3641,0.2243,0.9951,0.6227,0.7301,0.8271,0.0249,0.1786,0.9931,0.5836,0.7187,0.8571,0.7524,0.672166666666667,0.788125
61,0.9933,0.4872,0.7051,0.8293,1.5156,0.2111,0.9948,0.6078,0.7272,0.8204,0.0324,0.1766,0.9934,0.5742,0.7311,0.8662,0.753725,0.673866666666667,0.791225
62,0.9935,0.5403,0.6948,0.8204,1.2788,0.2351,0.9951,0.6234,0.73,0.8246,0.03,0.1792,0.9934,0.6168,0.7178,0.8535,0.76225,0.685166666666667,0.795375
63,0.9934,0.5097,0.6908,0.8321,1.5447,0.2249,0.995,0.6135,0.7299,0.8225,0.0219,0.1732,0.9935,0.5946,0.7184,0.8698,0.7565,0.677533333333334,0.794075
64,0.9939,0.5561,0.7105,0.8333,1.1696,0.2224,0.9947,0.6104,0.7287,0.8223,0.0289,0.1786,0.9938,0.646,0.7363,0.8701,0.77345,0.699966666666667,0.81155
65,0.9937,0.5332,0.706,0.8356,1.1802,0.2219,0.995,0.6218,0.7331,0.8271,0.0221,0.1769,0.9939,0.6301,0.7362,0.8749,0.767125,0.6916,0.808775
66,0.9939,0.5352,0.6979,0.8296,1.3943,0.2137,0.9951,0.6236,0.7342,0.8284,0.0263,0.1728,0.994,0.6217,0.7258,0.864,0.76415,0.687566666666667,0.801375
67,0.9928,0.4798,0.7058,0.83,1.5802,0.2048,0.9951,0.6176,0.7389,0.8301,0.0173,0.1651,0.9931,0.5771,0.733,0.8645,0.7521,0.671866666666667,0.791925
68,0.9918,0.4395,0.6734,0.8055,2.03,0.1671,0.995,0.6142,0.7403,0.831,0.0129,0.1589,0.9921,0.5142,0.7064,0.8407,0.72755,0.639466666666667,0.76335
69,0.9934,0.4882,0.7107,0.8309,1.5891,0.2017,0.995,0.6127,0.7387,0.83,0.0168,0.1585,0.9936,0.5688,0.7408,0.8655,0.7558,0.6766,0.792175
70,0.9936,0.5011,0.6881,0.8177,1.9264,0.1993,0.995,0.6059,0.7427,0.8328,0.0123,0.1565,0.9937,0.5926,0.7162,0.8541,0.750125,0.668966666666667,0.78915
71,0.9929,0.4757,0.6888,0.8294,1.8779,0.189,0.9949,0.6053,0.7417,0.8306,0.0166,0.153,0.9931,0.546,0.717,0.8635,0.7467,0.664633333333333,0.7799
72,0.9929,0.5038,0.6633,0.8199,1.9036,0.192,0.9948,0.5968,0.7356,0.8212,0.0163,0.1524,0.993,0.5952,0.6853,0.854,0.744975,0.662333333333333,0.781875
73,0.992,0.4268,0.6782,0.8184,2.1468,0.1778,0.9948,0.6008,0.7376,0.8295,0.0132,0.1541,0.9923,0.5027,0.7018,0.849,0.72885,0.641133333333333,0.76145
74,0.9924,0.4702,0.6864,0.8197,1.9428,0.183,0.9948,0.5977,0.74,0.8296,0.0168,0.153,0.9927,0.557,0.71,0.8528,0.742175,0.658766666666667,0.778125
75,0.9926,0.5053,0.6707,0.8143,1.8313,0.1828,0.9947,0.6012,0.739,0.8275,0.0146,0.151,0.9929,0.6003,0.6983,0.8505,0.745725,0.663433333333333,0.7855
76,0.9926,0.4718,0.6826,0.8117,2.0135,0.1818,0.9947,0.5922,0.7373,0.8259,0.0129,0.1485,0.9928,0.5571,0.707,0.8495,0.739675,0.655366666666667,0.7766
77,0.9926,0.4476,0.6802,0.8112,2.0578,0.1852,0.9946,0.5975,0.7307,0.8209,0.0121,0.1487,0.9928,0.5397,0.7078,0.8527,0.7329,0.646333333333333,0.77325
78,0.9916,0.4242,0.667,0.8017,2.3701,0.1655,0.9945,0.5873,0.7323,0.8227,0.0124,0.1436,0.9919,0.4904,0.6919,0.8417,0.721125,0.630966666666667,0.753975
79,0.9933,0.5184,0.7079,0.832,1.5535,0.2006,0.9944,0.5801,0.7309,0.824,0.0136,0.145,0.9935,0.6061,0.7335,0.8675,0.7629,0.6861,0.80015
80,0.9904,0.4328,0.6057,0.7569,2.5601,0.1542,0.9944,0.5797,0.7294,0.8221,0.0124,0.1447,0.9907,0.5093,0.6352,0.7924,0.69645,0.598466666666667,0.7319
81,0.9923,0.4392,0.683,0.8108,2.1617,0.1852,0.9944,0.5883,0.7295,0.8252,0.0174,0.1472,0.9926,0.5341,0.7052,0.8443,0.731325,0.644333333333334,0.76905
82,0.9917,0.4537,0.6773,0.8001,1.9136,0.1886,0.9944,0.5837,0.7316,0.8211,0.0156,0.1453,0.992,0.5406,0.7026,0.8393,0.7307,0.6437,0.768625
83,0.9918,0.4333,0.6706,0.8127,2.2305,0.1771,0.9943,0.5783,0.7288,0.8182,0.0163,0.1406,0.9921,0.5203,0.6966,0.8458,0.7271,0.638866666666667,0.7637
84,0.9918,0.4441,0.6798,0.8136,2.03,0.1791,0.9944,0.5727,0.7333,0.8296,0.0124,0.1416,0.9922,0.5422,0.7049,0.8511,0.732325,0.645833333333333,0.7726
85,0.9925,0.4625,0.6845,0.8236,2.0692,0.1933,0.9943,0.5801,0.7284,0.8226,0.012,0.1423,0.9927,0.5427,0.7082,0.8603,0.740775,0.656866666666667,0.775975
86,0.9927,0.4662,0.7055,0.8309,1.7882,0.1897,0.9941,0.572,0.724,0.8205,0.0151,0.1397,0.9931,0.5521,0.7331,0.8668,0.748825,0.667533333333333,0.786275
87,0.9917,0.4743,0.663,0.7985,2.0592,0.1756,0.9942,0.5705,0.7285,0.824,0.0142,0.1398,0.992,0.5536,0.6921,0.8362,0.731875,0.645266666666667,0.768475
88,0.992,0.4372,0.6762,0.7759,2.3734,0.1849,0.9942,0.5712,0.7266,0.8199,0.0168,0.1396,0.9923,0.5324,0.704,0.8175,0.720325,0.629766666666667,0.76155
89,0.9922,0.4596,0.6982,0.8178,1.7906,0.1945,0.994,0.5693,0.7217,0.8167,0.0135,0.1373,0.9926,0.5436,0.7261,0.8592,0.74195,0.658533333333333,0.780375
90,0.9921,0.4738,0.6825,0.8182,2.0258,0.1805,0.9941,0.573,0.7239,0.8137,0.0164,0.1404,0.9924,0.5474,0.7106,0.8561,0.74165,0.658166666666667,0.776625
91,0.9912,0.4136,0.6667,0.8152,2.3564,0.1703,0.9939,0.5677,0.7221,0.8234,0.014,0.1362,0.9916,0.4717,0.6927,0.8448,0.721675,0.631833333333333,0.7502
92,0.9915,0.4128,0.6846,0.8023,2.2497,0.167,0.9938,0.5576,0.7221,0.8206,0.0127,0.1327,0.9919,0.4978,0.7118,0.8385,0.7228,0.633233333333333,0.76
93,0.9919,0.4505,0.6716,0.8068,2.1957,0.1765,0.994,0.5673,0.7219,0.8179,0.013,0.1358,0.9923,0.5423,0.6966,0.8418,0.7302,0.642966666666667,0.76825
94,0.9918,0.461,0.6489,0.8128,2.3726,0.1748,0.9939,0.5542,0.7266,0.82,0.0122,0.1355,0.992,0.5505,0.6727,0.8461,0.728625,0.6409,0.765325
95,0.9908,0.4158,0.6564,0.7969,2.4585,0.1654,0.9939,0.5609,0.7288,0.8165,0.0148,0.1379,0.9911,0.4967,0.6839,0.832,0.714975,0.623033333333333,0.750925
96,0.9908,0.3973,0.6592,0.7834,2.5736,0.1564,0.9937,0.5628,0.7238,0.8153,0.0127,0.1292,0.9912,0.4905,0.6842,0.8197,0.707675,0.6133,0.7464
97,0.99,0.3824,0.6269,0.7669,2.9173,0.1439,0.9939,0.568,0.7254,0.8147,0.0123,0.1324,0.9905,0.4602,0.6506,0.8022,0.69155,0.592066666666667,0.725875
98,0.9898,0.386,0.629,0.7618,2.9023,0.1426,0.9937,0.5575,0.7232,0.821,0.0109,0.1277,0.9902,0.4632,0.6532,0.7972,0.69165,0.592266666666667,0.72595
99,0.992,0.5004,0.6565,0.7816,2.1712,0.1853,0.9936,0.5564,0.7175,0.8119,0.0192,0.1297,0.9921,0.5916,0.6822,0.8191,0.732625,0.646166666666667,0.77125
100,0.9914,0.3921,0.6898,0.8049,2.2333,0.1743,0.9938,0.5665,0.7201,0.8183,0.0129,0.1339,0.9918,0.4782,0.7141,0.8317,0.71955,0.628933333333333,0.75395
101,0.9901,0.3776,0.6317,0.7679,2.8469,0.1446,0.9935,0.5489,0.7185,0.8056,0.0135,0.127,0.9905,0.4519,0.6589,0.804,0.691825,0.5924,0.726325
102,0.9913,0.4275,0.654,0.8032,2.5086,0.1676,0.9935,0.543,0.7207,0.8053,0.0128,0.1258,0.9916,0.5016,0.6777,0.8337,0.719,0.628233333333333,0.75115
103,0.9912,0.4137,0.6526,0.7891,2.5143,0.1721,0.9933,0.5404,0.7151,0.8072,0.0136,0.1244,0.9916,0.5018,0.6786,0.8215,0.71165,0.618466666666667,0.748375
104,0.9909,0.387,0.6578,0.8014,2.6645,0.1584,0.9935,0.5421,0.7141,0.8069,0.014,0.1261,0.9914,0.468,0.681,0.8319,0.709275,0.6154,0.743075
105,0.9893,0.3986,0.5904,0.7296,3.2342,0.1373,0.9934,0.535,0.7194,0.8088,0.0131,0.1257,0.9897,0.4619,0.6153,0.7637,0.676975,0.572866666666667,0.70765
106,0.9916,0.4217,0.681,0.8101,2.2414,0.1784,0.9933,0.5444,0.7109,0.7986,0.0167,0.1227,0.992,0.4979,0.7081,0.8504,0.7261,0.6376,0.7621
107,0.9886,0.3682,0.5945,0.7372,3.317,0.1256,0.9933,0.5343,0.7137,0.8059,0.013,0.1229,0.9891,0.4333,0.6199,0.7668,0.672125,0.566633333333333,0.702275
108,0.9907,0.4099,0.6536,0.7689,2.7511,0.1576,0.9932,0.5357,0.7108,0.8029,0.015,0.123,0.9911,0.4706,0.6766,0.8032,0.705775,0.6108,0.735375
109,0.9887,0.349,0.5888,0.7286,3.3802,0.124,0.9932,0.5359,0.7131,0.8087,0.0119,0.1196,0.9892,0.4014,0.6225,0.7605,0.663775,0.555466666666667,0.6934
110,0.9901,0.3655,0.647,0.7573,2.8604,0.1475,0.9931,0.529,0.7103,0.8044,0.014,0.1228,0.9906,0.4428,0.6705,0.797,0.689975,0.589933333333333,0.725225
111,0.9908,0.3954,0.6577,0.7856,2.6333,0.1575,0.9931,0.5225,0.7113,0.8026,0.0129,0.1192,0.9912,0.4787,0.6848,0.825,0.707375,0.6129,0.744925
112,0.9888,0.3108,0.5626,0.7582,3.5136,0.1334,0.9932,0.5239,0.7108,0.8115,0.0136,0.1246,0.9892,0.3707,0.5855,0.7912,0.6551,0.543866666666667,0.68415
113,0.9895,0.409,0.6088,0.7381,2.9784,0.1393,0.9931,0.5187,0.7088,0.7975,0.0148,0.1203,0.9899,0.4833,0.64,0.7776,0.68635,0.5853,0.7227
114,0.9889,0.3427,0.587,0.7568,3.3576,0.1261,0.9931,0.5268,0.7112,0.7996,0.0174,0.1193,0.9894,0.3914,0.6179,0.7947,0.66885,0.562166666666667,0.69835
115,0.9887,0.3269,0.6012,0.7356,3.3836,0.126,0.9931,0.534,0.7094,0.806,0.0095,0.1183,0.9893,0.3895,0.6318,0.7731,0.6631,0.554566666666667,0.695925
116,0.9899,0.3558,0.6326,0.7772,2.9623,0.1416,0.993,0.5179,0.7101,0.7956,0.0122,0.1159,0.9904,0.4174,0.6576,0.8152,0.688875,0.588533333333333,0.72015
117,0.9913,0.3754,0.6742,0.822,2.547,0.1717,0.9929,0.5213,0.706,0.799,0.0133,0.1154,0.9918,0.4403,0.7011,0.8604,0.715725,0.623866666666667,0.7484
118,0.9889,0.3342,0.6101,0.758,3.1103,0.1324,0.9929,0.525,0.7,0.8014,0.0123,0.1172,0.9895,0.4015,0.6379,0.7959,0.6728,0.567433333333333,0.7062
119,0.9903,0.3614,0.6435,0.7586,2.9165,0.1547,0.9927,0.519,0.6994,0.7923,0.0162,0.1149,0.9907,0.4406,0.666,0.7911,0.68845,0.587833333333333,0.7221
120,0.989,0.3292,0.6236,0.7498,3.2184,0.1324,0.993,0.5296,0.7045,0.7981,0.0169,0.1191,0.9895,0.3872,0.6479,0.7779,0.6729,0.567533333333333,0.700625
121,0.9888,0.32,0.6268,0.7287,3.3479,0.1252,0.9927,0.5104,0.7021,0.796,0.0102,0.1136,0.9893,0.3869,0.6525,0.7602,0.666075,0.5585,0.697225
122,0.9914,0.446,0.6756,0.8006,2.2765,0.183,0.9925,0.5034,0.6931,0.7906,0.0146,0.1112,0.9919,0.5078,0.7047,0.8358,0.7284,0.640733333333333,0.76005
123,0.9882,0.3182,0.6195,0.7148,3.4925,0.1171,0.9926,0.5086,0.701,0.793,0.0133,0.1117,0.9887,0.3595,0.6423,0.7402,0.660175,0.550833333333333,0.682675
124,0.9894,0.3868,0.6327,0.7574,3.0036,0.1368,0.9923,0.494,0.6938,0.7852,0.0133,0.1073,0.9898,0.4453,0.6578,0.7874,0.691575,0.5923,0.720075
125,0.9901,0.3259,0.664,0.7947,2.842,0.1505,0.9926,0.5158,0.6968,0.7922,0.0111,0.1108,0.9906,0.3842,0.686,0.8298,0.693675,0.594866666666667,0.72265
126,0.9876,0.3136,0.5707,0.7144,3.7454,0.1089,0.9925,0.5067,0.6967,0.7908,0.0126,0.11,0.9882,0.351,0.595,0.7414,0.646575,0.5329,0.6689
127,0.9883,0.3378,0.5869,0.7259,3.4839,0.1199,0.9924,0.5082,0.6915,0.7871,0.0142,0.1082,0.9888,0.3838,0.6102,0.7486,0.659725,0.5502,0.68285
128,0.989,0.311,0.6341,0.7416,3.1697,0.1325,0.9923,0.496,0.697,0.7849,0.0121,0.1081,0.9895,0.3679,0.6574,0.7758,0.668925,0.562233333333333,0.69765
129,0.9883,0.3424,0.5899,0.7236,3.2952,0.1204,0.9924,0.5044,0.6942,0.7876,0.0165,0.109,0.9888,0.4127,0.6114,0.7503,0.66105,0.551966666666667,0.6908
130,0.9893,0.3761,0.6307,0.7439,3.0868,0.1384,0.9922,0.4975,0.6893,0.7885,0.0118,0.106,0.9897,0.4479,0.6493,0.7697,0.685,0.583566666666667,0.71415
131,0.9887,0.3904,0.6033,0.7449,3.1987,0.1288,0.9923,0.5067,0.6909,0.779,0.0143,0.1089,0.9892,0.4713,0.6254,0.7654,0.681825,0.579533333333333,0.712825
132,0.9876,0.3734,0.5845,0.6852,3.7605,0.1124,0.9923,0.5146,0.684,0.782,0.0122,0.1087,0.9881,0.4308,0.6031,0.7003,0.657675,0.5477,0.680575
133,0.9875,0.3341,0.5833,0.6975,3.6622,0.1072,0.992,0.501,0.6825,0.7799,0.0107,0.1022,0.988,0.3847,0.6067,0.7197,0.6506,0.5383,0.674775
134,0.9879,0.3389,0.6031,0.699,3.5881,0.1137,0.9917,0.4923,0.6824,0.7674,0.0097,0.0978,0.9884,0.3887,0.6261,0.7258,0.657225,0.547,0.68225
135,0.9872,0.3199,0.575,0.6885,3.9506,0.1042,0.9918,0.4864,0.6818,0.7726,0.0095,0.0983,0.9877,0.3627,0.5967,0.7073,0.64265,0.5278,0.6636
136,0.9885,0.3378,0.604,0.7505,3.5347,0.123,0.9915,0.485,0.6771,0.7607,0.0119,0.0956,0.989,0.3978,0.626,0.7729,0.6702,0.5641,0.696425
137,0.9878,0.3023,0.5889,0.7218,3.7673,0.1125,0.9916,0.4815,0.6723,0.7759,0.0086,0.0969,0.9883,0.3525,0.6138,0.7457,0.6502,0.537666666666667,0.675075
138,0.9874,0.2983,0.5952,0.7001,3.8131,0.1057,0.9917,0.4772,0.6838,0.7769,0.0107,0.0967,0.988,0.3372,0.615,0.7234,0.64525,0.5312,0.6659
139,0.9885,0.3724,0.6252,0.727,3.3772,0.1249,0.9914,0.4689,0.6726,0.7622,0.0089,0.0926,0.989,0.4294,0.6432,0.7464,0.678275,0.574866666666667,0.702
140,0.9881,0.3631,0.5945,0.7059,3.581,0.1188,0.9912,0.474,0.6653,0.7594,0.0095,0.0917,0.9886,0.418,0.6176,0.732,0.6629,0.5545,0.68905
141,0.9871,0.3285,0.5782,0.6777,3.9569,0.1036,0.9915,0.4851,0.6741,0.7606,0.0078,0.0936,0.9877,0.3626,0.6025,0.7048,0.642875,0.528133333333333,0.6644
142,0.9868,0.3071,0.5587,0.6708,4.2858,0.0992,0.9914,0.4734,0.6743,0.7684,0.0123,0.0934,0.9874,0.3341,0.5772,0.6905,0.63085,0.5122,0.6473
143,0.9872,0.3131,0.5678,0.7016,3.9749,0.106,0.9912,0.4693,0.6624,0.7552,0.0101,0.0892,0.9878,0.3602,0.5863,0.7202,0.642425,0.5275,0.663625
144,0.9874,0.2867,0.5957,0.6968,3.8619,0.1093,0.9913,0.466,0.6691,0.7612,0.011,0.0914,0.988,0.327,0.6227,0.7289,0.64165,0.5264,0.66665
145,0.9873,0.3474,0.5612,0.6781,3.8812,0.1076,0.9912,0.4675,0.6704,0.7534,0.0087,0.0898,0.9878,0.4098,0.5805,0.6996,0.6435,0.5289,0.669425
146,0.9868,0.2723,0.5868,0.6846,4.1198,0.0987,0.9909,0.4612,0.6618,0.7417,0.0105,0.0864,0.9875,0.2859,0.6084,0.7066,0.632625,0.514566666666667,0.6471
147,0.9878,0.3205,0.5934,0.7175,3.8801,0.1116,0.9909,0.4661,0.6632,0.7409,0.0115,0.0863,0.9883,0.3662,0.6125,0.7413,0.6548,0.5438,0.677075
148,0.9868,0.2803,0.5433,0.695,4.1747,0.1022,0.991,0.4679,0.6588,0.7459,0.0097,0.0868,0.9874,0.3278,0.5666,0.7195,0.62635,0.5062,0.650325
149,0.9868,0.2971,0.5533,0.6806,4.2462,0.1004,0.991,0.4624,0.6598,0.7489,0.0104,0.0872,0.9873,0.3523,0.5743,0.699,0.62945,0.510333333333333,0.653225
150,0.9872,0.2735,0.5839,0.7105,4.1577,0.1032,0.9909,0.4651,0.6553,0.7452,0.0101,0.0855,0.9878,0.3182,0.6042,0.7296,0.638775,0.522633333333333,0.65995
151,0.986,0.2842,0.5391,0.6542,4.5394,0.09,0.9909,0.4673,0.6601,0.7462,0.0094,0.0867,0.9866,0.3111,0.5617,0.6685,0.615875,0.4925,0.631975
152,0.9864,0.2784,0.5276,0.6825,4.3592,0.0956,0.9908,0.4593,0.6515,0.7416,0.0107,0.0857,0.987,0.3116,0.5537,0.7053,0.618725,0.496166666666667,0.6394
153,0.986,0.299,0.5192,0.6533,4.5073,0.0903,0.9908,0.4669,0.6492,0.7395,0.007,0.0841,0.9866,0.335,0.543,0.6695,0.614375,0.4905,0.633525
154,0.9869,0.3103,0.5837,0.6819,4.1702,0.1008,0.9909,0.4614,0.6525,0.7436,0.0108,0.0847,0.9875,0.343,0.6053,0.6972,0.6407,0.5253,0.65825
155,0.9865,0.3183,0.5463,0.6699,4.2341,0.0967,0.9906,0.4556,0.6502,0.737,0.0088,0.0831,0.9871,0.3615,0.5689,0.6875,0.63025,0.5115,0.65125
156,0.9856,0.2683,0.5285,0.6334,4.8502,0.0835,0.9905,0.4558,0.6463,0.7261,0.01,0.0813,0.9862,0.2857,0.5485,0.6467,0.60395,0.476733333333333,0.616775
157,0.9859,0.2554,0.5673,0.6231,4.6557,0.087,0.9905,0.4535,0.6504,0.7273,0.0099,0.0811,0.9865,0.2736,0.5874,0.6374,0.607925,0.481933333333333,0.621225
158,0.986,0.2766,0.5291,0.6512,4.5791,0.0895,0.9905,0.4492,0.6487,0.7344,0.0091,0.0812,0.9866,0.3062,0.5557,0.6695,0.610725,0.485633333333333,0.6295
159,0.9866,0.2692,0.5823,0.6768,4.3183,0.0973,0.9903,0.4481,0.6437,0.7256,0.0107,0.0782,0.9873,0.2879,0.6034,0.6912,0.628725,0.509433333333334,0.64245
160,0.9869,0.3128,0.604,0.6449,4.0188,0.1026,0.9906,0.459,0.6521,0.731,0.0106,0.0831,0.9876,0.3532,0.626,0.6663,0.63715,0.520566666666667,0.658275
161,0.9857,0.3089,0.5413,0.6174,4.5811,0.0856,0.9905,0.4527,0.6508,0.7256,0.0087,0.0814,0.9864,0.3378,0.566,0.6352,0.613325,0.4892,0.63135
162,0.9868,0.2889,0.5801,0.68,4.1699,0.1006,0.9903,0.454,0.6411,0.7224,0.0126,0.0778,0.9874,0.328,0.6078,0.7004,0.63395,0.516333333333333,0.6559
163,0.9864,0.2736,0.5459,0.6839,4.2518,0.0945,0.9904,0.4534,0.6436,0.7233,0.0085,0.0795,0.9871,0.31,0.5737,0.7066,0.62245,0.501133333333333,0.64435
164,0.9857,0.2742,0.5195,0.6544,4.6734,0.0837,0.9903,0.4511,0.6307,0.7323,0.0085,0.0782,0.9864,0.3021,0.5426,0.6706,0.60845,0.4827,0.625425
165,0.985,0.3,0.4882,0.5944,4.9004,0.0757,0.9901,0.4466,0.6316,0.72,0.0088,0.0763,0.9857,0.3332,0.5166,0.609,0.5919,0.460866666666667,0.611125
166,0.9865,0.2711,0.5709,0.6749,4.4325,0.0926,0.9903,0.444,0.645,0.7206,0.01,0.0785,0.9872,0.2912,0.6002,0.6935,0.62585,0.505633333333334,0.643025
167,0.9864,0.2756,0.587,0.6479,4.3091,0.092,0.99,0.4423,0.6341,0.7104,0.01,0.0744,0.987,0.3088,0.6132,0.6626,0.624225,0.5035,0.6429
168,0.9857,0.288,0.5125,0.6479,4.6966,0.0854,0.9903,0.4446,0.642,0.7233,0.0089,0.0781,0.9863,0.3297,0.5361,0.6576,0.608525,0.4828,0.627425
169,0.9857,0.2964,0.5369,0.6211,4.5878,0.0846,0.99,0.4349,0.6341,0.7127,0.0116,0.0748,0.9864,0.3227,0.5609,0.6325,0.610025,0.4848,0.625625
170,0.9857,0.2681,0.5522,0.6242,4.6086,0.0845,0.99,0.4346,0.631,0.7134,0.0092,0.0755,0.9864,0.2926,0.5744,0.6413,0.60755,0.4815,0.623675
171,0.9865,0.2934,0.5802,0.6564,4.2196,0.0994,0.9899,0.4379,0.6292,0.7089,0.0101,0.0736,0.9872,0.3308,0.601,0.6749,0.629125,0.51,0.648475
172,0.9846,0.294,0.484,0.5587,4.9767,0.0743,0.9899,0.4277,0.6267,0.714,0.009,0.075,0.9853,0.3286,0.5075,0.5732,0.580325,0.445566666666667,0.59865
173,0.986,0.285,0.5472,0.6316,4.388,0.0901,0.99,0.4406,0.6256,0.7131,0.0156,0.0755,0.9867,0.3404,0.5751,0.6616,0.61245,0.487933333333333,0.64095
174,0.9849,0.2615,0.4672,0.6166,4.9697,0.0763,0.9899,0.4353,0.6247,0.7109,0.0082,0.0737,0.9856,0.2932,0.5019,0.6391,0.58255,0.448433333333333,0.60495
175,0.9853,0.2714,0.5205,0.6343,4.8848,0.0818,0.9899,0.4404,0.6292,0.7097,0.01,0.0739,0.986,0.2713,0.5477,0.6503,0.602875,0.4754,0.613825
176,0.9856,0.2863,0.5323,0.6256,4.5398,0.0865,0.9898,0.4512,0.6175,0.7029,0.0105,0.0737,0.9864,0.3295,0.561,0.6529,0.60745,0.4814,0.63245
177,0.9865,0.2791,0.5684,0.6739,4.3063,0.0958,0.99,0.4439,0.6333,0.7061,0.011,0.075,0.9872,0.31,0.5928,0.6978,0.626975,0.507133333333334,0.64695
178,0.985,0.2545,0.4718,0.6256,4.9777,0.0782,0.99,0.4395,0.6277,0.7089,0.0074,0.0757,0.9857,0.2884,0.4985,0.6524,0.584225,0.450633333333333,0.60625
179,0.984,0.2852,0.3844,0.5845,5.4652,0.0685,0.9899,0.4488,0.6213,0.7044,0.0079,0.0743,0.9848,0.3012,0.4175,0.6041,0.559525,0.418033333333333,0.5769
180,0.9853,0.2855,0.5453,0.5842,4.7707,0.0808,0.9897,0.4352,0.6179,0.6962,0.0103,0.0713,0.986,0.3135,0.5718,0.6088,0.600075,0.471666666666667,0.620025
181,0.9853,0.2694,0.5025,0.6203,4.8366,0.0821,0.9899,0.4422,0.6239,0.707,0.0124,0.0741,0.986,0.2998,0.5257,0.6414,0.594375,0.464066666666667,0.613225
182,0.9854,0.3089,0.5161,0.5939,4.721,0.0854,0.9898,0.4375,0.623,0.7001,0.0104,0.073,0.9861,0.3518,0.5374,0.6185,0.601075,0.472966666666667,0.62345
183,0.9847,0.267,0.4988,0.5786,5.0803,0.0736,0.9899,0.438,0.6194,0.7071,0.0092,0.0727,0.9854,0.2831,0.5248,0.5968,0.582275,0.448133333333333,0.597525
184,0.9852,0.2898,0.5177,0.5942,4.7711,0.081,0.9897,0.4329,0.6182,0.7003,0.0092,0.0707,0.9859,0.3261,0.5444,0.6174,0.596725,0.467233333333333,0.61845
185,0.9848,0.2599,0.492,0.5871,5.1086,0.0766,0.9896,0.4371,0.6139,0.6903,0.0087,0.0693,0.9855,0.2853,0.5166,0.6106,0.58095,0.446333333333333,0.5995
186,0.985,0.2716,0.4586,0.6325,4.912,0.0817,0.9896,0.4283,0.6121,0.6989,0.0086,0.0699,0.9857,0.3066,0.4845,0.6545,0.586925,0.454233333333333,0.607825
187,0.9843,0.2595,0.4386,0.6033,5.3471,0.0684,0.9896,0.4241,0.6127,0.6999,0.0099,0.0703,0.985,0.2513,0.4664,0.6153,0.571425,0.4338,0.5795
188,0.9854,0.2604,0.5267,0.6343,4.798,0.0831,0.9896,0.4371,0.609,0.6979,0.0114,0.0696,0.9861,0.2755,0.5458,0.654,0.6017,0.4738,0.61535
189,0.9849,0.2611,0.4269,0.6621,5.0834,0.0786,0.9896,0.4396,0.6035,0.6986,0.0075,0.0695,0.9856,0.2683,0.4518,0.6845,0.58375,0.450033333333333,0.59755
190,0.9848,0.2624,0.4786,0.6124,5.093,0.0784,0.9896,0.4347,0.6084,0.7004,0.0091,0.0713,0.9855,0.2886,0.5015,0.6293,0.58455,0.451133333333333,0.601225
191,0.9847,0.3019,0.4289,0.6001,5.0623,0.0786,0.9894,0.4402,0.6091,0.6791,0.0103,0.0688,0.9853,0.3475,0.4548,0.6195,0.5789,0.443633333333333,0.601775
192,0.9842,0.2515,0.4428,0.5815,5.3767,0.0692,0.9894,0.4374,0.6003,0.6899,0.0089,0.0687,0.985,0.2736,0.473,0.6044,0.565,0.425266666666667,0.584
193,0.984,0.2417,0.4454,0.5556,5.4276,0.0642,0.9893,0.4407,0.6033,0.6787,0.0106,0.0663,0.9847,0.2614,0.48,0.5777,0.556675,0.414233333333333,0.57595
194,0.9858,0.2872,0.5099,0.6448,4.4815,0.0897,0.9894,0.4347,0.6057,0.6891,0.015,0.068,0.9865,0.3305,0.5364,0.666,0.606925,0.480633333333333,0.62985
195,0.9848,0.2246,0.4765,0.6237,5.1679,0.0756,0.9895,0.43,0.6169,0.6936,0.007,0.0693,0.9856,0.2371,0.5012,0.6447,0.5774,0.4416,0.59215
196,0.9848,0.2788,0.4488,0.6084,5.034,0.076,0.9895,0.4296,0.6071,0.6963,0.0098,0.0676,0.9855,0.3102,0.4826,0.6316,0.5802,0.445333333333333,0.602475
197,0.9845,0.2822,0.4805,0.5633,5.2095,0.0726,0.9894,0.443,0.6061,0.6818,0.0099,0.0682,0.9852,0.3134,0.5102,0.5797,0.577625,0.442,0.597125
198,0.9847,0.2727,0.538,0.5625,5.1421,0.0749,0.9891,0.424,0.6008,0.6713,0.009,0.0648,0.9854,0.2825,0.565,0.5735,0.589475,0.457733333333333,0.6016
199,0.9849,0.2442,0.4842,0.6186,5.1377,0.075,0.9893,0.4337,0.6158,0.6808,0.0084,0.067,0.9856,0.2638,0.5153,0.6387,0.582975,0.449,0.60085


==> results/ce_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,val_Dice,val_DiceFG
0,0.9955,0.9483,0.0005,0.3936,0.0028,0.5457,0.9113,0.8004,0.84,0.1041,0.0092,0.3828,0.0055,0.0198,0.2082,1.3344,0.542528571428572,0.467033333333333
1,0.9979,0.9563,0.7035,0.3668,0.342,0.9258,0.9113,0.54,0.9923,0.7899,0.0802,0.5887,0.0347,0.5432,0.5666,0.7084,0.743371428571429,0.70095
2,0.9984,0.9563,0.9073,0.6443,0.8768,0.9272,0.9113,0.3283,0.9934,0.8161,0.2891,0.6076,0.3012,0.6323,0.5666,0.472,0.8888,0.870533333333333
3,0.9984,0.9563,0.8848,0.5877,0.9179,0.9015,0.9113,0.1962,0.9938,0.818,0.5422,0.6052,0.6201,0.5913,0.5666,0.3097,0.8797,0.859916666666667
4,0.9988,0.9563,0.8796,0.8868,0.9219,0.8953,0.9113,0.1222,0.9949,0.818,0.3326,0.5755,0.6904,0.418,0.5666,0.2034,0.921428571428572,0.908533333333333
5,0.9988,0.9563,0.8322,0.8523,0.9219,0.834,0.9113,0.0778,0.9955,0.818,0.3336,0.5682,0.6932,0.4014,0.5666,0.1399,0.900971428571429,0.884666666666667
6,0.9989,0.9563,0.8603,0.8487,0.9219,0.8096,0.9113,0.0496,0.9959,0.818,0.374,0.5759,0.6932,0.3959,0.5666,0.1013,0.901,0.884683333333333
7,0.9989,0.9563,0.8416,0.7997,0.9219,0.8277,0.9113,0.0329,0.9959,0.818,0.3809,0.5576,0.6932,0.3639,0.5666,0.0793,0.893914285714286,0.876416666666667
8,0.9989,0.9563,0.8409,0.8556,0.9219,0.8403,0.9113,0.026,0.9962,0.818,0.4183,0.5689,0.6932,0.3971,0.5666,0.0635,0.9036,0.887716666666667
9,0.9989,0.9563,0.8073,0.7376,0.9219,0.8061,0.9113,0.0193,0.9964,0.818,0.4553,0.5846,0.6932,0.4091,0.5657,0.0542,0.877057142857143,0.85675
10,0.9988,0.9563,0.7146,0.764,0.9219,0.6994,0.9021,0.0175,0.9966,0.818,0.4851,0.6208,0.6932,0.4324,0.5626,0.0484,0.851014285714286,0.826383333333333
11,0.9987,0.9563,0.7722,0.7997,0.9219,0.6559,0.8663,0.0155,0.9966,0.818,0.5031,0.6831,0.6932,0.453,0.5211,0.0438,0.853,0.828716666666667
12,0.9991,0.9563,0.8588,0.8883,0.9219,0.8968,0.8787,0.0125,0.9966,0.818,0.5189,0.7285,0.6932,0.4801,0.5028,0.0406,0.914271428571429,0.900133333333333
13,0.9987,0.8982,0.7317,0.9386,0.9219,0.4753,0.8888,0.0144,0.9967,0.8135,0.5664,0.7661,0.6932,0.5538,0.6048,0.0369,0.836171428571429,0.809083333333333
14,0.999,0.852,0.827,0.9107,0.9219,0.6641,0.8965,0.0121,0.9967,0.7328,0.608,0.7858,0.6932,0.5875,0.6755,0.0344,0.867314285714286,0.845366666666667
15,0.999,0.8535,0.8672,0.856,0.9219,0.9227,0.8887,0.0112,0.9968,0.644,0.639,0.8012,0.6932,0.6305,0.736,0.0318,0.901285714285715,0.885
16,0.9988,0.8675,0.8535,0.7579,0.9219,0.9388,0.8576,0.012,0.9969,0.5865,0.6642,0.8051,0.6932,0.6651,0.7806,0.0297,0.885142857142857,0.8662
17,0.9987,0.7634,0.8944,0.7985,0.9219,0.7241,0.9009,0.0111,0.9969,0.6017,0.6906,0.8181,0.6932,0.724,0.8056,0.0279,0.857414285714286,0.833866666666667
18,0.9989,0.7188,0.8974,0.8831,0.9219,0.8137,0.8821,0.0104,0.997,0.6358,0.7376,0.8189,0.6932,0.7514,0.8173,0.0261,0.8737,0.852833333333333
19,0.9984,0.7732,0.8893,0.7348,0.9219,0.7913,0.9156,0.0123,0.9971,0.6591,0.7812,0.8428,0.6932,0.7754,0.8364,0.0238,0.860642857142857,0.837683333333334
20,0.9988,0.6798,0.9396,0.9306,0.9219,0.6958,0.9564,0.0099,0.9971,0.7033,0.8201,0.8485,0.6909,0.7931,0.8593,0.0226,0.8747,0.854016666666667
21,0.9989,0.844,0.9597,0.9433,0.9226,0.8271,0.9176,0.0172,0.9971,0.7214,0.8416,0.8669,0.692,0.7812,0.8658,0.0213,0.916171428571429,0.902383333333333
22,0.999,0.8146,0.9234,0.9162,0.8963,0.8824,0.9302,0.0087,0.9972,0.7552,0.8605,0.8819,0.7303,0.7888,0.8745,0.02,0.908871428571429,0.89385
23,0.9991,0.8679,0.974,0.9383,0.8708,0.8485,0.949,0.011,0.9974,0.7949,0.867,0.889,0.7627,0.7999,0.8845,0.0191,0.921085714285714,0.908083333333333
24,0.999,0.9285,0.9596,0.8978,0.9068,0.9362,0.9619,0.0123,0.9973,0.7763,0.8672,0.8875,0.7475,0.7955,0.8797,0.019,0.9414,0.9318
25,0.9987,0.8587,0.899,0.7462,0.7749,0.9389,0.7336,0.0112,0.9974,0.83,0.8894,0.9008,0.7719,0.8192,0.8945,0.0176,0.85,0.825216666666667
26,0.9975,0.374,0.8362,0.8692,0.5305,0.5031,0.8238,0.0154,0.9975,0.8493,0.8902,0.9024,0.7896,0.8304,0.8985,0.0169,0.7049,0.656133333333333
27,0.9988,0.8469,0.9327,0.8768,0.9095,0.8195,0.9418,0.0112,0.9975,0.8555,0.8949,0.9088,0.7814,0.8439,0.904,0.0161,0.903714285714286,0.887866666666667
28,0.9987,0.755,0.9476,0.9378,0.8153,0.5767,0.9553,0.011,0.9976,0.8911,0.8942,0.919,0.7906,0.8343,0.9166,0.0157,0.8552,0.831283333333333
29,0.9986,0.671,0.9211,0.8541,0.7806,0.7568,0.9053,0.0106,0.9976,0.8552,0.9083,0.9126,0.7989,0.8385,0.9002,0.0157,0.841071428571429,0.814816666666667
30,0.999,0.8584,0.9423,0.9362,0.8739,0.785,0.9326,0.0094,0.9976,0.8996,0.901,0.9212,0.7963,0.8602,0.912,0.0151,0.903914285714286,0.888066666666667
31,0.9986,0.6778,0.912,0.9167,0.6383,0.7436,0.8875,0.0099,0.9977,0.8879,0.9029,0.9308,0.8038,0.8688,0.922,0.0145,0.824928571428572,0.795983333333334
32,0.9962,0.2705,0.678,0.8584,0.6465,0.2295,0.6322,0.0232,0.9978,0.8922,0.9149,0.9349,0.8333,0.8708,0.9187,0.014,0.6159,0.552516666666667
33,0.9981,0.5942,0.9258,0.8378,0.7486,0.5767,0.9029,0.0135,0.9978,0.9056,0.9172,0.9351,0.8377,0.8813,0.9176,0.0139,0.797728571428572,0.764333333333333
34,0.9984,0.8004,0.8931,0.7366,0.8683,0.7528,0.8948,0.011,0.9978,0.9213,0.9213,0.9436,0.8342,0.8938,0.928,0.0134,0.8492,0.824333333333333
35,0.9985,0.7757,0.8734,0.7773,0.8101,0.8923,0.8179,0.011,0.9978,0.9103,0.9211,0.9442,0.8525,0.9026,0.9253,0.0132,0.849314285714286,0.82445
36,0.998,0.5302,0.9434,0.891,0.8839,0.4338,0.926,0.0164,0.9979,0.9148,0.9141,0.9401,0.8507,0.898,0.9242,0.0131,0.8009,0.76805
37,0.9986,0.8498,0.9357,0.7866,0.6899,0.9532,0.832,0.0109,0.9979,0.9184,0.9167,0.9442,0.8731,0.8904,0.9278,0.0128,0.863685714285714,0.8412
38,0.9991,0.9235,0.9717,0.9245,0.9143,0.9197,0.958,0.0114,0.9979,0.9265,0.9131,0.9305,0.857,0.8997,0.9251,0.0127,0.9444,0.935283333333333
39,0.9981,0.5581,0.7306,0.8633,0.831,0.7152,0.7939,0.0133,0.998,0.9371,0.9268,0.9419,0.8691,0.9178,0.9298,0.0123,0.784314285714286,0.748683333333333
40,0.9986,0.8399,0.9111,0.8793,0.9289,0.6704,0.9262,0.0122,0.998,0.9328,0.9253,0.9544,0.8735,0.9117,0.9288,0.012,0.8792,0.8593
41,0.999,0.853,0.9028,0.908,0.8935,0.9023,0.9248,0.0092,0.998,0.9302,0.9266,0.9438,0.8752,0.9104,0.932,0.012,0.911914285714286,0.8974
42,0.9991,0.9088,0.9674,0.8873,0.8689,0.9487,0.9249,0.0099,0.998,0.9342,0.9261,0.9459,0.8833,0.9202,0.9302,0.0119,0.9293,0.917666666666667
43,0.9984,0.7424,0.8885,0.7973,0.8794,0.6887,0.8921,0.013,0.9981,0.9378,0.9355,0.9457,0.8815,0.9181,0.9298,0.0116,0.840971428571429,0.814733333333333
44,0.9989,0.8528,0.9477,0.8768,0.8967,0.8962,0.9482,0.0109,0.9981,0.942,0.939,0.9535,0.896,0.9168,0.9398,0.0113,0.916757142857143,0.903066666666667
45,0.9986,0.7566,0.6608,0.8265,0.9227,0.7967,0.7565,0.0115,0.9981,0.9523,0.9367,0.9529,0.8886,0.9252,0.9331,0.0112,0.816914285714286,0.786633333333333
46,0.999,0.8627,0.9693,0.911,0.7526,0.9477,0.9428,0.0101,0.9982,0.9613,0.9348,0.9555,0.8994,0.9294,0.9405,0.0108,0.912157142857143,0.897683333333334
47,0.9991,0.9142,0.9694,0.9504,0.9036,0.9079,0.9576,0.0112,0.9982,0.9488,0.9439,0.9539,0.884,0.9228,0.9392,0.011,0.943171428571429,0.93385
48,0.9988,0.8072,0.9359,0.8626,0.8791,0.7785,0.9419,0.0103,0.9982,0.9551,0.934,0.9539,0.8971,0.9454,0.9342,0.0107,0.886285714285714,0.867533333333333
49,0.9989,0.8505,0.9548,0.9574,0.8649,0.8594,0.9423,0.0153,0.9982,0.9645,0.9383,0.9491,0.9073,0.9279,0.9369,0.0106,0.918314285714286,0.904883333333333
50,0.9988,0.7736,0.8257,0.884,0.9225,0.8111,0.9277,0.011,0.9982,0.9611,0.9393,0.953,0.9134,0.9382,0.9453,0.0106,0.877628571428572,0.857433333333333
51,0.999,0.9109,0.9395,0.8833,0.9232,0.933,0.9332,0.0119,0.9983,0.9655,0.9403,0.9571,0.9018,0.944,0.9328,0.0102,0.931728571428572,0.920516666666667
52,0.999,0.8623,0.9028,0.8824,0.9085,0.8929,0.9254,0.0104,0.9983,0.9588,0.9456,0.9566,0.913,0.9388,0.9438,0.0103,0.910471428571429,0.895716666666667
53,0.999,0.871,0.9174,0.9005,0.9112,0.917,0.9269,0.0103,0.9983,0.9635,0.9521,0.9593,0.913,0.952,0.9474,0.0098,0.920428571428572,0.907333333333333
54,0.9987,0.6519,0.8836,0.9286,0.8046,0.6582,0.9147,0.0117,0.9983,0.968,0.9494,0.952,0.9128,0.9409,0.9445,0.01,0.834328571428572,0.806933333333334
55,0.9984,0.714,0.698,0.814,0.9152,0.6392,0.8112,0.013,0.9983,0.9595,0.9432,0.9575,0.9061,0.937,0.9368,0.0103,0.798571428571429,0.765266666666667
56,0.9989,0.8602,0.9169,0.8959,0.8838,0.9042,0.9157,0.0113,0.9984,0.9776,0.9531,0.9623,0.9259,0.9494,0.9506,0.0093,0.9108,0.896116666666667
57,0.999,0.8479,0.9563,0.941,0.8424,0.8227,0.9039,0.0106,0.9984,0.972,0.9527,0.9594,0.9186,0.9433,0.9567,0.0094,0.901885714285714,0.8857
58,0.9988,0.7844,0.879,0.8809,0.9115,0.8135,0.9463,0.0116,0.9984,0.974,0.9457,0.96,0.9216,0.9489,0.9478,0.0094,0.887771428571429,0.869266666666667
59,0.999,0.8897,0.9424,0.924,0.9064,0.8959,0.9501,0.0113,0.9985,0.9795,0.954,0.9672,0.9313,0.956,0.9541,0.0088,0.929642857142857,0.918083333333334
60,0.9988,0.8174,0.8716,0.8527,0.9063,0.8843,0.888,0.0113,0.9985,0.9739,0.9521,0.9667,0.9298,0.948,0.9567,0.0085,0.888442857142857,0.87005
61,0.9988,0.8304,0.8396,0.8937,0.9087,0.7812,0.8896,0.0115,0.9986,0.978,0.9563,0.9666,0.9399,0.958,0.9576,0.0083,0.877428571428572,0.8572
62,0.999,0.8923,0.936,0.9169,0.8952,0.9187,0.95,0.0119,0.9986,0.9741,0.9572,0.9666,0.93,0.9585,0.9526,0.0083,0.929728571428572,0.918183333333333
63,0.9989,0.8102,0.9304,0.8918,0.8911,0.8079,0.947,0.0119,0.9986,0.9748,0.96,0.9658,0.9427,0.9589,0.9586,0.0081,0.896757142857143,0.879733333333333
64,0.9988,0.8767,0.9063,0.8241,0.9022,0.9313,0.8935,0.0121,0.9986,0.9779,0.9592,0.9675,0.9377,0.9565,0.961,0.0081,0.9047,0.889016666666667
65,0.999,0.9039,0.9396,0.8641,0.915,0.9196,0.9443,0.012,0.9986,0.9791,0.9607,0.9701,0.9409,0.9585,0.9606,0.0079,0.9265,0.914416666666667
66,0.9988,0.8529,0.8964,0.8322,0.8644,0.8354,0.8698,0.0112,0.9986,0.9779,0.9584,0.9697,0.9446,0.9551,0.9575,0.0079,0.878557142857143,0.858516666666667
67,0.9988,0.7844,0.8314,0.8657,0.8945,0.7804,0.8565,0.012,0.9987,0.9782,0.9605,0.9694,0.9485,0.9575,0.956,0.0078,0.858814285714286,0.835483333333333
68,0.999,0.9171,0.9565,0.8435,0.8869,0.9387,0.9358,0.0126,0.9987,0.973,0.9598,0.9673,0.9431,0.96,0.956,0.0078,0.925357142857143,0.913083333333333
69,0.9988,0.8226,0.8556,0.8841,0.9091,0.8405,0.9345,0.0126,0.9987,0.9754,0.9592,0.9685,0.9474,0.9618,0.9597,0.0078,0.892171428571429,0.8744
70,0.9988,0.7871,0.9173,0.8777,0.8813,0.7395,0.939,0.0129,0.9987,0.9826,0.9603,0.9667,0.9424,0.9586,0.9566,0.0078,0.877242857142857,0.856983333333333
71,0.9989,0.8861,0.921,0.8452,0.887,0.8832,0.8976,0.0118,0.9987,0.9761,0.9617,0.9675,0.944,0.9617,0.9616,0.0076,0.902714285714286,0.886683333333333
72,0.9988,0.8042,0.856,0.8382,0.8988,0.8696,0.903,0.0128,0.9987,0.9809,0.9603,0.968,0.9471,0.9604,0.9594,0.0077,0.881228571428572,0.861633333333333
73,0.9988,0.8465,0.9184,0.8546,0.9059,0.7927,0.9201,0.0131,0.9987,0.9782,0.9582,0.9698,0.9439,0.9628,0.956,0.0076,0.891,0.873033333333333
74,0.9987,0.7159,0.8982,0.8699,0.7699,0.8046,0.8133,0.0118,0.9987,0.9784,0.9644,0.9682,0.9466,0.959,0.9574,0.0074,0.838642857142857,0.811966666666667
75,0.9988,0.8495,0.8784,0.8438,0.9217,0.802,0.9402,0.0135,0.9987,0.9749,0.9587,0.9672,0.9396,0.9616,0.961,0.0074,0.890628571428572,0.8726
76,0.9989,0.8396,0.923,0.8835,0.9045,0.8824,0.9394,0.0124,0.9987,0.9802,0.9595,0.9671,0.9436,0.9645,0.9613,0.0074,0.910185714285714,0.8954
77,0.9987,0.9013,0.9384,0.801,0.9041,0.9006,0.9331,0.0146,0.9987,0.9721,0.9619,0.967,0.9485,0.9643,0.9615,0.0073,0.911028571428572,0.896416666666667
78,0.999,0.8887,0.9206,0.8914,0.9045,0.8902,0.9344,0.013,0.9987,0.9789,0.962,0.9714,0.9474,0.9604,0.9633,0.0073,0.9184,0.904966666666667
79,0.9987,0.8295,0.9194,0.8157,0.8768,0.8083,0.8999,0.0125,0.9988,0.9776,0.9578,0.9698,0.947,0.961,0.9593,0.0072,0.878328571428572,0.858266666666667
80,0.9989,0.8856,0.9182,0.8753,0.9132,0.865,0.9314,0.0126,0.9988,0.9815,0.9642,0.9728,0.9492,0.9626,0.961,0.0071,0.912514285714286,0.898116666666667
81,0.9988,0.8464,0.8939,0.8626,0.9175,0.7992,0.9363,0.0134,0.9988,0.9803,0.9598,0.9688,0.9451,0.9592,0.9577,0.0072,0.893528571428572,0.875983333333334
82,0.9989,0.8309,0.8794,0.8857,0.9141,0.7786,0.9314,0.0133,0.9988,0.9837,0.9601,0.9701,0.9494,0.9645,0.9616,0.0071,0.888428571428571,0.870016666666667
83,0.9986,0.7612,0.8175,0.7791,0.8867,0.8037,0.8614,0.0135,0.9988,0.9807,0.9632,0.9733,0.951,0.9569,0.9609,0.0071,0.844028571428571,0.818266666666667
84,0.9989,0.8792,0.9138,0.8697,0.9144,0.8196,0.9351,0.0131,0.9988,0.9824,0.9656,0.9702,0.9452,0.9642,0.9638,0.007,0.904385714285714,0.888633333333334
85,0.9988,0.7989,0.9179,0.8403,0.881,0.7658,0.9107,0.013,0.9988,0.9816,0.9626,0.9693,0.9508,0.9657,0.963,0.007,0.873342857142857,0.852433333333333
86,0.9987,0.8004,0.875,0.8178,0.8977,0.7449,0.9069,0.0131,0.9988,0.9812,0.9631,0.9724,0.9478,0.963,0.9607,0.007,0.863057142857143,0.84045
87,0.9988,0.8652,0.9115,0.8368,0.8941,0.8611,0.8932,0.0131,0.9988,0.9791,0.9627,0.9729,0.9531,0.9609,0.9634,0.0069,0.894385714285714,0.876983333333333
88,0.9989,0.88,0.927,0.8255,0.8888,0.9085,0.9397,0.013,0.9988,0.9802,0.9626,0.9713,0.9533,0.966,0.9609,0.0068,0.909771428571429,0.894916666666667
89,0.9988,0.86,0.8972,0.8471,0.8871,0.8256,0.9332,0.0133,0.9988,0.9816,0.9635,0.97,0.949,0.9634,0.959,0.007,0.892714285714286,0.875033333333334
90,0.999,0.9136,0.9474,0.8879,0.885,0.9256,0.9425,0.0134,0.9988,0.9829,0.9646,0.9728,0.9468,0.9669,0.9641,0.0068,0.928714285714286,0.917
91,0.9988,0.8349,0.9221,0.8487,0.8892,0.8302,0.9267,0.0129,0.9988,0.9832,0.9624,0.9729,0.9569,0.9699,0.9612,0.0067,0.892942857142857,0.8753
92,0.9988,0.8046,0.9179,0.8436,0.8706,0.7946,0.9059,0.013,0.9988,0.9806,0.9633,0.9733,0.9501,0.9681,0.9604,0.0067,0.876571428571429,0.8562
93,0.999,0.8705,0.9185,0.8718,0.8953,0.8429,0.9311,0.0126,0.9988,0.9847,0.9623,0.9748,0.9504,0.9586,0.9612,0.0067,0.904157142857143,0.88835
94,0.9988,0.8322,0.8788,0.8251,0.9122,0.8075,0.9286,0.0139,0.9988,0.9808,0.9585,0.9724,0.9472,0.9717,0.9624,0.0066,0.883314285714286,0.864066666666667
95,0.9988,0.8321,0.9087,0.8441,0.8859,0.8294,0.8912,0.0134,0.9989,0.981,0.9648,0.9702,0.9532,0.9641,0.9638,0.0067,0.884314285714286,0.865233333333333
96,0.9988,0.8626,0.8994,0.8494,0.9074,0.8054,0.9403,0.0139,0.9988,0.9805,0.9681,0.9734,0.9511,0.966,0.9644,0.0067,0.894757142857143,0.877416666666667
97,0.9988,0.8175,0.8747,0.8466,0.9076,0.8099,0.8697,0.0129,0.9989,0.9802,0.968,0.9738,0.9513,0.9686,0.9642,0.0065,0.874971428571429,0.854333333333334
98,0.9988,0.8215,0.8922,0.8431,0.8996,0.7783,0.9029,0.0137,0.9989,0.9825,0.9643,0.9741,0.9533,0.9661,0.9655,0.0065,0.876628571428572,0.856266666666667
99,0.9989,0.8664,0.8997,0.8538,0.9111,0.8189,0.9294,0.0137,0.9989,0.9784,0.9669,0.9753,0.9491,0.9698,0.9632,0.0064,0.896885714285714,0.879883333333333
100,0.999,0.8793,0.9266,0.8731,0.8918,0.843,0.9373,0.0128,0.9989,0.9796,0.9635,0.9684,0.948,0.9713,0.9608,0.0065,0.907157142857143,0.89185
101,0.9989,0.894,0.9283,0.8513,0.8975,0.9192,0.9354,0.0137,0.9989,0.9801,0.9669,0.9744,0.9498,0.9617,0.9632,0.0064,0.9178,0.904283333333333
102,0.9987,0.7846,0.849,0.7875,0.8992,0.841,0.9103,0.0144,0.9989,0.9851,0.967,0.9727,0.9521,0.9693,0.9617,0.0064,0.867185714285714,0.845266666666667
103,0.9988,0.8044,0.9251,0.836,0.86,0.8507,0.9336,0.0136,0.9989,0.978,0.9638,0.9769,0.9482,0.9671,0.9622,0.0064,0.886942857142857,0.8683
104,0.9989,0.8994,0.8844,0.8294,0.9043,0.8773,0.9289,0.0143,0.9989,0.9768,0.9656,0.9735,0.952,0.9692,0.9662,0.0064,0.903228571428572,0.887283333333333
105,0.9989,0.8758,0.9232,0.8383,0.8915,0.8622,0.9132,0.0134,0.9989,0.977,0.9674,0.9758,0.9421,0.9698,0.9635,0.0063,0.900442857142857,0.884033333333333
106,0.9988,0.853,0.8867,0.8037,0.9019,0.8805,0.9331,0.014,0.9989,0.9847,0.9692,0.9745,0.9547,0.968,0.9631,0.0063,0.893957142857143,0.876483333333333
107,0.9987,0.7168,0.8029,0.8495,0.8989,0.7241,0.9127,0.0142,0.9989,0.9783,0.9678,0.973,0.9555,0.9729,0.9594,0.0063,0.843371428571429,0.817483333333333
108,0.9989,0.885,0.9222,0.8397,0.9061,0.8626,0.9364,0.0141,0.9989,0.9848,0.9658,0.9722,0.948,0.9721,0.9616,0.0062,0.907271428571429,0.892
109,0.9989,0.8793,0.9283,0.8584,0.8728,0.9014,0.9373,0.0141,0.9989,0.9834,0.9662,0.9729,0.9555,0.9692,0.9633,0.0061,0.910914285714286,0.89625
110,0.9986,0.7093,0.854,0.8457,0.8818,0.6701,0.9161,0.0143,0.9989,0.9855,0.9662,0.9753,0.9551,0.9655,0.9626,0.0062,0.839371428571429,0.812833333333333
111,0.9989,0.8825,0.9331,0.8531,0.8901,0.8938,0.9441,0.0141,0.9989,0.9835,0.9684,0.9737,0.9611,0.9609,0.9658,0.0062,0.913657142857143,0.89945
112,0.9987,0.8571,0.9277,0.7605,0.8942,0.8561,0.9048,0.015,0.9989,0.9829,0.9637,0.9765,0.959,0.9712,0.9645,0.0061,0.885585714285715,0.866733333333333
113,0.999,0.9012,0.9176,0.8757,0.899,0.8877,0.9293,0.0144,0.9989,0.9823,0.9657,0.9737,0.9529,0.9713,0.9626,0.0061,0.915642857142857,0.90175
114,0.9989,0.8652,0.8942,0.8753,0.9169,0.7861,0.927,0.014,0.9989,0.9867,0.9703,0.9724,0.9564,0.973,0.9669,0.0061,0.8948,0.87745
115,0.9989,0.8746,0.9109,0.847,0.8974,0.86,0.9068,0.0143,0.9989,0.981,0.9663,0.9739,0.9493,0.9713,0.9659,0.0061,0.899371428571429,0.882783333333333
116,0.9988,0.8453,0.8937,0.8515,0.8925,0.792,0.9223,0.0141,0.999,0.9847,0.9619,0.9721,0.9574,0.9746,0.9649,0.006,0.885157142857143,0.866216666666667
117,0.9989,0.8717,0.9094,0.8352,0.8939,0.8576,0.9123,0.0145,0.999,0.9858,0.9707,0.9756,0.9623,0.9722,0.9675,0.0058,0.897,0.880016666666667
118,0.9989,0.8771,0.8994,0.8219,0.9078,0.8614,0.912,0.0142,0.999,0.9893,0.9691,0.9775,0.9626,0.9715,0.9692,0.0057,0.896928571428572,0.879933333333333
119,0.9989,0.8771,0.9149,0.8402,0.8943,0.8442,0.9294,0.0145,0.999,0.9814,0.9714,0.977,0.9596,0.9675,0.9671,0.0057,0.899857142857143,0.88335
120,0.9988,0.8914,0.9051,0.8076,0.9019,0.8836,0.9205,0.0148,0.999,0.9853,0.9693,0.979,0.9612,0.9747,0.9633,0.0057,0.901271428571429,0.885016666666667
121,0.9988,0.8151,0.8933,0.831,0.8944,0.8287,0.9217,0.0149,0.999,0.9857,0.9716,0.9779,0.9613,0.9699,0.9689,0.0057,0.883285714285715,0.864033333333333
122,0.9988,0.8269,0.8888,0.8347,0.9017,0.8095,0.9045,0.0146,0.999,0.9855,0.9709,0.9777,0.9575,0.9738,0.9687,0.0056,0.8807,0.861016666666667
123,0.9988,0.8388,0.8987,0.8314,0.8897,0.7865,0.9069,0.0149,0.999,0.9843,0.9699,0.9793,0.9648,0.9717,0.9676,0.0056,0.878685714285714,0.858666666666667
124,0.9989,0.869,0.9041,0.8431,0.9012,0.83,0.92,0.0149,0.999,0.9847,0.969,0.9792,0.9614,0.9742,0.9707,0.0056,0.895185714285714,0.8779
125,0.9987,0.8561,0.8834,0.7798,0.9021,0.8497,0.9043,0.0153,0.999,0.9816,0.97,0.9755,0.9624,0.9749,0.968,0.0056,0.882014285714286,0.862566666666667
126,0.9988,0.8574,0.8957,0.8324,0.9004,0.8376,0.9268,0.0146,0.999,0.9846,0.9711,0.9785,0.962,0.973,0.9682,0.0055,0.892728571428572,0.87505
127,0.9988,0.8599,0.8898,0.8283,0.9049,0.8275,0.9084,0.0153,0.999,0.9845,0.9723,0.9749,0.9624,0.9739,0.9674,0.0055,0.888228571428571,0.8698
128,0.9988,0.8455,0.8787,0.8328,0.907,0.823,0.9284,0.0148,0.999,0.9865,0.9712,0.9749,0.9646,0.975,0.9683,0.0055,0.887742857142857,0.869233333333333
129,0.9987,0.8322,0.872,0.8063,0.8906,0.8055,0.9028,0.0157,0.999,0.9867,0.9719,0.9778,0.964,0.9759,0.9689,0.0055,0.872585714285714,0.851566666666667
130,0.9988,0.7951,0.8984,0.814,0.858,0.8564,0.8858,0.015,0.9991,0.9868,0.9713,0.979,0.9604,0.9705,0.9705,0.0055,0.872357142857143,0.851283333333333
131,0.9988,0.8796,0.9063,0.8046,0.9055,0.8778,0.9328,0.0159,0.9991,0.9836,0.9729,0.9779,0.9596,0.9734,0.9696,0.0055,0.900771428571429,0.884433333333334
132,0.9988,0.894,0.8836,0.823,0.905,0.8591,0.9337,0.0154,0.9991,0.985,0.9698,0.9788,0.9577,0.9705,0.9673,0.0055,0.8996,0.883066666666667
133,0.9988,0.8758,0.886,0.8111,0.9183,0.8578,0.9224,0.016,0.9991,0.9854,0.9721,0.9789,0.962,0.9736,0.9692,0.0054,0.895742857142857,0.878566666666667
134,0.9989,0.8599,0.8969,0.8357,0.9032,0.8471,0.9144,0.0149,0.9991,0.9848,0.9719,0.9779,0.9661,0.9735,0.968,0.0055,0.893728571428571,0.8762
135,0.9988,0.8925,0.8882,0.8189,0.9149,0.8616,0.9111,0.0159,0.9991,0.9846,0.9689,0.9802,0.9621,0.9767,0.9706,0.0054,0.898,0.8812
136,0.9988,0.8269,0.8984,0.8204,0.8817,0.8366,0.8912,0.0148,0.9991,0.9858,0.9718,0.9791,0.9609,0.9727,0.9704,0.0054,0.879142857142857,0.8592
137,0.9988,0.8451,0.8803,0.8219,0.8982,0.8708,0.8956,0.0147,0.9991,0.9828,0.9718,0.9794,0.964,0.9748,0.9667,0.0053,0.887242857142857,0.86865
138,0.9988,0.865,0.9106,0.8324,0.8921,0.8348,0.924,0.0148,0.9991,0.9856,0.9708,0.9763,0.9612,0.9729,0.9682,0.0054,0.893957142857143,0.876483333333333
139,0.9988,0.861,0.9037,0.8114,0.9038,0.8808,0.9231,0.0151,0.9991,0.9858,0.9711,0.9794,0.9636,0.9709,0.9711,0.0054,0.897514285714286,0.880633333333333
140,0.9988,0.857,0.8992,0.8226,0.905,0.8237,0.9179,0.0156,0.9991,0.984,0.9735,0.9792,0.9624,0.9739,0.9709,0.0053,0.889171428571429,0.8709
141,0.9988,0.8507,0.9003,0.8176,0.8852,0.8583,0.9283,0.0158,0.9991,0.9838,0.9724,0.9775,0.9589,0.9727,0.9696,0.0053,0.891314285714286,0.8734
142,0.9988,0.8612,0.8763,0.8177,0.895,0.8418,0.923,0.0159,0.9991,0.985,0.9714,0.979,0.9645,0.9736,0.9676,0.0053,0.887685714285714,0.869166666666667
143,0.9989,0.882,0.9228,0.8401,0.8982,0.8831,0.9305,0.0159,0.9991,0.985,0.9708,0.9787,0.9625,0.975,0.969,0.0053,0.907942857142857,0.892783333333333
144,0.9987,0.8018,0.8681,0.8166,0.8913,0.7483,0.9023,0.0158,0.9991,0.9865,0.9715,0.9775,0.9601,0.9749,0.9705,0.0053,0.861014285714286,0.838066666666667
145,0.9988,0.8467,0.8936,0.819,0.9036,0.8395,0.9156,0.0163,0.9991,0.9851,0.9703,0.9785,0.9633,0.9722,0.969,0.0053,0.888114285714286,0.869666666666667
146,0.9989,0.9018,0.9193,0.8441,0.9109,0.8945,0.9397,0.0158,0.9991,0.9867,0.9725,0.9785,0.9649,0.9761,0.9675,0.0053,0.9156,0.901716666666667
147,0.9988,0.8454,0.9023,0.8098,0.8997,0.8339,0.9003,0.0152,0.9991,0.987,0.972,0.9798,0.9649,0.9757,0.97,0.0053,0.884314285714286,0.865233333333333
148,0.9989,0.8703,0.9222,0.8406,0.8989,0.8586,0.9285,0.0156,0.9991,0.9851,0.9694,0.9795,0.9677,0.9752,0.9715,0.0052,0.902571428571429,0.886516666666667
149,0.9988,0.852,0.8787,0.8313,0.8927,0.822,0.9345,0.0154,0.9991,0.9871,0.9722,0.9777,0.9629,0.9733,0.9713,0.0052,0.887142857142857,0.868533333333334
150,0.9988,0.8653,0.9055,0.8035,0.8905,0.842,0.9007,0.0154,0.9991,0.9858,0.9688,0.979,0.9619,0.9719,0.9704,0.0052,0.886614285714286,0.867916666666667
151,0.9988,0.8455,0.897,0.8049,0.9056,0.8588,0.922,0.0162,0.9991,0.9879,0.9735,0.9801,0.9654,0.9758,0.9712,0.0052,0.890371428571429,0.8723
152,0.9988,0.8573,0.9074,0.8326,0.9043,0.8161,0.9377,0.0158,0.9991,0.9842,0.9728,0.9777,0.9661,0.9737,0.9685,0.0052,0.893457142857143,0.8759
153,0.9988,0.8255,0.8881,0.8161,0.8809,0.8171,0.9099,0.016,0.9991,0.9842,0.9713,0.98,0.9622,0.9763,0.9693,0.0051,0.876628571428572,0.856266666666667
154,0.9987,0.7858,0.8769,0.8245,0.8684,0.7884,0.8715,0.0149,0.9991,0.9861,0.9714,0.977,0.9635,0.9745,0.9696,0.0052,0.859171428571429,0.835916666666667
155,0.9987,0.7899,0.9116,0.8215,0.8899,0.7819,0.9003,0.0156,0.9991,0.9858,0.972,0.9803,0.957,0.9715,0.9685,0.0052,0.870542857142857,0.849183333333333
156,0.9987,0.8176,0.8489,0.7894,0.9115,0.8159,0.8866,0.0161,0.9991,0.987,0.9716,0.9791,0.9648,0.9735,0.9719,0.0051,0.866942857142857,0.844983333333333
157,0.9988,0.8138,0.9125,0.814,0.8955,0.8176,0.8955,0.0155,0.9991,0.9836,0.9737,0.9809,0.965,0.9792,0.9722,0.0051,0.878242857142857,0.85815
158,0.9988,0.864,0.9132,0.821,0.8888,0.8432,0.917,0.0158,0.9991,0.985,0.9733,0.9805,0.9628,0.9722,0.9711,0.0051,0.892285714285714,0.874533333333334
159,0.9988,0.8533,0.9041,0.8356,0.9107,0.835,0.9284,0.0159,0.9991,0.9826,0.9713,0.976,0.9649,0.9763,0.9707,0.0051,0.895128571428572,0.87785
160,0.9988,0.8638,0.9186,0.8217,0.8827,0.8535,0.9088,0.0156,0.9991,0.9863,0.9703,0.9793,0.9633,0.9736,0.9701,0.0051,0.892557142857143,0.87485
161,0.9988,0.8401,0.8759,0.845,0.8854,0.8172,0.9058,0.0155,0.9991,0.9844,0.9714,0.9802,0.9607,0.9797,0.9714,0.0051,0.881171428571429,0.861566666666667
162,0.9988,0.8469,0.892,0.8228,0.8961,0.8013,0.9221,0.0159,0.9991,0.9861,0.9731,0.9803,0.9646,0.9739,0.9701,0.0051,0.882857142857143,0.863533333333333
163,0.9988,0.8256,0.8957,0.8339,0.907,0.8219,0.9146,0.0156,0.9991,0.9832,0.9729,0.9783,0.9629,0.9677,0.9717,0.0051,0.885357142857143,0.86645
164,0.9988,0.8441,0.8848,0.8312,0.904,0.8478,0.9208,0.0166,0.9991,0.989,0.9741,0.9796,0.9656,0.976,0.9685,0.005,0.890214285714286,0.872116666666667
165,0.9988,0.8283,0.8749,0.8243,0.9145,0.8181,0.9187,0.0164,0.9991,0.9873,0.973,0.9794,0.9619,0.9774,0.9701,0.0051,0.882514285714286,0.863133333333333
166,0.9989,0.8361,0.9113,0.8495,0.8888,0.8532,0.9205,0.0153,0.9991,0.9851,0.9737,0.9802,0.9654,0.9754,0.9693,0.0051,0.894042857142857,0.876566666666667
167,0.9987,0.819,0.8831,0.8033,0.8824,0.8102,0.9073,0.0162,0.9991,0.9851,0.9748,0.9793,0.9658,0.9755,0.9722,0.0051,0.872,0.850883333333333
168,0.9988,0.8439,0.8931,0.8228,0.8984,0.8459,0.9089,0.0156,0.9991,0.9835,0.9736,0.9793,0.9658,0.9702,0.9734,0.005,0.8874,0.868833333333333
169,0.9988,0.8782,0.8989,0.784,0.9065,0.8716,0.9246,0.0166,0.9991,0.9823,0.9744,0.9806,0.9655,0.9738,0.9732,0.005,0.894657142857143,0.8773
170,0.9988,0.8162,0.8345,0.8192,0.9105,0.8087,0.9214,0.016,0.9991,0.9865,0.9721,0.9785,0.965,0.9761,0.9715,0.005,0.872757142857143,0.85175
171,0.9989,0.8571,0.9112,0.8292,0.8924,0.8261,0.9218,0.0162,0.9991,0.989,0.9706,0.9805,0.9661,0.9759,0.973,0.005,0.890957142857143,0.872966666666667
172,0.9989,0.8648,0.922,0.8333,0.897,0.8702,0.9195,0.0161,0.9991,0.9881,0.9738,0.9796,0.9655,0.9779,0.9721,0.0049,0.900814285714286,0.884466666666667
173,0.9988,0.8611,0.8956,0.7815,0.9104,0.8594,0.9107,0.0164,0.9991,0.9837,0.9746,0.9805,0.9633,0.977,0.9734,0.005,0.888214285714286,0.869783333333334
174,0.9987,0.8004,0.8837,0.8,0.8835,0.8455,0.9019,0.0161,0.9991,0.9894,0.9751,0.98,0.9691,0.9742,0.9715,0.0049,0.873385714285715,0.8525
175,0.9988,0.8362,0.9027,0.8187,0.9017,0.8534,0.9069,0.016,0.9992,0.9895,0.9738,0.9821,0.9661,0.9779,0.9736,0.0049,0.888342857142857,0.869933333333333
176,0.9988,0.8703,0.9094,0.7941,0.8963,0.8859,0.906,0.0164,0.9992,0.9846,0.9738,0.9803,0.9683,0.9793,0.9719,0.0048,0.8944,0.877
177,0.9988,0.8425,0.9041,0.8202,0.8909,0.8487,0.9105,0.0162,0.9992,0.9891,0.9744,0.9822,0.9665,0.9797,0.9731,0.0048,0.887957142857143,0.869483333333333
178,0.9988,0.8334,0.9004,0.8253,0.8886,0.8458,0.9023,0.0158,0.9992,0.9856,0.9753,0.9823,0.9673,0.98,0.9722,0.0048,0.884942857142857,0.865966666666667
179,0.9988,0.8465,0.894,0.8155,0.8963,0.802,0.9097,0.0166,0.9992,0.9866,0.9734,0.9815,0.9707,0.9776,0.9735,0.0048,0.8804,0.860666666666667
180,0.9988,0.8174,0.8798,0.8255,0.8893,0.8016,0.9012,0.0158,0.9992,0.9876,0.9737,0.981,0.9679,0.9752,0.9722,0.0048,0.873371428571429,0.852466666666667
181,0.9988,0.8506,0.9129,0.8226,0.8948,0.8456,0.9092,0.0163,0.9992,0.9858,0.9762,0.9814,0.9666,0.9786,0.9728,0.0048,0.890642857142857,0.872616666666667
182,0.9988,0.8467,0.898,0.8193,0.8899,0.8204,0.9121,0.0165,0.9992,0.9876,0.9744,0.9825,0.969,0.9781,0.9713,0.0048,0.8836,0.8644
183,0.9988,0.8427,0.902,0.8047,0.8923,0.8327,0.8971,0.0162,0.9992,0.9875,0.975,0.9822,0.9666,0.9758,0.9737,0.0048,0.881471428571429,0.861916666666667
184,0.9988,0.865,0.9127,0.8136,0.8882,0.8824,0.9112,0.0163,0.9992,0.983,0.973,0.9823,0.9635,0.9787,0.972,0.0047,0.895985714285714,0.87885
185,0.9988,0.8505,0.8901,0.8295,0.8886,0.8472,0.9189,0.0165,0.9992,0.9894,0.9731,0.9795,0.9699,0.976,0.9737,0.0047,0.889085714285714,0.8708
186,0.9988,0.8361,0.9009,0.8045,0.89,0.8339,0.9251,0.0171,0.9992,0.9865,0.9765,0.9816,0.9665,0.9767,0.9723,0.0047,0.884185714285714,0.865083333333333
187,0.9987,0.8389,0.8927,0.7886,0.8975,0.8541,0.9029,0.0169,0.9992,0.9859,0.976,0.9816,0.9663,0.9739,0.9741,0.0047,0.881914285714286,0.86245
188,0.9988,0.8307,0.8903,0.8176,0.881,0.8329,0.8984,0.0166,0.9992,0.9886,0.9748,0.9827,0.9692,0.9796,0.9744,0.0047,0.878528571428572,0.858483333333334
189,0.9988,0.8454,0.8843,0.8175,0.8948,0.8382,0.8988,0.0162,0.9992,0.9846,0.9708,0.9814,0.9702,0.9793,0.9745,0.0047,0.882542857142857,0.863166666666667
190,0.9988,0.8531,0.9007,0.821,0.8885,0.8391,0.9083,0.0168,0.9992,0.9838,0.9717,0.9807,0.9673,0.9769,0.9725,0.0047,0.887071428571429,0.86845
191,0.9988,0.8031,0.8744,0.8254,0.897,0.7937,0.901,0.0164,0.9992,0.9847,0.9757,0.9828,0.968,0.9789,0.9716,0.0047,0.870485714285715,0.8491
192,0.9988,0.8718,0.9082,0.8343,0.8953,0.8538,0.9212,0.0168,0.9992,0.9877,0.9716,0.9815,0.9643,0.9808,0.9715,0.0047,0.897628571428572,0.880766666666667
193,0.9987,0.8269,0.9012,0.7978,0.8876,0.833,0.8994,0.0168,0.9992,0.9868,0.9751,0.9791,0.9671,0.9796,0.9709,0.0047,0.8778,0.85765
194,0.9988,0.8308,0.8939,0.8133,0.8935,0.8275,0.9064,0.0167,0.9992,0.9874,0.9757,0.9806,0.9683,0.9758,0.9743,0.0047,0.8806,0.8609
195,0.9988,0.844,0.8935,0.8265,0.9016,0.8248,0.9168,0.0167,0.9992,0.9896,0.9761,0.9799,0.9688,0.9799,0.9746,0.0047,0.886571428571429,0.867866666666667
196,0.9987,0.8269,0.8772,0.8137,0.8983,0.8247,0.9037,0.0169,0.9992,0.9865,0.9765,0.9826,0.9684,0.9758,0.9723,0.0047,0.8776,0.857416666666667
197,0.9988,0.8625,0.8835,0.8215,0.9088,0.8677,0.917,0.0168,0.9992,0.987,0.975,0.9828,0.9673,0.9779,0.9748,0.0046,0.894257142857143,0.876833333333333
198,0.9988,0.8465,0.8979,0.8328,0.9015,0.8404,0.9253,0.0169,0.9992,0.9886,0.9735,0.9811,0.969,0.9767,0.9737,0.0047,0.891885714285714,0.874066666666667
199,0.9987,0.8229,0.8898,0.7967,0.8881,0.8535,0.9009,0.0169,0.9992,0.9849,0.9761,0.9816,0.9677,0.9764,0.9749,0.0047,0.878657142857143,0.85865
200,0.9987,0.8426,0.8898,0.7887,0.9022,0.8523,0.9082,0.0177,0.9992,0.9876,0.9748,0.9811,0.966,0.98,0.9737,0.0046,0.883214285714286,0.863966666666667
201,0.9988,0.8571,0.9118,0.829,0.9016,0.839,0.9183,0.0168,0.9992,0.9905,0.9761,0.9825,0.9636,0.9788,0.9735,0.0047,0.893657142857143,0.876133333333333
202,0.9988,0.84,0.8888,0.8019,0.9027,0.8456,0.9141,0.017,0.9992,0.9812,0.9702,0.9808,0.9699,0.9779,0.9746,0.0047,0.884557142857143,0.865516666666667
203,0.9988,0.8518,0.9001,0.8106,0.9012,0.8531,0.9097,0.0171,0.9992,0.9857,0.9749,0.981,0.9687,0.9768,0.9728,0.0047,0.889328571428572,0.871083333333333
204,0.9988,0.861,0.9023,0.8163,0.8941,0.8562,0.9173,0.0168,0.9992,0.9879,0.9749,0.9817,0.9666,0.9779,0.9728,0.0047,0.892285714285714,0.874533333333334
205,0.9988,0.8332,0.8863,0.81,0.8917,0.86,0.9099,0.0169,0.9992,0.9849,0.9769,0.9816,0.9651,0.981,0.9747,0.0046,0.884271428571429,0.865183333333333
206,0.9987,0.8427,0.8975,0.7808,0.9006,0.8336,0.9021,0.0174,0.9992,0.9887,0.9756,0.9811,0.9686,0.9759,0.9739,0.0046,0.879428571428572,0.85955
207,0.9988,0.8624,0.8986,0.7825,0.8982,0.8626,0.904,0.017,0.9992,0.9868,0.9762,0.9797,0.9675,0.979,0.9739,0.0046,0.886728571428572,0.86805
208,0.9988,0.8546,0.9006,0.8055,0.8951,0.8478,0.905,0.0172,0.9992,0.985,0.9761,0.9791,0.9652,0.9772,0.973,0.0046,0.886771428571429,0.8681
209,0.9988,0.8664,0.9091,0.8107,0.8996,0.8625,0.931,0.0172,0.9992,0.9876,0.9741,0.982,0.9695,0.9763,0.9727,0.0046,0.896871428571429,0.879883333333333
210,0.9988,0.8571,0.9191,0.82,0.9034,0.8599,0.9131,0.0171,0.9992,0.9858,0.9759,0.9791,0.9711,0.9749,0.9742,0.0046,0.895914285714286,0.878766666666667
211,0.9988,0.8571,0.9037,0.8066,0.9001,0.8674,0.9013,0.0174,0.9992,0.986,0.9754,0.9832,0.9683,0.978,0.975,0.0046,0.890714285714286,0.8727
212,0.9987,0.807,0.8845,0.7912,0.898,0.8024,0.8932,0.0179,0.9992,0.9869,0.975,0.9803,0.9694,0.9762,0.9734,0.0046,0.867857142857143,0.84605
213,0.9988,0.8504,0.9119,0.7993,0.901,0.8342,0.8985,0.0174,0.9992,0.984,0.9751,0.982,0.9686,0.9774,0.9722,0.0046,0.884871428571429,0.865883333333333
214,0.9987,0.7924,0.8776,0.7928,0.8971,0.8234,0.9053,0.0176,0.9992,0.985,0.9737,0.9782,0.9688,0.9773,0.9739,0.0046,0.869614285714286,0.8481
215,0.9988,0.8584,0.915,0.8148,0.8931,0.8442,0.9163,0.0172,0.9992,0.987,0.9739,0.982,0.9692,0.9809,0.9723,0.0046,0.891514285714286,0.873633333333333
216,0.9987,0.7899,0.891,0.8151,0.8982,0.8066,0.9072,0.0168,0.9992,0.9886,0.9693,0.9792,0.9665,0.9745,0.9749,0.0046,0.872385714285715,0.851333333333333
217,0.9987,0.8123,0.8712,0.797,0.8937,0.8053,0.8912,0.0168,0.9992,0.9877,0.9738,0.9829,0.9698,0.9802,0.9715,0.0046,0.867057142857143,0.845116666666667
218,0.9987,0.8256,0.8641,0.7901,0.9011,0.8238,0.9155,0.0175,0.9992,0.986,0.9728,0.9832,0.9631,0.9809,0.9722,0.0046,0.874128571428572,0.853366666666667
219,0.9988,0.819,0.8756,0.8223,0.896,0.8088,0.9136,0.0167,0.9992,0.9878,0.9731,0.982,0.9687,0.9797,0.9725,0.0046,0.8763,0.855883333333333
220,0.9988,0.8427,0.8857,0.8107,0.8931,0.8591,0.9103,0.0171,0.9992,0.9868,0.9738,0.982,0.9647,0.9746,0.9745,0.0046,0.885771428571429,0.866933333333333
221,0.9988,0.8293,0.8935,0.8174,0.8982,0.8236,0.9069,0.0171,0.9992,0.9888,0.9724,0.9804,0.9677,0.9809,0.9725,0.0046,0.8811,0.861483333333334
222,0.9988,0.8373,0.9124,0.8254,0.8914,0.8407,0.912,0.0168,0.9992,0.9884,0.9762,0.9811,0.9666,0.9794,0.9743,0.0046,0.888285714285714,0.869866666666667
223,0.9988,0.8649,0.9165,0.8191,0.8986,0.8482,0.9326,0.018,0.9992,0.9878,0.9739,0.9813,0.9682,0.977,0.9732,0.0046,0.896957142857143,0.879983333333334
224,0.9988,0.8558,0.8841,0.7981,0.9025,0.8447,0.9152,0.0173,0.9992,0.9849,0.9737,0.9821,0.9685,0.9774,0.9734,0.0046,0.8856,0.866733333333333
225,0.9988,0.8319,0.8986,0.8042,0.9013,0.8315,0.9119,0.0176,0.9992,0.9878,0.9752,0.9823,0.9675,0.9785,0.9749,0.0045,0.8826,0.863233333333334
226,0.9987,0.836,0.8914,0.7961,0.8919,0.8459,0.9076,0.0178,0.9992,0.9888,0.9751,0.9834,0.9701,0.9809,0.9735,0.0045,0.881085714285715,0.861483333333334
227,0.9988,0.8505,0.91,0.8175,0.8961,0.8587,0.9186,0.0171,0.9992,0.9869,0.9744,0.9802,0.9688,0.9793,0.9734,0.0046,0.892885714285714,0.875233333333333
228,0.9987,0.8439,0.8971,0.7888,0.8963,0.8487,0.9076,0.0173,0.9992,0.987,0.9766,0.9822,0.9645,0.9767,0.9714,0.0045,0.883014285714286,0.863733333333333
229,0.9988,0.8347,0.877,0.8183,0.8937,0.8509,0.9076,0.0173,0.9992,0.9859,0.9761,0.9811,0.9673,0.9782,0.9746,0.0045,0.883,0.8637
230,0.9988,0.84,0.9024,0.8097,0.9,0.8501,0.9115,0.0168,0.9992,0.99,0.9763,0.9831,0.9682,0.9772,0.9755,0.0045,0.8875,0.86895
231,0.9988,0.8584,0.8954,0.8041,0.8974,0.8749,0.9192,0.0176,0.9992,0.9872,0.9726,0.9834,0.9696,0.9783,0.9756,0.0045,0.8926,0.8749
232,0.9988,0.8334,0.8974,0.8098,0.9029,0.8304,0.9227,0.0171,0.9992,0.9917,0.9759,0.9788,0.9681,0.9785,0.9717,0.0045,0.885057142857143,0.8661
233,0.9988,0.8281,0.8971,0.8097,0.8971,0.8461,0.9097,0.0174,0.9992,0.9889,0.9752,0.9826,0.9692,0.9791,0.974,0.0045,0.8838,0.864633333333333
234,0.9988,0.8334,0.8862,0.8174,0.9006,0.8435,0.9142,0.0172,0.9992,0.9881,0.9766,0.9838,0.9652,0.9805,0.9748,0.0045,0.884871428571429,0.865883333333334
235,0.9987,0.8387,0.8849,0.7887,0.8934,0.8501,0.9021,0.0172,0.9992,0.9878,0.9749,0.98,0.9697,0.9769,0.9748,0.0045,0.879514285714286,0.85965
236,0.9988,0.8558,0.8935,0.8195,0.8976,0.8485,0.9092,0.0176,0.9992,0.9881,0.9755,0.9818,0.9716,0.9766,0.976,0.0044,0.888985714285715,0.870683333333334
237,0.9988,0.8531,0.8843,0.8185,0.9059,0.8577,0.9149,0.0174,0.9992,0.987,0.9777,0.9808,0.9704,0.9808,0.9747,0.0044,0.890457142857143,0.8724
238,0.9988,0.8148,0.8865,0.8029,0.892,0.8368,0.91,0.0176,0.9992,0.9861,0.9753,0.9826,0.969,0.9751,0.9757,0.0044,0.8774,0.857166666666667
239,0.9988,0.8293,0.9006,0.8149,0.8948,0.8447,0.9083,0.0173,0.9992,0.9862,0.9768,0.9826,0.9694,0.9766,0.9754,0.0044,0.884485714285714,0.865433333333333
240,0.9988,0.8253,0.9075,0.8133,0.8812,0.855,0.9018,0.0172,0.9992,0.9909,0.9761,0.9835,0.9677,0.9805,0.9741,0.0044,0.883271428571429,0.864016666666667
241,0.9988,0.8214,0.8766,0.7989,0.8977,0.8422,0.901,0.0176,0.9992,0.9871,0.9758,0.9805,0.9695,0.9812,0.973,0.0044,0.876657142857143,0.8563
242,0.9988,0.8478,0.9047,0.8161,0.8941,0.8406,0.9176,0.0174,0.9992,0.988,0.9768,0.9817,0.9683,0.9785,0.9748,0.0044,0.888528571428572,0.87015
243,0.9988,0.8531,0.8969,0.7901,0.9018,0.8446,0.9026,0.0177,0.9992,0.9862,0.977,0.9839,0.9685,0.9817,0.9747,0.0044,0.883985714285715,0.86485
244,0.9988,0.8504,0.8982,0.8119,0.899,0.8616,0.9086,0.0178,0.9992,0.9871,0.9771,0.982,0.9695,0.974,0.9748,0.0044,0.889785714285714,0.871616666666667
245,0.9988,0.8228,0.9034,0.8071,0.8981,0.8392,0.9159,0.0177,0.9992,0.989,0.9767,0.9838,0.9708,0.9769,0.974,0.0044,0.883614285714286,0.864416666666667
246,0.9987,0.8333,0.8942,0.7884,0.8965,0.8382,0.9035,0.0177,0.9992,0.9871,0.9758,0.9819,0.9712,0.9788,0.9719,0.0044,0.878971428571429,0.859016666666667
247,0.9988,0.8361,0.9165,0.8122,0.8936,0.8326,0.9074,0.0174,0.9992,0.9911,0.976,0.9829,0.9699,0.9748,0.974,0.0044,0.885314285714286,0.8664
248,0.9988,0.8358,0.888,0.8128,0.8982,0.8367,0.9115,0.0176,0.9992,0.9863,0.9746,0.9808,0.969,0.98,0.9742,0.0044,0.883114285714286,0.863833333333334
249,0.9988,0.8388,0.8892,0.7947,0.8985,0.8445,0.9127,0.0176,0.9992,0.9872,0.976,0.983,0.9687,0.9778,0.9739,0.0044,0.882457142857143,0.863066666666667
250,0.9987,0.8229,0.8907,0.7988,0.9014,0.8461,0.91,0.0177,0.9992,0.99,0.9737,0.9828,0.9706,0.9778,0.9742,0.0044,0.881228571428572,0.86165
251,0.9988,0.8413,0.9024,0.8104,0.8981,0.8355,0.9101,0.0176,0.9992,0.9881,0.9762,0.9827,0.9698,0.9762,0.9747,0.0044,0.885228571428572,0.8663
252,0.9987,0.832,0.8863,0.8118,0.9019,0.8277,0.9084,0.0178,0.9992,0.989,0.9757,0.9817,0.9687,0.9814,0.9757,0.0044,0.880971428571429,0.86135
253,0.9988,0.8439,0.8868,0.82,0.9045,0.8431,0.9191,0.0177,0.9992,0.987,0.974,0.9828,0.9728,0.9817,0.9751,0.0044,0.888028571428571,0.869566666666667
254,0.9988,0.8399,0.9038,0.8226,0.9008,0.8301,0.9207,0.0178,0.9992,0.9902,0.9779,0.9821,0.9691,0.9797,0.9751,0.0043,0.8881,0.86965
255,0.9987,0.8082,0.8908,0.796,0.8958,0.8249,0.9009,0.0177,0.9992,0.9862,0.9741,0.9829,0.9716,0.9794,0.9755,0.0044,0.873614285714286,0.852766666666667
256,0.9988,0.8664,0.9058,0.8188,0.9037,0.8446,0.9171,0.0176,0.9992,0.9844,0.9739,0.9819,0.9695,0.9779,0.9724,0.0044,0.8936,0.876066666666667
257,0.9988,0.8334,0.8944,0.8069,0.8982,0.8507,0.9132,0.0176,0.9992,0.9883,0.9781,0.9836,0.9695,0.9768,0.976,0.0044,0.885085714285714,0.866133333333334
258,0.9988,0.8467,0.8942,0.7951,0.9016,0.8432,0.905,0.0177,0.9992,0.9889,0.977,0.9821,0.9686,0.981,0.9762,0.0044,0.883514285714286,0.8643
259,0.9987,0.8242,0.8881,0.7966,0.8999,0.8485,0.9002,0.0177,0.9992,0.9863,0.976,0.9828,0.9674,0.9743,0.975,0.0044,0.879457142857143,0.859583333333334
260,0.9988,0.8637,0.9021,0.8119,0.9015,0.8431,0.9138,0.0178,0.9992,0.9863,0.976,0.9829,0.9676,0.9828,0.9737,0.0044,0.8907,0.872683333333333
261,0.9988,0.8294,0.8854,0.7988,0.9065,0.8277,0.9112,0.0176,0.9992,0.9901,0.9749,0.9829,0.97,0.9799,0.9752,0.0044,0.879685714285714,0.859833333333333
262,0.9988,0.8294,0.8789,0.7963,0.9015,0.8263,0.9063,0.0177,0.9992,0.987,0.9782,0.9823,0.9698,0.9796,0.9763,0.0043,0.876785714285714,0.85645
263,0.9988,0.8386,0.8852,0.7965,0.8991,0.8395,0.9054,0.0176,0.9992,0.9892,0.9775,0.9828,0.9685,0.9772,0.9758,0.0044,0.880442857142857,0.860716666666667
264,0.9988,0.8597,0.9096,0.8095,0.9084,0.8513,0.9169,0.0179,0.9992,0.9865,0.9751,0.9819,0.9697,0.9788,0.9741,0.0044,0.893457142857143,0.8759
265,0.9988,0.8598,0.8982,0.7965,0.9035,0.852,0.9088,0.018,0.9992,0.9834,0.9759,0.982,0.9671,0.9805,0.9742,0.0044,0.888228571428571,0.8698
266,0.9988,0.8518,0.8867,0.8068,0.9015,0.8355,0.9033,0.0175,0.9992,0.9864,0.9748,0.9828,0.9697,0.9826,0.9759,0.0044,0.883485714285714,0.864266666666667
267,0.9988,0.8624,0.9155,0.8056,0.9008,0.8587,0.9201,0.0179,0.9992,0.9863,0.9763,0.9839,0.97,0.9817,0.975,0.0044,0.894557142857143,0.877183333333333
268,0.9987,0.8361,0.8838,0.7926,0.9031,0.8197,0.9071,0.0181,0.9992,0.9873,0.9742,0.9826,0.9698,0.9761,0.9752,0.0044,0.8773,0.857066666666667
269,0.9988,0.8465,0.8894,0.7973,0.9044,0.8444,0.9147,0.0183,0.9992,0.9883,0.9765,0.9831,0.9688,0.9801,0.975,0.0043,0.885071428571429,0.866116666666667
270,0.9988,0.8346,0.8867,0.8122,0.9035,0.8445,0.911,0.0174,0.9992,0.9902,0.9737,0.9822,0.97,0.9796,0.9751,0.0044,0.884471428571429,0.865416666666667
271,0.9987,0.8281,0.8955,0.7805,0.8978,0.8262,0.9048,0.0178,0.9992,0.989,0.976,0.9841,0.9668,0.9777,0.9745,0.0044,0.875942857142857,0.855483333333333
272,0.9988,0.8453,0.8837,0.8016,0.8993,0.8323,0.9036,0.0175,0.9992,0.9844,0.976,0.9839,0.9687,0.9783,0.9741,0.0044,0.880657142857143,0.860966666666667
273,0.9988,0.8255,0.8966,0.7962,0.8934,0.8403,0.9061,0.0176,0.9992,0.9893,0.9744,0.9812,0.972,0.9786,0.9753,0.0043,0.879557142857143,0.859683333333333
274,0.9988,0.8452,0.8978,0.8126,0.8994,0.8469,0.9101,0.018,0.9992,0.9845,0.9732,0.9822,0.9717,0.979,0.9752,0.0043,0.887257142857143,0.868666666666667
275,0.9988,0.8162,0.8788,0.8143,0.8988,0.8327,0.9022,0.0176,0.9992,0.9882,0.9745,0.9833,0.9721,0.9768,0.9754,0.0043,0.8774,0.857166666666667
276,0.9987,0.8321,0.8687,0.804,0.9039,0.8197,0.911,0.0181,0.9992,0.9852,0.9763,0.9843,0.9704,0.9773,0.9762,0.0043,0.876871428571429,0.856566666666667
277,0.9988,0.8386,0.8849,0.8078,0.8979,0.8328,0.9071,0.0181,0.9992,0.9832,0.9725,0.9822,0.9695,0.9828,0.9765,0.0043,0.881128571428572,0.861516666666667
278,0.9988,0.8267,0.879,0.8106,0.8923,0.8507,0.9126,0.0176,0.9992,0.9843,0.9751,0.9839,0.9698,0.978,0.9753,0.0043,0.881528571428571,0.861983333333333
279,0.9988,0.8399,0.8959,0.8167,0.8963,0.8446,0.9102,0.0177,0.9992,0.9865,0.9755,0.9811,0.9688,0.9788,0.9762,0.0043,0.886057142857143,0.867266666666667
280,0.9987,0.7858,0.8699,0.7909,0.8883,0.7854,0.896,0.0177,0.9992,0.9863,0.9751,0.9822,0.9677,0.98,0.9763,0.0044,0.859285714285715,0.83605
281,0.9988,0.8188,0.879,0.8144,0.8961,0.8261,0.9036,0.0177,0.9992,0.9879,0.9751,0.9823,0.9683,0.9823,0.9754,0.0043,0.876685714285715,0.856333333333334
282,0.9988,0.8293,0.8857,0.8,0.8922,0.8419,0.9063,0.0178,0.9992,0.9873,0.9747,0.9813,0.9709,0.9786,0.9762,0.0043,0.879171428571429,0.859233333333333
283,0.9987,0.8149,0.865,0.7988,0.8898,0.8315,0.896,0.0178,0.9993,0.9882,0.9772,0.9829,0.9701,0.9792,0.9766,0.0043,0.870671428571429,0.849333333333333
284,0.9988,0.82,0.8908,0.8262,0.8981,0.826,0.923,0.0175,0.9992,0.9882,0.976,0.9822,0.973,0.9808,0.9744,0.0043,0.883271428571429,0.864016666666667
285,0.9988,0.8517,0.8908,0.8235,0.9052,0.8128,0.9199,0.018,0.9992,0.9892,0.9781,0.9832,0.9732,0.9799,0.9753,0.0043,0.8861,0.867316666666667
286,0.9987,0.8227,0.8676,0.8118,0.8989,0.8154,0.9079,0.0178,0.9992,0.9902,0.9759,0.9823,0.9704,0.9797,0.9753,0.0043,0.874714285714286,0.85405
287,0.9987,0.8135,0.8776,0.7925,0.9008,0.8036,0.9074,0.0181,0.9993,0.9864,0.9768,0.9841,0.9722,0.9806,0.9763,0.0043,0.870585714285715,0.849233333333333
288,0.9988,0.8622,0.9094,0.8172,0.894,0.8366,0.9193,0.0181,0.9992,0.9833,0.9747,0.982,0.9723,0.9791,0.9765,0.0043,0.891071428571429,0.873116666666667
289,0.9987,0.8279,0.8776,0.7818,0.8861,0.8209,0.9027,0.0183,0.9993,0.9884,0.9779,0.9821,0.9715,0.9806,0.9764,0.0043,0.870814285714286,0.8495
290,0.9987,0.8347,0.871,0.8002,0.9083,0.8329,0.9094,0.0183,0.9992,0.9846,0.9745,0.9821,0.9669,0.9771,0.9752,0.0043,0.879314285714286,0.859416666666667
291,0.9988,0.8188,0.8919,0.8116,0.8987,0.821,0.9139,0.0177,0.9993,0.9863,0.9744,0.9834,0.9709,0.981,0.9765,0.0043,0.879242857142857,0.859316666666667
292,0.9988,0.8399,0.8813,0.8054,0.9031,0.8249,0.9139,0.018,0.9993,0.9855,0.9778,0.9844,0.9682,0.9818,0.9748,0.0043,0.881042857142857,0.861416666666667
293,0.9987,0.828,0.8855,0.7909,0.8988,0.8367,0.9113,0.0182,0.9993,0.9884,0.9776,0.9842,0.9677,0.9798,0.9746,0.0043,0.878557142857143,0.858533333333333
294,0.9988,0.8531,0.8915,0.8158,0.9022,0.8353,0.9165,0.0179,0.9993,0.9865,0.9757,0.9831,0.9688,0.9818,0.9766,0.0043,0.8876,0.869066666666667
295,0.9987,0.8188,0.8916,0.795,0.9017,0.8274,0.9114,0.018,0.9993,0.9883,0.9769,0.9841,0.9721,0.9773,0.9739,0.0043,0.8778,0.85765
296,0.9988,0.8518,0.8918,0.7989,0.9047,0.8287,0.9075,0.018,0.9993,0.9857,0.9768,0.9835,0.9694,0.9785,0.9755,0.0043,0.883171428571429,0.8639
297,0.9987,0.8227,0.8737,0.7921,0.8995,0.8,0.9007,0.0182,0.9993,0.99,0.9755,0.9825,0.9715,0.983,0.9757,0.0043,0.869628571428572,0.848116666666667
298,0.9988,0.8463,0.888,0.8053,0.8988,0.8365,0.9086,0.0179,0.9993,0.9893,0.9773,0.9832,0.9715,0.9788,0.9744,0.0042,0.883185714285714,0.863916666666667
299,0.9988,0.8439,0.8945,0.8003,0.9005,0.8379,0.9075,0.018,0.9993,0.9883,0.9771,0.9815,0.9722,0.9783,0.9764,0.0042,0.883342857142857,0.8641


==> results/cew_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,val_Dice,val_DiceFG
0,0.4203,0.0022,0.0033,0.0303,0,0.0049,0.0031,0.5334,0.337,0.0028,0.009,0.193,0.0002,0.0194,0.0079,0.8342,0.0663,0.0073
1,0.1933,0.0092,0.0015,0.0542,0.0005,0.011,0.0014,0.3173,0.2616,0.0242,0.0116,0.256,0.0009,0.0424,0.0079,0.3682,0.038728571428572,0.012966666666667
2,0.1463,0.0097,0.0017,0.0521,0.0036,0.0059,0.0031,0.1769,0.181,0.0399,0.0085,0.2503,0.0096,0.0481,0.0128,0.2147,0.031771428571429,0.012683333333333
3,0.0128,0.0065,0.0015,0.0534,0.0035,0.0116,0.0023,0.1711,0.0516,0.0316,0.0088,0.2514,0.0134,0.0438,0.016,0.1347,0.013085714285714,0.013133333333333
4,0.0072,0.0094,0.0031,0.0537,0.0037,0.0093,0.0013,0.1047,0.0163,0.0329,0.0118,0.2493,0.0132,0.0544,0.0112,0.0967,0.012528571428572,0.013416666666667
5,0.0039,0.0074,0.0015,0.0486,0.0035,0.0117,0.0046,0.0878,0.0099,0.0271,0.0105,0.2491,0.0134,0.0568,0.0141,0.0615,0.0116,0.012883333333333
6,0.0028,0.006,0.0029,0.0507,0.0037,0.0106,0.0019,0.0815,0.006,0.0264,0.0099,0.2524,0.013,0.0607,0.0156,0.0501,0.011228571428572,0.012633333333333
7,0.0002,0.0104,0.0013,0.0598,0.0027,0.0129,0.0047,0.1226,0.0038,0.0244,0.0096,0.2532,0.0124,0.0618,0.0189,0.0373,0.013142857142857,0.0153
8,0.0005,0.0087,0.0011,0.046,0.0026,0.0122,0.0057,0.1763,0.0033,0.0254,0.0097,0.2586,0.0107,0.0573,0.0217,0.035,0.010971428571429,0.012716666666667
9,0.0019,0.0144,0.0067,0.0458,0.0005,0.0103,0.0047,0.1869,0.0022,0.0281,0.01,0.2569,0.0082,0.0598,0.0249,0.0262,0.012042857142857,0.013733333333333
10,0.0009,0.0091,0.0013,0.0554,0.002,0.0091,0.0107,0.1249,0.0014,0.0281,0.0106,0.2569,0.0082,0.0618,0.0289,0.0256,0.012642857142857,0.0146
11,0.0001,0.0085,0.0012,0.0589,0.0033,0.011,0.0116,0.1363,0.0008,0.0249,0.0104,0.2606,0.0077,0.0633,0.0324,0.0219,0.013514285714286,0.01575
12,0.0001,0.0071,0.002,0.0608,0.0005,0.0135,0.0081,0.2204,0.0011,0.0249,0.0098,0.2585,0.008,0.0635,0.0394,0.017,0.013157142857143,0.015333333333333
13,0.0003,0.0067,0.0011,0.0569,0.003,0.0114,0.013,0.0942,0.0007,0.0254,0.0136,0.2657,0.0062,0.0604,0.0326,0.018,0.0132,0.01535
14,0.0003,0.0036,0.0021,0.0549,0.003,0.0055,0.0167,0.0551,0.0005,0.0208,0.0134,0.2639,0.0076,0.0663,0.0454,0.0182,0.0123,0.0143
15,0.0003,0.0103,0.0012,0.0547,0.0023,0.013,0.0158,0.0638,0.0008,0.0205,0.0116,0.2666,0.0069,0.0603,0.0437,0.0131,0.013942857142857,0.016216666666667
16,0.0004,0.0078,0.0038,0.059,0.0006,0.0144,0.0146,0.042,0.001,0.0286,0.0217,0.2728,0.0039,0.0591,0.0466,0.015,0.014371428571429,0.0167
17,0.0037,0.0091,0.0019,0.046,0.0008,0.008,0.0036,0.4209,0.0011,0.0283,0.0116,0.2671,0.0057,0.0653,0.0485,0.0086,0.010442857142857,0.011566666666667
18,0.0003,0.0126,0.0146,0.0653,0.0005,0.0067,0.005,0.0946,0.0013,0.0277,0.0142,0.2735,0.0052,0.0614,0.0511,0.0107,0.015,0.01745
19,0.0031,0.0082,0.0016,0.0521,0.0014,0.0144,0.0161,0.0591,0.0013,0.0232,0.0117,0.2565,0.0065,0.0679,0.0517,0.009,0.013842857142857,0.015633333333333
20,0.0005,0.0094,0.0025,0.0586,0.0009,0.0111,0.0093,0.0653,0.002,0.0234,0.0137,0.2646,0.0056,0.0651,0.0545,0.0065,0.013185714285714,0.0153
21,0.0006,0.0073,0.0014,0.0648,0.0031,0.0137,0.0119,0.057,0.0011,0.0236,0.0162,0.2693,0.0048,0.0623,0.0492,0.0064,0.014685714285714,0.017033333333333
22,0.0009,0.0059,0.0019,0.0568,0.0013,0.0142,0.0133,0.0484,0.0009,0.0158,0.0164,0.2593,0.0071,0.0682,0.0528,0.0091,0.013471428571429,0.015566666666667
23,0.0004,0.0067,0.002,0.058,0.0011,0.0147,0.0129,0.0606,0.0009,0.0181,0.0256,0.2655,0.005,0.0716,0.0504,0.0058,0.013685714285714,0.0159
24,0.0014,0.0033,0.0025,0.055,0.0016,0.0121,0.0135,0.0875,0.0009,0.0175,0.0227,0.2649,0.0047,0.0666,0.0571,0.0061,0.012771428571429,0.014666666666667
25,0.0006,0.0089,0.0146,0.0528,0.0004,0.009,0.0062,0.0758,0.0008,0.0167,0.0288,0.263,0.0049,0.0643,0.0524,0.0068,0.013214285714286,0.015316666666667
26,0.0003,0.0054,0.0057,0.0605,0.0006,0.0129,0.0124,0.0905,0.0011,0.0195,0.018,0.2636,0.0046,0.0676,0.0649,0.0065,0.013971428571429,0.01625
27,0.0009,0.0062,0.0033,0.0542,0.0007,0.0119,0.0137,0.0805,0.001,0.0173,0.0285,0.2679,0.0045,0.0671,0.0538,0.0042,0.012985714285714,0.015
28,0,0.0056,0.0014,0.0604,0.0014,0.0191,0.0139,0.0754,0.0009,0.0189,0.0237,0.2673,0.0042,0.0643,0.0611,0.0052,0.014542857142857,0.016966666666667
29,0.0003,0.0104,0.0165,0.0494,0.0005,0.0132,0.0091,0.0815,0.0008,0.0193,0.0281,0.2622,0.005,0.0704,0.0609,0.0054,0.0142,0.016516666666667
30,0.0005,0.0047,0.0018,0.0521,0.0019,0.0135,0.0163,0.0666,0.0008,0.0164,0.0305,0.2654,0.0042,0.0718,0.0604,0.0034,0.012971428571429,0.01505
31,0.0005,0.006,0.009,0.0598,0.0005,0.0125,0.0121,0.084,0.0008,0.0175,0.0353,0.2667,0.0042,0.0711,0.0617,0.0032,0.014342857142857,0.01665
32,0.0024,0.0067,0.0061,0.0502,0.0006,0.014,0.0161,0.0573,0.0015,0.0166,0.0203,0.2587,0.005,0.0693,0.0595,0.0054,0.013728571428572,0.015616666666667
33,0.0019,0.009,0.012,0.0594,0.0005,0.0147,0.0083,0.051,0.001,0.0191,0.0216,0.2554,0.0046,0.0691,0.0619,0.0074,0.015114285714286,0.017316666666667
34,0.0012,0.0052,0.0063,0.048,0.0006,0.0171,0.0097,0.097,0.001,0.0174,0.0214,0.2571,0.0046,0.0756,0.0603,0.0032,0.012585714285714,0.014483333333333
35,0.0008,0.0031,0.0094,0.0521,0.0008,0.0149,0.0087,0.0793,0.0012,0.0159,0.0282,0.2489,0.0053,0.0792,0.064,0.0036,0.012828571428572,0.014833333333333
36,0.0006,0.0046,0.0035,0.0604,0.001,0.0126,0.0109,0.0362,0.0006,0.013,0.0377,0.2566,0.006,0.0758,0.0538,0.0045,0.013371428571429,0.0155
37,0.001,0.0078,0.0103,0.0497,0.0005,0.0131,0.014,0.0594,0.0005,0.0169,0.0193,0.2637,0.0054,0.0724,0.0673,0.0043,0.013771428571429,0.0159
38,0.0006,0.0062,0.0016,0.0503,0.0017,0.0158,0.0129,0.0431,0.0008,0.0164,0.0303,0.2576,0.0044,0.0749,0.0683,0.003,0.012728571428572,0.01475
39,0.0003,0.0065,0.0022,0.0515,0.001,0.0146,0.0152,0.0406,0.0006,0.0132,0.0223,0.2516,0.0054,0.0752,0.0623,0.002,0.013042857142857,0.015166666666667
40,0.0003,0.0048,0.0035,0.0547,0.0007,0.0153,0.013,0.0663,0.0007,0.013,0.0239,0.253,0.0051,0.076,0.067,0.002,0.013185714285714,0.015333333333333
41,0.0003,0.0033,0.0031,0.0554,0.0013,0.0151,0.0124,0.0373,0.0005,0.0143,0.0285,0.2553,0.0046,0.0707,0.0596,0.0019,0.012985714285714,0.0151
42,0.0001,0.0064,0.0135,0.0564,0.0006,0.0133,0.009,0.0409,0.0006,0.0149,0.0248,0.2565,0.0048,0.0718,0.0581,0.0016,0.014185714285714,0.016533333333333
43,0.0004,0.0062,0.007,0.0559,0.0006,0.0148,0.0139,0.0382,0.0007,0.0168,0.0279,0.2585,0.0041,0.07,0.0663,0.002,0.014114285714286,0.0164
44,0.0002,0.0067,0.009,0.0548,0.0005,0.0169,0.0097,0.0753,0.0008,0.0143,0.0271,0.2585,0.0046,0.0731,0.0668,0.0015,0.013971428571429,0.016266666666667
45,0.0001,0.0051,0.0055,0.0523,0.0007,0.013,0.0147,0.0312,0.0008,0.0123,0.0379,0.254,0.0052,0.0748,0.0656,0.0022,0.013057142857143,0.015216666666667
46,0.0001,0.0051,0.0034,0.0547,0.0008,0.0138,0.0128,0.0468,0.0007,0.0137,0.0247,0.2545,0.0049,0.0756,0.0591,0.0013,0.012957142857143,0.0151
47,0.0003,0.005,0.0016,0.0508,0.0018,0.0132,0.0218,0.0452,0.0008,0.0148,0.0208,0.2567,0.0054,0.0753,0.0671,0.0018,0.0135,0.0157
48,0.0002,0.0045,0.0031,0.0532,0.0009,0.0102,0.0145,0.0701,0.0006,0.0128,0.0207,0.2535,0.0052,0.0769,0.0647,0.0016,0.012371428571429,0.0144
49,0.0003,0.0054,0.0034,0.0553,0.0008,0.0135,0.0129,0.0285,0.0006,0.0127,0.0205,0.26,0.0055,0.0696,0.0566,0.0013,0.013085714285714,0.015216666666667
50,0.0001,0.0071,0.0054,0.052,0.0006,0.0197,0.0117,0.0607,0.0007,0.0141,0.02,0.2582,0.0055,0.0747,0.0612,0.0012,0.0138,0.016083333333333
51,0.0006,0.0022,0.0033,0.054,0.003,0.0114,0.0135,0.0455,0.0007,0.0127,0.0249,0.2554,0.0051,0.0754,0.0629,0.0012,0.012571428571429,0.014566666666667
52,0.0003,0.0025,0.0044,0.0519,0.0016,0.0126,0.0141,0.0372,0.0005,0.0145,0.0219,0.2568,0.0052,0.0718,0.0596,0.0015,0.012485714285714,0.014516666666667
53,0.0003,0.0061,0.0028,0.0547,0.0009,0.0126,0.0162,0.0431,0.0006,0.0149,0.0276,0.2562,0.0046,0.0697,0.0599,0.0014,0.013371428571429,0.01555
54,0.0003,0.0031,0.0077,0.055,0.0009,0.0132,0.0112,0.0459,0.0006,0.0123,0.0424,0.2572,0.0046,0.0717,0.0621,0.0015,0.013057142857143,0.015183333333333
55,0.0003,0.005,0.0022,0.0548,0.0013,0.0138,0.0146,0.0385,0.0006,0.0127,0.0251,0.2544,0.005,0.0701,0.0618,0.0012,0.013142857142857,0.015283333333333
56,0.0001,0.0057,0.0055,0.0486,0.0008,0.0099,0.0116,0.0369,0.0004,0.0112,0.0263,0.2512,0.0057,0.0695,0.0647,0.0013,0.011742857142857,0.013683333333333
57,0.0001,0.0024,0.0047,0.0582,0.0014,0.0148,0.012,0.0448,0.0003,0.0097,0.0229,0.2516,0.0066,0.0711,0.0583,0.0016,0.013371428571429,0.015583333333333
58,0.0001,0.0072,0.0056,0.0564,0.0006,0.014,0.0103,0.0405,0.0003,0.0131,0.0188,0.2557,0.0056,0.073,0.064,0.0012,0.013457142857143,0.015683333333333
59,0.0001,0.0057,0.0043,0.0536,0.0007,0.0105,0.0121,0.0841,0.0002,0.0146,0.0254,0.2589,0.0047,0.0651,0.0607,0.0013,0.012428571428572,0.014483333333333
60,0.0002,0.0035,0.0056,0.0574,0.001,0.0158,0.0082,0.0398,0.0003,0.0134,0.0254,0.2569,0.0052,0.0697,0.059,0.0011,0.0131,0.01525
61,0.0001,0.0066,0.0023,0.0553,0.001,0.0136,0.0104,0.0501,0.0003,0.0152,0.0171,0.2581,0.0058,0.0674,0.0617,0.0011,0.012757142857143,0.014866666666667
62,0,0.0031,0.0024,0.0541,0.0021,0.0112,0.0131,0.0591,0.0004,0.0115,0.0238,0.2597,0.006,0.0678,0.0608,0.0011,0.012285714285714,0.014333333333333
63,0,0.0043,0.0059,0.0565,0.0007,0.0115,0.015,0.057,0.0002,0.0131,0.0253,0.2516,0.0062,0.0701,0.0565,0.002,0.013414285714286,0.01565
64,0,0.0047,0.0039,0.056,0.0009,0.0124,0.0105,0.0391,0.0002,0.013,0.0241,0.2559,0.0053,0.0686,0.0554,0.0012,0.012628571428572,0.014733333333333
65,0,0.0049,0.0044,0.0513,0.0008,0.0113,0.0134,0.0514,0.0002,0.0176,0.0347,0.2592,0.0041,0.068,0.0511,0.0009,0.0123,0.01435
66,0,0.0055,0.0138,0.0563,0.0006,0.0098,0.0119,0.0445,0.0002,0.0156,0.0302,0.254,0.0046,0.0695,0.0515,0.0008,0.013985714285714,0.016316666666667
67,0,0.005,0.0036,0.0569,0.0008,0.0146,0.0098,0.0578,0.0002,0.0113,0.027,0.2557,0.0056,0.0699,0.0575,0.0012,0.012957142857143,0.015116666666667
68,0,0.0044,0.003,0.0582,0.0011,0.013,0.0098,0.0414,0.0002,0.0115,0.0287,0.2579,0.0053,0.0697,0.0534,0.0008,0.012785714285714,0.014916666666667
69,0.0001,0.0051,0.0074,0.0559,0.0007,0.012,0.0121,0.0518,0.0002,0.013,0.0255,0.2627,0.005,0.0637,0.0588,0.001,0.013328571428572,0.015533333333333
70,0,0.0049,0.0021,0.0547,0.0015,0.0136,0.013,0.0367,0.0002,0.014,0.0215,0.2559,0.0056,0.0641,0.0602,0.0011,0.012828571428572,0.014966666666667
71,0.0001,0.0037,0.0021,0.0528,0.0016,0.0119,0.016,0.0422,0.0002,0.0133,0.0195,0.2521,0.0057,0.0602,0.062,0.001,0.0126,0.014683333333333
72,0.0001,0.0047,0.0058,0.0564,0.0007,0.0117,0.0111,0.0497,0.0002,0.0117,0.0221,0.2496,0.0056,0.0646,0.0643,0.001,0.012928571428572,0.015066666666667
73,0,0.0047,0.0037,0.0553,0.0008,0.0113,0.0103,0.0922,0.0002,0.0115,0.0225,0.2575,0.0055,0.0651,0.0661,0.0009,0.0123,0.01435
74,0.0001,0.0043,0.0068,0.0551,0.0008,0.0106,0.015,0.0397,0.0002,0.0119,0.0264,0.2623,0.0053,0.0664,0.0691,0.0008,0.013242857142857,0.015433333333333
75,0,0.0068,0.0101,0.0572,0.0006,0.0113,0.0114,0.0541,0.0002,0.0162,0.0184,0.2536,0.0053,0.0638,0.063,0.0012,0.013914285714286,0.016233333333333
76,0,0.0045,0.003,0.0564,0.001,0.0155,0.0131,0.0349,0.0002,0.0157,0.02,0.2635,0.0049,0.0696,0.0645,0.0008,0.013357142857143,0.015583333333333
77,0,0.0047,0.0053,0.0559,0.0007,0.015,0.0119,0.043,0.0002,0.0124,0.0245,0.2612,0.0052,0.0713,0.0602,0.0007,0.013357142857143,0.015583333333333
78,0,0.0056,0.0047,0.0474,0.0008,0.0126,0.0134,0.0432,0.0002,0.0136,0.0231,0.2583,0.005,0.0722,0.0605,0.0006,0.012071428571429,0.014083333333333
79,0,0.004,0.0046,0.0539,0.0008,0.0126,0.0135,0.0427,0.0002,0.0122,0.0249,0.2549,0.005,0.0675,0.0638,0.0005,0.012771428571429,0.0149
80,0,0.0041,0.0032,0.0539,0.001,0.0128,0.0145,0.0393,0.0002,0.0112,0.0229,0.2588,0.0059,0.0681,0.0608,0.0006,0.012785714285714,0.014916666666667
81,0,0.0038,0.0029,0.0573,0.0011,0.016,0.013,0.0369,0.0002,0.011,0.0212,0.2556,0.006,0.0722,0.064,0.0005,0.013442857142857,0.015683333333333
82,0,0.0054,0.0068,0.0569,0.0007,0.0137,0.0127,0.0487,0.0002,0.0122,0.0258,0.2577,0.0051,0.0683,0.0606,0.0006,0.013742857142857,0.016033333333333
83,0,0.0063,0.0056,0.0546,0.0007,0.0129,0.0126,0.0396,0.0002,0.0135,0.0228,0.2535,0.005,0.0692,0.0655,0.0006,0.013242857142857,0.01545
84,0,0.0051,0.0037,0.0484,0.0009,0.0127,0.0152,0.0384,0.0002,0.0126,0.0242,0.2533,0.005,0.069,0.0641,0.0006,0.012285714285714,0.014333333333333
85,0,0.0052,0.0035,0.0523,0.0009,0.0127,0.0128,0.0319,0.0002,0.0138,0.019,0.2541,0.0053,0.0677,0.0594,0.0006,0.012485714285714,0.014566666666667
86,0,0.0054,0.0027,0.0556,0.0009,0.0134,0.0138,0.042,0.0002,0.0133,0.0191,0.2522,0.0054,0.0685,0.0648,0.0007,0.013114285714286,0.0153
87,0,0.006,0.0033,0.0565,0.0008,0.013,0.011,0.0354,0.0001,0.013,0.0215,0.2572,0.0052,0.0669,0.0568,0.0005,0.012942857142857,0.0151
88,0,0.0052,0.0025,0.0546,0.0012,0.0105,0.0107,0.0502,0.0001,0.0138,0.0189,0.2564,0.0055,0.0663,0.0567,0.0006,0.0121,0.014116666666667
89,0,0.0053,0.0036,0.0555,0.0008,0.0133,0.0113,0.0413,0.0001,0.0133,0.0196,0.2522,0.0053,0.0639,0.0571,0.0005,0.012828571428572,0.014966666666667
90,0,0.0045,0.0029,0.054,0.001,0.0133,0.0133,0.0391,0.0002,0.0123,0.0216,0.2511,0.0055,0.0658,0.0634,0.0005,0.012714285714286,0.014833333333333
91,0,0.0068,0.0045,0.054,0.0007,0.014,0.0113,0.0405,0.0001,0.0117,0.0238,0.2524,0.0053,0.068,0.061,0.0005,0.013042857142857,0.015216666666667
92,0,0.0051,0.0071,0.0506,0.0006,0.0119,0.0137,0.0525,0.0002,0.0119,0.0283,0.2521,0.0049,0.0675,0.0679,0.0007,0.012714285714286,0.014833333333333
93,0,0.0051,0.0058,0.0536,0.0007,0.0133,0.0131,0.0346,0.0002,0.0136,0.0248,0.2512,0.0048,0.0661,0.0633,0.0005,0.013085714285714,0.015266666666667
94,0,0.006,0.0034,0.0522,0.0008,0.0128,0.0136,0.0404,0.0001,0.0132,0.0226,0.2509,0.005,0.0671,0.0574,0.0004,0.012685714285714,0.0148
95,0,0.0063,0.005,0.0433,0.0008,0.0111,0.0137,0.0385,0.0001,0.0145,0.0211,0.248,0.0051,0.064,0.0621,0.0005,0.011457142857143,0.013366666666667
96,0,0.0054,0.0027,0.055,0.0009,0.0114,0.0131,0.052,0.0001,0.0152,0.0196,0.2489,0.005,0.0646,0.0632,0.0005,0.012642857142857,0.01475
97,0,0.0059,0.0036,0.0548,0.0008,0.0123,0.0117,0.039,0.0001,0.0148,0.02,0.2552,0.0049,0.0652,0.0552,0.0005,0.012728571428572,0.01485
98,0,0.0053,0.0031,0.0444,0.001,0.0116,0.0146,0.0304,0.0001,0.0132,0.0209,0.2459,0.0052,0.0624,0.0607,0.0004,0.011428571428572,0.013333333333333
99,0,0.0045,0.0044,0.0517,0.0008,0.0116,0.0136,0.041,0.0001,0.0151,0.0198,0.2404,0.005,0.0645,0.0654,0.0006,0.012371428571429,0.014433333333333
100,0,0.0049,0.0032,0.0484,0.001,0.0117,0.0135,0.0375,0.0001,0.0138,0.0204,0.2509,0.0051,0.0642,0.0551,0.0004,0.011814285714286,0.013783333333333
101,0,0.0059,0.0033,0.0508,0.0008,0.0116,0.0131,0.0477,0.0001,0.0141,0.0201,0.2519,0.0051,0.0641,0.0586,0.0004,0.012214285714286,0.01425
102,0,0.0063,0.0043,0.0405,0.0008,0.0113,0.0141,0.035,0.0001,0.0147,0.0201,0.2506,0.0049,0.0643,0.0622,0.0004,0.011042857142857,0.012883333333333
103,0,0.006,0.0035,0.0501,0.0008,0.0131,0.0131,0.0337,0.0001,0.0142,0.0193,0.2429,0.0052,0.0643,0.0612,0.0004,0.012371428571429,0.014433333333333
104,0,0.0046,0.0036,0.0524,0.0008,0.0123,0.0129,0.0479,0.0001,0.015,0.0197,0.2458,0.0049,0.0664,0.0619,0.0004,0.012371428571429,0.014433333333333
105,0,0.0042,0.0037,0.0551,0.0009,0.0136,0.0147,0.0533,0.0001,0.0135,0.0208,0.2453,0.0049,0.0674,0.0628,0.0008,0.013171428571429,0.015366666666667
106,0,0.0058,0.0033,0.0516,0.0008,0.012,0.0141,0.0499,0.0001,0.0139,0.0222,0.2529,0.0049,0.0666,0.0601,0.0004,0.012514285714286,0.0146
107,0,0.0061,0.0035,0.0503,0.0008,0.0105,0.0126,0.0548,0.0001,0.0165,0.0204,0.2471,0.0047,0.0654,0.0616,0.0004,0.011971428571429,0.013966666666667
108,0,0.0057,0.0052,0.0525,0.0007,0.0122,0.0133,0.0469,0.0001,0.016,0.0211,0.2471,0.0046,0.0624,0.0607,0.0003,0.0128,0.014933333333333
109,0,0.005,0.0031,0.0486,0.0009,0.0138,0.0135,0.0523,0.0001,0.0145,0.0183,0.244,0.0054,0.0606,0.0577,0.0005,0.012128571428572,0.01415
110,0,0.0053,0.0036,0.0509,0.0008,0.0124,0.0137,0.05,0.0001,0.015,0.0203,0.2449,0.0051,0.0642,0.062,0.0005,0.012385714285714,0.01445
111,0,0.0051,0.0032,0.0543,0.0009,0.0123,0.0125,0.0469,0.0001,0.0133,0.0195,0.2474,0.0054,0.0658,0.0562,0.0004,0.012614285714286,0.014716666666667
112,0,0.0059,0.0036,0.0474,0.0008,0.0118,0.0146,0.0388,0.0001,0.0126,0.0215,0.2457,0.0051,0.063,0.0602,0.0004,0.012014285714286,0.014016666666667
113,0,0.0055,0.0055,0.0482,0.0007,0.014,0.0122,0.0417,0.0001,0.0137,0.0213,0.2441,0.005,0.0645,0.0619,0.0004,0.0123,0.01435
114,0,0.0053,0.0044,0.0548,0.0008,0.0155,0.0111,0.0335,0.0001,0.0136,0.0219,0.2398,0.0051,0.0638,0.058,0.0005,0.013128571428572,0.015316666666667
115,0,0.0049,0.0036,0.0424,0.001,0.0125,0.0158,0.0366,0.0001,0.0118,0.0194,0.2343,0.0058,0.065,0.0662,0.0005,0.011457142857143,0.013366666666667
116,0,0.0047,0.0037,0.053,0.0009,0.0132,0.0142,0.0404,0.0001,0.0122,0.021,0.2427,0.0054,0.0646,0.0627,0.0004,0.012814285714286,0.01495
117,0,0.0053,0.0035,0.0507,0.0008,0.013,0.0133,0.0459,0.0001,0.0129,0.0209,0.243,0.0052,0.0652,0.0609,0.0003,0.012371428571429,0.014433333333333
118,0,0.0053,0.0042,0.0393,0.0009,0.0117,0.0149,0.0429,0.0001,0.0136,0.0201,0.2392,0.0052,0.0645,0.064,0.0003,0.0109,0.012716666666667
119,0,0.0052,0.0034,0.0523,0.0009,0.0125,0.013,0.0434,0.0001,0.0133,0.0221,0.2408,0.005,0.062,0.059,0.0003,0.012471428571429,0.01455
120,0,0.0059,0.0032,0.05,0.0009,0.0122,0.0127,0.043,0.0001,0.0144,0.0207,0.2424,0.005,0.0627,0.0588,0.0004,0.012128571428572,0.01415
121,0,0.0063,0.0043,0.0455,0.0008,0.0118,0.0127,0.0472,0.0001,0.0153,0.0204,0.2402,0.0049,0.0607,0.0602,0.0004,0.011628571428572,0.013566666666667
122,0,0.0057,0.0044,0.047,0.0007,0.0124,0.0127,0.0514,0.0001,0.0151,0.0218,0.2411,0.0048,0.062,0.0606,0.0003,0.011842857142857,0.013816666666667
123,0,0.0063,0.0041,0.048,0.0008,0.0123,0.0123,0.046,0.0001,0.0148,0.0216,0.2393,0.0048,0.0625,0.0605,0.0003,0.011971428571429,0.013966666666667
124,0,0.0047,0.0041,0.046,0.0009,0.0124,0.0137,0.041,0.0001,0.0139,0.0213,0.2388,0.0051,0.0607,0.0607,0.0003,0.011685714285714,0.013633333333333
125,0,0.0057,0.0032,0.0478,0.0009,0.0118,0.0142,0.0488,0.0001,0.0145,0.0213,0.2371,0.005,0.0595,0.0615,0.0003,0.011942857142857,0.013933333333333
126,0,0.0055,0.0036,0.0456,0.0009,0.0119,0.0134,0.044,0.0001,0.0142,0.0204,0.2399,0.0049,0.0609,0.0615,0.0003,0.011557142857143,0.013483333333333
127,0,0.0046,0.0036,0.0527,0.0009,0.0125,0.014,0.0449,0.0001,0.013,0.0213,0.2414,0.0052,0.0612,0.0622,0.0003,0.012614285714286,0.014716666666667
128,0,0.0053,0.0035,0.048,0.0009,0.0127,0.0139,0.0478,0.0001,0.0138,0.0199,0.24,0.0052,0.0615,0.064,0.0004,0.012042857142857,0.01405
129,0,0.0058,0.003,0.0501,0.0009,0.0126,0.0133,0.0421,0.0001,0.0151,0.0192,0.2395,0.0052,0.0599,0.062,0.0003,0.012242857142857,0.014283333333333
130,0,0.0069,0.0048,0.0463,0.0007,0.0125,0.0129,0.0602,0.0001,0.017,0.0219,0.2387,0.0045,0.0613,0.0592,0.0003,0.012014285714286,0.014016666666667
131,0,0.0067,0.0036,0.0469,0.0008,0.0121,0.0133,0.0571,0.0001,0.0164,0.0217,0.2381,0.0045,0.0616,0.0582,0.0003,0.011914285714286,0.0139
132,0,0.0064,0.0042,0.0494,0.0007,0.0122,0.0135,0.0572,0.0001,0.0152,0.0222,0.234,0.0046,0.0611,0.059,0.0003,0.012342857142857,0.0144
133,0,0.0064,0.0033,0.0405,0.0009,0.0124,0.0125,0.0557,0.0001,0.016,0.0203,0.2368,0.0048,0.0625,0.0591,0.0003,0.010857142857143,0.012666666666667
134,0,0.0065,0.0046,0.0478,0.0007,0.013,0.0115,0.0485,0.0001,0.016,0.021,0.2206,0.0049,0.0609,0.0611,0.0003,0.012014285714286,0.014016666666667
135,0,0.0065,0.0036,0.0462,0.0008,0.0129,0.0126,0.0496,0.0001,0.0153,0.019,0.2309,0.0051,0.063,0.0609,0.0003,0.0118,0.013766666666667
136,0,0.0058,0.0038,0.0434,0.0008,0.0125,0.0127,0.0513,0.0001,0.0136,0.0197,0.2348,0.0053,0.0614,0.0578,0.0003,0.011285714285714,0.013166666666667
137,0,0.006,0.0039,0.0324,0.001,0.0111,0.0134,0.0518,0.0001,0.0145,0.0191,0.2349,0.0053,0.0631,0.0598,0.0003,0.009685714285714,0.0113
138,0,0.0056,0.0041,0.0454,0.0008,0.0123,0.0135,0.0643,0.0001,0.0155,0.0196,0.2304,0.0049,0.0613,0.0606,0.0003,0.011671428571429,0.013616666666667
139,0,0.0066,0.0041,0.0437,0.0008,0.0125,0.0122,0.0492,0.0001,0.0149,0.021,0.2299,0.005,0.0588,0.0596,0.0003,0.011414285714286,0.013316666666667
140,0,0.0064,0.004,0.0456,0.0008,0.0111,0.013,0.0551,0.0001,0.014,0.02,0.2289,0.0053,0.0588,0.0584,0.0003,0.011557142857143,0.013483333333333
141,0,0.0057,0.0047,0.0466,0.0008,0.0119,0.0133,0.0554,0.0001,0.0142,0.0205,0.2411,0.0049,0.0612,0.0591,0.0003,0.011857142857143,0.013833333333333
142,0,0.0066,0.0048,0.0451,0.0007,0.0123,0.013,0.0504,0.0001,0.0149,0.0209,0.234,0.0048,0.0627,0.0593,0.0003,0.011785714285714,0.01375
143,0,0.0053,0.0034,0.0486,0.0009,0.0123,0.0122,0.0505,0.0001,0.0152,0.0193,0.2367,0.0052,0.0643,0.058,0.0003,0.011814285714286,0.013783333333333
144,0,0.0068,0.0051,0.0315,0.0008,0.0114,0.0131,0.0611,0.0001,0.0149,0.0191,0.2272,0.0051,0.0636,0.0591,0.0003,0.009814285714286,0.01145
145,0,0.0064,0.0039,0.0408,0.0008,0.0122,0.0126,0.0485,0.0001,0.0165,0.0201,0.2313,0.0049,0.0631,0.0603,0.0003,0.010957142857143,0.012783333333333
146,0,0.0066,0.0039,0.0419,0.0008,0.0119,0.0128,0.0533,0.0001,0.0158,0.0191,0.2281,0.0051,0.0616,0.0609,0.0003,0.011128571428572,0.012983333333333
147,0,0.0071,0.0038,0.0386,0.0008,0.0126,0.0121,0.0552,0.0001,0.0174,0.0204,0.2223,0.0047,0.0612,0.0595,0.0003,0.010714285714286,0.0125
148,0,0.006,0.0035,0.0455,0.0008,0.0125,0.0122,0.0471,0.0001,0.0156,0.0195,0.2286,0.005,0.0615,0.0574,0.0003,0.0115,0.013416666666667
149,0,0.0071,0.0049,0.0322,0.0008,0.0125,0.0125,0.0616,0.0001,0.0156,0.0193,0.2292,0.0051,0.0625,0.0579,0.0003,0.01,0.011666666666667
150,0,0.007,0.0041,0.0364,0.0008,0.0118,0.013,0.0495,0.0001,0.0169,0.0207,0.2247,0.0047,0.0623,0.0563,0.0003,0.010442857142857,0.012183333333333
151,0,0.0064,0.0044,0.0372,0.0008,0.0115,0.0135,0.0556,0.0001,0.0155,0.0204,0.2263,0.0048,0.0612,0.0576,0.0003,0.010542857142857,0.0123
152,0,0.0056,0.0035,0.042,0.0009,0.012,0.0125,0.056,0.0001,0.0144,0.0206,0.2316,0.005,0.0613,0.0562,0.0003,0.010928571428572,0.01275
153,0,0.0056,0.0035,0.0392,0.0009,0.0126,0.0125,0.0638,0.0001,0.0135,0.0198,0.2335,0.0053,0.0615,0.0553,0.0002,0.010614285714286,0.012383333333333
154,0,0.006,0.0041,0.039,0.0009,0.0118,0.0125,0.0561,0.0001,0.0148,0.0191,0.2334,0.0053,0.0622,0.0557,0.0002,0.010614285714286,0.012383333333333
155,0,0.0061,0.0039,0.0418,0.0008,0.0124,0.0126,0.0583,0.0001,0.0144,0.0187,0.2283,0.0053,0.0627,0.0563,0.0002,0.011085714285714,0.012933333333333
156,0,0.0059,0.0036,0.041,0.0009,0.0125,0.0125,0.0598,0.0001,0.0148,0.0183,0.2312,0.0053,0.062,0.0569,0.0002,0.010914285714286,0.012733333333333
157,0,0.0062,0.0038,0.042,0.0008,0.0121,0.0128,0.0555,0.0001,0.0145,0.0186,0.2316,0.0052,0.0618,0.0562,0.0002,0.0111,0.01295
158,0,0.0068,0.0038,0.0349,0.0009,0.0122,0.0127,0.0514,0.0001,0.0148,0.018,0.2276,0.0053,0.0613,0.0569,0.0002,0.010185714285714,0.011883333333333
159,0,0.006,0.0039,0.0388,0.0009,0.0117,0.0126,0.0492,0.0001,0.0147,0.0188,0.2252,0.0054,0.0604,0.055,0.0002,0.010557142857143,0.012316666666667
160,0,0.0066,0.0036,0.0375,0.0009,0.0125,0.0127,0.0517,0.0001,0.0152,0.0185,0.2251,0.0053,0.0609,0.058,0.0002,0.010542857142857,0.0123
161,0,0.007,0.0049,0.0301,0.0009,0.0113,0.0127,0.0497,0.0001,0.0156,0.0188,0.2238,0.0052,0.0613,0.0571,0.0002,0.009557142857143,0.01115
162,0,0.007,0.0039,0.0331,0.0009,0.0123,0.0135,0.053,0.0001,0.0167,0.0188,0.2196,0.005,0.0624,0.0605,0.0002,0.0101,0.011783333333333
163,0,0.0065,0.0038,0.0371,0.0009,0.0126,0.0121,0.0495,0.0001,0.017,0.0186,0.2234,0.0051,0.0617,0.0583,0.0002,0.010428571428572,0.012166666666667
164,0,0.0066,0.0038,0.0357,0.0009,0.0122,0.0123,0.0558,0.0001,0.0157,0.018,0.2221,0.0053,0.0617,0.0577,0.0002,0.010214285714286,0.011916666666667
165,0,0.0068,0.0041,0.0307,0.0009,0.0111,0.0137,0.0536,0.0001,0.0164,0.0189,0.2187,0.005,0.0611,0.0599,0.0002,0.009614285714286,0.011216666666667
166,0,0.0065,0.0043,0.0308,0.0009,0.0113,0.0131,0.0623,0.0001,0.0157,0.0192,0.2234,0.0051,0.0604,0.0593,0.0002,0.009557142857143,0.01115
167,0,0.0059,0.0032,0.0429,0.0009,0.0124,0.0124,0.0523,0.0001,0.0155,0.0182,0.2265,0.0054,0.0609,0.0574,0.0002,0.0111,0.01295
168,0,0.0062,0.0035,0.0363,0.0009,0.0119,0.0123,0.0537,0.0001,0.0146,0.0184,0.2277,0.0054,0.0601,0.056,0.0002,0.010157142857143,0.01185
169,0,0.0066,0.0035,0.0345,0.001,0.0109,0.0128,0.0553,0.0001,0.015,0.0186,0.2258,0.0054,0.0597,0.0559,0.0002,0.0099,0.01155
170,0,0.0064,0.0038,0.033,0.001,0.0111,0.0125,0.0575,0.0001,0.0148,0.0178,0.2248,0.0054,0.0599,0.0569,0.0002,0.009685714285714,0.0113
171,0,0.0071,0.0041,0.0309,0.0009,0.011,0.0137,0.0574,0.0001,0.0156,0.0184,0.2241,0.0053,0.06,0.057,0.0002,0.009671428571429,0.011283333333333
172,0,0.0064,0.0039,0.0314,0.001,0.012,0.0131,0.0615,0.0001,0.0159,0.0185,0.2266,0.0053,0.0605,0.0569,0.0002,0.009685714285714,0.0113
173,0,0.0071,0.0045,0.0316,0.0009,0.0108,0.0122,0.0574,0.0001,0.0159,0.0189,0.2221,0.0052,0.061,0.0568,0.0002,0.009585714285714,0.011183333333333
174,0,0.0067,0.0035,0.0336,0.001,0.0116,0.0117,0.0583,0.0001,0.0163,0.0188,0.2237,0.0052,0.0607,0.0535,0.0002,0.009728571428571,0.01135
175,0,0.0063,0.0038,0.0381,0.0009,0.0123,0.0121,0.0581,0.0001,0.0154,0.0175,0.2247,0.0055,0.0617,0.0532,0.0002,0.0105,0.01225
176,0,0.0065,0.0034,0.0379,0.0009,0.0118,0.0127,0.0551,0.0001,0.0154,0.0183,0.2246,0.0053,0.062,0.055,0.0002,0.010457142857143,0.0122
177,0,0.0063,0.0043,0.0322,0.0009,0.0114,0.013,0.0586,0.0001,0.0145,0.0188,0.2192,0.0055,0.0609,0.0554,0.0002,0.009728571428571,0.01135
178,0,0.006,0.0036,0.0372,0.0009,0.0119,0.0116,0.0592,0.0001,0.0148,0.0188,0.222,0.0055,0.061,0.0543,0.0002,0.010171428571429,0.011866666666667
179,0,0.0067,0.0034,0.038,0.0009,0.0115,0.013,0.0545,0.0001,0.0151,0.0184,0.2223,0.0054,0.0617,0.0525,0.0002,0.0105,0.01225
180,0,0.0069,0.0038,0.031,0.001,0.0109,0.0128,0.0495,0.0001,0.0157,0.018,0.2245,0.0055,0.0626,0.0542,0.0002,0.009485714285714,0.011066666666667
181,0,0.0066,0.0035,0.0371,0.0009,0.0123,0.0126,0.0483,0.0001,0.0157,0.0181,0.2157,0.0055,0.0623,0.0542,0.0002,0.010428571428572,0.012166666666667
182,0,0.0056,0.0034,0.0327,0.0011,0.0126,0.0125,0.0538,0.0001,0.016,0.018,0.2174,0.0056,0.063,0.0549,0.0002,0.0097,0.011316666666667
183,0,0.007,0.0034,0.0346,0.001,0.0116,0.013,0.0543,0.0001,0.0156,0.0178,0.2186,0.0057,0.0632,0.0565,0.0002,0.010085714285714,0.011766666666667
184,0,0.0071,0.0035,0.0324,0.001,0.0121,0.0127,0.0538,0.0001,0.0153,0.0178,0.2217,0.0056,0.0626,0.0552,0.0002,0.009828571428571,0.011466666666667
185,0,0.0063,0.0042,0.03,0.001,0.0113,0.0122,0.0553,0.0001,0.0162,0.0187,0.2195,0.0054,0.062,0.0552,0.0002,0.009285714285714,0.010833333333333
186,0,0.006,0.004,0.0358,0.001,0.0114,0.0123,0.0536,0.0001,0.0153,0.0188,0.2156,0.0054,0.0614,0.0542,0.0002,0.010071428571429,0.01175
187,0,0.0064,0.0034,0.0395,0.0009,0.0119,0.0115,0.063,0.0001,0.0155,0.019,0.2223,0.0053,0.0609,0.0532,0.0002,0.010514285714286,0.012266666666667
188,0,0.0065,0.004,0.033,0.001,0.0119,0.0122,0.0573,0.0001,0.0148,0.0183,0.2249,0.0055,0.0621,0.0523,0.0002,0.0098,0.011433333333333
189,0,0.0066,0.0039,0.0324,0.001,0.012,0.0127,0.056,0.0001,0.0155,0.0184,0.2198,0.0056,0.0619,0.0563,0.0002,0.0098,0.011433333333333
190,0,0.0068,0.0032,0.0361,0.001,0.0128,0.0125,0.0553,0.0001,0.0152,0.0186,0.2204,0.0055,0.0623,0.0552,0.0002,0.010342857142857,0.012066666666667
191,0,0.0067,0.0034,0.0336,0.001,0.0116,0.0123,0.0514,0.0001,0.0147,0.0179,0.222,0.0057,0.0633,0.0539,0.0002,0.0098,0.011433333333333
192,0,0.0061,0.0031,0.0354,0.0011,0.0126,0.0123,0.0521,0.0001,0.0144,0.0179,0.2191,0.0057,0.062,0.0559,0.0002,0.010085714285714,0.011766666666667
193,0,0.0059,0.0038,0.0334,0.001,0.012,0.0125,0.0537,0.0001,0.0149,0.0179,0.2216,0.0057,0.0622,0.0543,0.0002,0.0098,0.011433333333333
194,0,0.0066,0.0036,0.0317,0.0011,0.0114,0.0122,0.0536,0.0001,0.0146,0.0178,0.2208,0.0057,0.0624,0.0546,0.0002,0.009514285714286,0.0111
195,0,0.0067,0.0037,0.035,0.0009,0.0118,0.0119,0.0538,0.0001,0.0155,0.018,0.2205,0.0057,0.0621,0.0541,0.0002,0.01,0.011666666666667
196,0,0.0062,0.0037,0.0362,0.0009,0.012,0.0117,0.0528,0.0001,0.0154,0.0184,0.2207,0.0056,0.0618,0.0536,0.0002,0.0101,0.011783333333333
197,0,0.0071,0.0034,0.0324,0.001,0.0121,0.0123,0.0528,0.0001,0.0154,0.0183,0.2183,0.0055,0.0615,0.054,0.0002,0.009757142857143,0.011383333333333
198,0,0.0061,0.0037,0.0362,0.0009,0.0123,0.0123,0.0523,0.0001,0.0157,0.0182,0.2183,0.0055,0.0624,0.0536,0.0002,0.010214285714286,0.011916666666667
199,0,0.006,0.0035,0.0418,0.0009,0.0126,0.0125,0.0491,0.0001,0.0154,0.0179,0.2214,0.0056,0.0632,0.0542,0.0002,0.011042857142857,0.012883333333333
200,0,0.0063,0.0033,0.0373,0.001,0.0119,0.0122,0.0534,0.0001,0.0155,0.0181,0.219,0.0055,0.0621,0.0548,0.0002,0.010285714285714,0.012
201,0,0.006,0.0034,0.0356,0.001,0.0124,0.0119,0.057,0.0001,0.0159,0.0182,0.2193,0.0055,0.0624,0.0541,0.0002,0.010042857142857,0.011716666666667
202,0,0.0058,0.0037,0.0389,0.0009,0.0119,0.0122,0.0519,0.0001,0.015,0.0183,0.221,0.0055,0.0623,0.0546,0.0002,0.010485714285714,0.012233333333333
203,0,0.006,0.0039,0.0365,0.0009,0.0122,0.0122,0.0551,0.0001,0.0147,0.0183,0.2175,0.0055,0.0622,0.0539,0.0002,0.010242857142857,0.01195
204,0,0.0064,0.004,0.0352,0.0009,0.0123,0.0124,0.0568,0.0001,0.0152,0.0181,0.2186,0.0055,0.0619,0.0541,0.0002,0.010171428571429,0.011866666666667
205,0,0.0058,0.0037,0.0368,0.001,0.012,0.0121,0.0534,0.0001,0.0149,0.0175,0.2195,0.0057,0.061,0.0552,0.0002,0.0102,0.0119
206,0,0.0061,0.0042,0.0309,0.001,0.0118,0.0126,0.0524,0.0001,0.0152,0.0179,0.2186,0.0055,0.0613,0.0557,0.0002,0.009514285714286,0.0111
207,0,0.0061,0.0037,0.0356,0.001,0.0124,0.0127,0.0541,0.0001,0.0158,0.0185,0.2171,0.0054,0.0621,0.0552,0.0002,0.010214285714286,0.011916666666667
208,0,0.0063,0.0036,0.0361,0.001,0.0122,0.0122,0.055,0.0001,0.0147,0.0186,0.2173,0.0055,0.0618,0.0548,0.0002,0.0102,0.0119
209,0,0.0065,0.0033,0.034,0.001,0.0128,0.0122,0.0529,0.0001,0.0152,0.018,0.2199,0.0056,0.0621,0.0547,0.0002,0.009971428571429,0.011633333333333
210,0,0.0066,0.0033,0.0337,0.001,0.0123,0.0123,0.0547,0.0001,0.0148,0.0179,0.2217,0.0056,0.0623,0.0541,0.0002,0.009885714285714,0.011533333333333
211,0,0.0057,0.0033,0.0402,0.001,0.0125,0.0114,0.0503,0.0001,0.0154,0.0181,0.2229,0.0056,0.0627,0.0546,0.0002,0.010585714285714,0.01235
212,0,0.0066,0.0038,0.0346,0.0009,0.0117,0.0124,0.0568,0.0001,0.0152,0.0177,0.2189,0.0056,0.0626,0.0547,0.0002,0.01,0.011666666666667
213,0,0.0072,0.0041,0.0336,0.0009,0.012,0.0122,0.0569,0.0001,0.0159,0.0179,0.2173,0.0056,0.0621,0.0528,0.0002,0.01,0.011666666666667
214,0,0.0068,0.0037,0.0367,0.0009,0.0121,0.0119,0.0551,0.0001,0.0159,0.0177,0.2155,0.0056,0.0628,0.0536,0.0002,0.0103,0.012016666666667
215,0,0.0066,0.0036,0.0367,0.0009,0.0127,0.0126,0.0521,0.0001,0.0153,0.0177,0.2157,0.0056,0.0628,0.0545,0.0002,0.010442857142857,0.012183333333333
216,0,0.0067,0.0037,0.034,0.001,0.0121,0.0119,0.0533,0.0001,0.0159,0.0177,0.2148,0.0056,0.062,0.054,0.0002,0.009914285714286,0.011566666666667
217,0,0.0062,0.0033,0.0365,0.001,0.0124,0.0122,0.0526,0.0001,0.0154,0.0176,0.2157,0.0057,0.062,0.0541,0.0002,0.010228571428572,0.011933333333333
218,0,0.0064,0.0038,0.0386,0.0009,0.0124,0.0122,0.0552,0.0001,0.0157,0.0182,0.2191,0.0055,0.0619,0.0536,0.0002,0.010614285714286,0.012383333333333
219,0,0.0066,0.004,0.0325,0.001,0.0113,0.0126,0.0587,0.0001,0.0158,0.0183,0.2187,0.0056,0.062,0.0526,0.0002,0.009714285714286,0.011333333333333
220,0,0.0063,0.0036,0.0312,0.0011,0.0122,0.012,0.0604,0.0001,0.015,0.0187,0.2139,0.0057,0.0598,0.0524,0.0002,0.009485714285714,0.011066666666667
221,0,0.0057,0.0035,0.037,0.001,0.0123,0.0118,0.0551,0.0001,0.0152,0.0181,0.2146,0.0057,0.0606,0.0519,0.0002,0.010185714285714,0.011883333333333
222,0,0.0058,0.0039,0.0348,0.001,0.0119,0.0115,0.0553,0.0001,0.0155,0.0181,0.2152,0.0057,0.0612,0.0525,0.0002,0.009842857142857,0.011483333333333
223,0,0.0064,0.0038,0.0318,0.001,0.0119,0.0116,0.0589,0.0001,0.0155,0.0186,0.2139,0.0056,0.0601,0.0534,0.0002,0.0095,0.011083333333333
224,0,0.0062,0.004,0.0349,0.0009,0.012,0.0115,0.0582,0.0001,0.0153,0.0185,0.2157,0.0055,0.0602,0.0534,0.0002,0.009928571428571,0.011583333333333
225,0,0.0065,0.003,0.0326,0.0012,0.0122,0.0126,0.0557,0.0001,0.0151,0.0176,0.215,0.0057,0.061,0.0548,0.0002,0.009728571428571,0.01135
226,0,0.0066,0.0032,0.0328,0.0011,0.0121,0.0119,0.0569,0.0001,0.0159,0.0172,0.2127,0.0058,0.0608,0.0556,0.0002,0.009671428571429,0.011283333333333
227,0,0.0065,0.0031,0.0351,0.0011,0.0128,0.0119,0.053,0.0001,0.0157,0.0171,0.2124,0.0057,0.0613,0.0547,0.0002,0.010071428571429,0.01175
228,0,0.0065,0.0032,0.0331,0.0011,0.0123,0.0118,0.0517,0.0001,0.0161,0.0168,0.2098,0.0058,0.0612,0.0549,0.0001,0.009714285714286,0.011333333333333
229,0,0.0063,0.0034,0.0328,0.0011,0.0125,0.0122,0.0539,0.0001,0.0161,0.017,0.2093,0.0057,0.0617,0.0547,0.0002,0.009757142857143,0.011383333333333
230,0,0.0064,0.0034,0.0317,0.0011,0.0125,0.0116,0.0541,0.0001,0.0164,0.0175,0.2088,0.0057,0.0613,0.0532,0.0002,0.009528571428571,0.011116666666667
231,0,0.0071,0.0034,0.032,0.001,0.0118,0.0122,0.0541,0.0001,0.0167,0.0177,0.2092,0.0056,0.0616,0.0537,0.0002,0.009642857142857,0.01125
232,0,0.0066,0.004,0.0321,0.001,0.0116,0.0124,0.0537,0.0001,0.0164,0.0178,0.2052,0.0056,0.061,0.0541,0.0002,0.009671428571429,0.011283333333333
233,0,0.0069,0.0035,0.0346,0.001,0.0123,0.0118,0.0575,0.0001,0.0162,0.0182,0.2091,0.0056,0.0611,0.0532,0.0002,0.010014285714286,0.011683333333333
234,0,0.0063,0.0039,0.0304,0.0011,0.0119,0.0123,0.0551,0.0001,0.0157,0.0181,0.2097,0.0056,0.0609,0.0531,0.0001,0.009414285714286,0.010983333333333
235,0,0.0065,0.0034,0.0334,0.001,0.0125,0.0118,0.0555,0.0001,0.0161,0.0177,0.2093,0.0057,0.0612,0.0532,0.0002,0.0098,0.011433333333333
236,0,0.0066,0.0036,0.0321,0.001,0.0123,0.012,0.0509,0.0001,0.016,0.0177,0.2078,0.0057,0.0608,0.0546,0.0002,0.009657142857143,0.011266666666667
237,0,0.0069,0.0038,0.0302,0.001,0.0118,0.0121,0.0532,0.0001,0.0163,0.0175,0.2059,0.0056,0.0608,0.056,0.0002,0.0094,0.010966666666667
238,0,0.0064,0.0037,0.0315,0.001,0.0121,0.0124,0.0528,0.0001,0.016,0.0176,0.2081,0.0057,0.0608,0.0557,0.0002,0.009585714285714,0.011183333333333
239,0,0.0069,0.0039,0.033,0.0009,0.012,0.012,0.0543,0.0001,0.0159,0.0179,0.2092,0.0057,0.0602,0.0552,0.0001,0.009814285714286,0.01145
240,0,0.0066,0.0036,0.0332,0.001,0.0119,0.0122,0.0541,0.0001,0.016,0.0177,0.2088,0.0057,0.0603,0.0552,0.0001,0.009785714285714,0.011416666666667
241,0,0.0061,0.0032,0.04,0.0009,0.0128,0.0124,0.0527,0.0001,0.0154,0.0175,0.2086,0.0057,0.0605,0.0553,0.0002,0.010771428571429,0.012566666666667
242,0,0.0067,0.0038,0.0334,0.0009,0.0115,0.0126,0.06,0.0001,0.0158,0.0175,0.2104,0.0057,0.0603,0.0543,0.0002,0.009842857142857,0.011483333333333
243,0,0.0069,0.0037,0.0291,0.0011,0.0117,0.0122,0.0573,0.0001,0.0158,0.0177,0.2132,0.0058,0.0599,0.053,0.0002,0.009242857142857,0.010783333333333
244,0,0.0067,0.0035,0.0296,0.0011,0.0119,0.0122,0.0574,0.0001,0.0154,0.018,0.2094,0.0058,0.0596,0.0534,0.0002,0.009285714285714,0.010833333333333
245,0,0.0061,0.0036,0.0335,0.001,0.012,0.0122,0.0565,0.0001,0.0157,0.0179,0.2094,0.0058,0.0603,0.0538,0.0002,0.009771428571429,0.0114
246,0,0.0067,0.0038,0.0315,0.001,0.0118,0.0122,0.0558,0.0001,0.0156,0.0175,0.211,0.0058,0.0609,0.0531,0.0002,0.009571428571429,0.011166666666667
247,0,0.006,0.0041,0.0302,0.001,0.0116,0.0125,0.0548,0.0001,0.0154,0.0181,0.2083,0.0058,0.0603,0.0534,0.0002,0.009342857142857,0.0109
248,0,0.007,0.004,0.0323,0.0009,0.0117,0.0117,0.0566,0.0001,0.0151,0.0179,0.2067,0.0057,0.0595,0.0524,0.0002,0.009657142857143,0.011266666666667
249,0,0.0066,0.0038,0.0338,0.001,0.0119,0.0116,0.0539,0.0001,0.0155,0.0177,0.2115,0.0058,0.0601,0.0526,0.0002,0.009814285714286,0.01145
250,0,0.007,0.0034,0.0302,0.0011,0.0115,0.0117,0.0578,0.0001,0.0159,0.0174,0.209,0.0058,0.06,0.0521,0.0002,0.009271428571429,0.010816666666667
251,0,0.0067,0.0035,0.0337,0.001,0.0119,0.012,0.0589,0.0001,0.0151,0.0176,0.2101,0.0059,0.06,0.0505,0.0002,0.009828571428571,0.011466666666667
252,0,0.0063,0.0033,0.0327,0.0011,0.0118,0.0117,0.0568,0.0001,0.0158,0.0176,0.2085,0.0058,0.0598,0.0515,0.0001,0.009557142857143,0.01115
253,0,0.0066,0.0036,0.0295,0.0011,0.0117,0.0121,0.0557,0.0001,0.0156,0.0173,0.207,0.0059,0.0598,0.0524,0.0002,0.009228571428571,0.010766666666667
254,0,0.0063,0.0034,0.0331,0.0011,0.0119,0.0118,0.054,0.0001,0.0163,0.0174,0.2078,0.0059,0.0602,0.0524,0.0002,0.009657142857143,0.011266666666667
255,0,0.0067,0.0036,0.0306,0.0011,0.0119,0.0122,0.0528,0.0001,0.015,0.0176,0.205,0.0058,0.06,0.054,0.0002,0.009442857142857,0.011016666666667
256,0,0.0063,0.0037,0.0343,0.001,0.0116,0.0123,0.0545,0.0001,0.0153,0.0177,0.2081,0.0059,0.0607,0.0541,0.0002,0.009885714285714,0.011533333333333
257,0,0.006,0.0035,0.0304,0.0012,0.0118,0.0119,0.0565,0.0001,0.0156,0.0178,0.2065,0.0059,0.0607,0.0539,0.0002,0.009257142857143,0.0108
258,0,0.0068,0.0038,0.0287,0.0011,0.0116,0.0126,0.0559,0.0001,0.0154,0.0178,0.2079,0.0058,0.0603,0.054,0.0002,0.009228571428571,0.010766666666667
259,0,0.0069,0.0038,0.0285,0.0011,0.0117,0.0123,0.0566,0.0001,0.0152,0.0177,0.2074,0.0059,0.0604,0.0545,0.0002,0.009185714285714,0.010716666666667
260,0,0.0065,0.0038,0.0321,0.001,0.0115,0.0119,0.0594,0.0001,0.0152,0.0178,0.2125,0.0058,0.0609,0.0533,0.0002,0.009542857142857,0.011133333333333
261,0,0.0065,0.0037,0.0294,0.0011,0.012,0.0119,0.0585,0.0001,0.016,0.0179,0.2104,0.0058,0.0603,0.0527,0.0002,0.009228571428571,0.010766666666667
262,0,0.0069,0.0037,0.0317,0.001,0.0116,0.0118,0.0618,0.0001,0.0153,0.0185,0.2099,0.0056,0.0596,0.0529,0.0002,0.009528571428571,0.011116666666667
263,0,0.0062,0.0039,0.0351,0.0009,0.0118,0.0118,0.0571,0.0001,0.0155,0.0185,0.211,0.0057,0.0593,0.0533,0.0002,0.009957142857143,0.011616666666667
264,0,0.0064,0.0041,0.0328,0.0009,0.0116,0.0126,0.0586,0.0001,0.0153,0.0187,0.2097,0.0057,0.0592,0.0526,0.0001,0.009771428571429,0.0114
265,0,0.0067,0.0043,0.0292,0.001,0.0116,0.0123,0.0596,0.0001,0.015,0.0185,0.2055,0.0057,0.0592,0.053,0.0001,0.0093,0.01085
266,0,0.0066,0.0036,0.0301,0.0011,0.0119,0.0122,0.0582,0.0001,0.0153,0.0186,0.2086,0.0058,0.0594,0.053,0.0002,0.009357142857143,0.010916666666667
267,0,0.0062,0.0035,0.0339,0.001,0.0117,0.0121,0.0571,0.0001,0.0159,0.0182,0.2075,0.0058,0.0595,0.0529,0.0001,0.009771428571429,0.0114
268,0,0.0064,0.0037,0.0294,0.0011,0.0117,0.0124,0.059,0.0001,0.0158,0.0181,0.2082,0.0058,0.06,0.053,0.0002,0.009242857142857,0.010783333333333
269,0,0.0068,0.0035,0.0344,0.001,0.0118,0.0121,0.0571,0.0001,0.0155,0.0182,0.2063,0.0057,0.0595,0.053,0.0002,0.009942857142857,0.0116
270,0,0.0068,0.0037,0.0294,0.0011,0.0117,0.0116,0.0592,0.0001,0.0157,0.0182,0.2066,0.0058,0.0597,0.0529,0.0002,0.009185714285714,0.010716666666667
271,0,0.0057,0.0035,0.0349,0.001,0.0124,0.0115,0.0563,0.0001,0.0157,0.0179,0.2064,0.0058,0.0597,0.053,0.0002,0.009857142857143,0.0115
272,0,0.0067,0.0035,0.0319,0.001,0.0116,0.0121,0.0585,0.0001,0.0155,0.0179,0.2071,0.0058,0.0594,0.053,0.0001,0.009542857142857,0.011133333333333
273,0,0.0067,0.0034,0.033,0.001,0.0118,0.0117,0.0588,0.0001,0.0155,0.0179,0.2084,0.0058,0.0598,0.0531,0.0002,0.009657142857143,0.011266666666667
274,0,0.0067,0.0035,0.0329,0.001,0.012,0.0124,0.0585,0.0001,0.0156,0.0177,0.2069,0.0058,0.0602,0.053,0.0001,0.009785714285714,0.011416666666667
275,0,0.0067,0.0037,0.0334,0.001,0.0117,0.0125,0.0578,0.0001,0.0157,0.0178,0.2081,0.0058,0.0598,0.0533,0.0002,0.009857142857143,0.0115
276,0,0.0072,0.0035,0.0302,0.001,0.0117,0.0121,0.0591,0.0001,0.0154,0.0178,0.2065,0.0057,0.0596,0.0527,0.0001,0.009385714285714,0.01095
277,0,0.0066,0.0037,0.034,0.001,0.0116,0.0125,0.0576,0.0001,0.0163,0.0175,0.2081,0.0058,0.0602,0.0535,0.0002,0.009914285714286,0.011566666666667
278,0,0.0071,0.0042,0.0282,0.001,0.0115,0.0121,0.0594,0.0001,0.0157,0.0178,0.2086,0.0058,0.0597,0.053,0.0002,0.009157142857143,0.010683333333333
279,0,0.0058,0.0036,0.0364,0.001,0.0124,0.0119,0.0577,0.0001,0.0159,0.0179,0.2079,0.0057,0.0601,0.053,0.0002,0.010157142857143,0.01185
280,0,0.0067,0.0036,0.0343,0.0009,0.0121,0.0125,0.0571,0.0001,0.0155,0.0179,0.2074,0.0057,0.0601,0.054,0.0001,0.010014285714286,0.011683333333333
281,0,0.0069,0.0034,0.0336,0.001,0.0122,0.0119,0.0584,0.0001,0.0157,0.0179,0.2049,0.0057,0.06,0.0537,0.0002,0.009857142857143,0.0115
282,0,0.0068,0.0033,0.0333,0.001,0.0119,0.0118,0.0591,0.0001,0.0162,0.018,0.2079,0.0057,0.0607,0.0533,0.0002,0.009728571428571,0.01135
283,0,0.0066,0.0035,0.0337,0.001,0.0118,0.012,0.0613,0.0001,0.0157,0.018,0.206,0.0057,0.0598,0.0532,0.0002,0.0098,0.011433333333333
284,0,0.006,0.0036,0.0353,0.001,0.0118,0.0114,0.0562,0.0001,0.0155,0.0177,0.2092,0.0057,0.0601,0.0527,0.0001,0.009871428571429,0.011516666666667
285,0,0.0067,0.0036,0.0305,0.0011,0.0116,0.0121,0.058,0.0001,0.0156,0.0177,0.2091,0.0058,0.0606,0.0531,0.0002,0.009371428571429,0.010933333333333
286,0,0.0062,0.0036,0.0325,0.001,0.0118,0.0118,0.0575,0.0001,0.0156,0.0175,0.2095,0.0058,0.0607,0.0533,0.0002,0.009557142857143,0.01115
287,0,0.0063,0.0042,0.0293,0.001,0.011,0.0121,0.0602,0.0001,0.0157,0.0175,0.2095,0.0058,0.0601,0.0531,0.0001,0.009128571428571,0.01065
288,0,0.0066,0.0035,0.0307,0.0011,0.0117,0.0119,0.0582,0.0001,0.0157,0.0176,0.2081,0.0059,0.0605,0.0529,0.0002,0.009357142857143,0.010916666666667
289,0,0.0067,0.0034,0.0306,0.0011,0.0123,0.0115,0.0569,0.0001,0.0156,0.0175,0.2064,0.0059,0.06,0.0527,0.0001,0.009371428571429,0.010933333333333
290,0,0.007,0.0036,0.0312,0.001,0.0116,0.0125,0.0595,0.0001,0.0155,0.0174,0.2045,0.0059,0.0596,0.0534,0.0002,0.009557142857143,0.01115
291,0,0.0069,0.0033,0.0279,0.0012,0.0124,0.0121,0.0562,0.0001,0.0153,0.0174,0.2055,0.006,0.0602,0.0535,0.0002,0.009114285714286,0.010633333333333
292,0,0.0061,0.0036,0.0349,0.001,0.0121,0.0119,0.0566,0.0001,0.0157,0.0177,0.2063,0.0058,0.0601,0.0537,0.0002,0.009942857142857,0.0116
293,0,0.0061,0.0032,0.0333,0.0011,0.0124,0.0119,0.0577,0.0001,0.0156,0.0174,0.2081,0.0059,0.0603,0.0533,0.0002,0.009714285714286,0.011333333333333
294,0,0.0065,0.0033,0.0308,0.0011,0.0124,0.0115,0.0591,0.0001,0.0156,0.0177,0.2066,0.0058,0.0598,0.0527,0.0001,0.009371428571429,0.010933333333333
295,0,0.0067,0.0035,0.034,0.001,0.0123,0.0119,0.0569,0.0001,0.0157,0.0177,0.2079,0.0058,0.0599,0.0527,0.0002,0.009914285714286,0.011566666666667
296,0,0.0067,0.0036,0.0298,0.0011,0.0121,0.0123,0.0589,0.0001,0.016,0.0179,0.2074,0.0058,0.0598,0.0531,0.0001,0.009371428571429,0.010933333333333
297,0,0.007,0.0031,0.0316,0.0011,0.0121,0.0119,0.0586,0.0001,0.0162,0.0179,0.2063,0.0058,0.0597,0.0533,0.0002,0.009542857142857,0.011133333333333
298,0,0.0065,0.0037,0.0284,0.0011,0.0118,0.0121,0.0561,0.0001,0.0155,0.0177,0.206,0.0058,0.0593,0.0533,0.0001,0.009085714285714,0.0106
299,0,0.007,0.0036,0.0292,0.0011,0.0118,0.012,0.0573,0.0001,0.0162,0.0177,0.2054,0.0058,0.0594,0.0535,0.0001,0.009242857142857,0.010783333333333


==> results/crf_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.6178,0.0001,0.0047,0.0177,0.0035,0.0049,0.0106,1.0611,-0.0236,0.3541,0.0004,0.0139,0.0704,0.0054,0.0105,0.0253,1.611,-0.0241,0.094185714285714,0.006916666666667
1,0.8108,0.0113,0.008,0.0364,0.0024,0.0097,0.0123,0.6892,-0.0233,0.7224,0.0083,0.0299,0.1378,0.0143,0.041,0.0584,0.8538,-0.0237,0.127271428571429,0.01335
2,0.8355,0.0102,0.0068,0.0472,0.006,0.0173,0.0138,0.4542,-0.0232,0.7884,0.0268,0.0377,0.1837,0.0183,0.0658,0.0694,0.5811,-0.0236,0.133828571428571,0.016883333333333
3,0.8413,0.0084,0.0107,0.052,0.0086,0.0161,0.0138,0.3875,-0.0234,0.807,0.0271,0.0481,0.2204,0.0306,0.0807,0.0787,0.3441,-0.0235,0.135842857142857,0.018266666666667
4,0.8474,0.0077,0.0149,0.0629,0.0081,0.0185,0.0119,0.1952,-0.0234,0.8139,0.0262,0.0566,0.2466,0.0323,0.0863,0.0864,0.1832,-0.0235,0.138771428571429,0.020666666666667
5,0.8459,0.0076,0.01,0.054,0.0072,0.0208,0.0158,0.2703,-0.0235,0.81,0.0249,0.0634,0.2508,0.03,0.0894,0.0804,0.1381,-0.0235,0.137328571428571,0.019233333333333
6,0.8407,0.0069,0.0122,0.0497,0.0063,0.0166,0.0193,0.3005,-0.0233,0.7909,0.022,0.0646,0.2563,0.0268,0.0918,0.0788,0.0934,-0.0235,0.135957142857143,0.0185
7,0.8285,0.0071,0.0139,0.0587,0.0064,0.0163,0.0157,0.1639,-0.0232,0.7955,0.0226,0.07,0.2578,0.0258,0.0906,0.08,0.0667,-0.0235,0.135228571428571,0.019683333333333
8,0.8308,0.0065,0.0161,0.0542,0.005,0.019,0.0217,0.1527,-0.0235,0.7983,0.0214,0.0797,0.2609,0.0249,0.0909,0.0868,0.0462,-0.0236,0.136185714285714,0.020416666666667
9,0.8307,0.0081,0.0122,0.0477,0.0051,0.0231,0.0214,0.3326,-0.0238,0.8115,0.0242,0.0843,0.2561,0.0246,0.0949,0.0894,0.0388,-0.0237,0.135471428571429,0.0196
10,0.8428,0.0046,0.0238,0.0622,0.0063,0.0249,0.0183,0.1318,-0.0248,0.8259,0.0246,0.094,0.2437,0.0275,0.1021,0.1064,0.0508,-0.024,0.140414285714286,0.02335
11,0.856,0.0064,0.0206,0.0504,0.0066,0.02,0.0226,0.1727,-0.0253,0.8326,0.0268,0.0975,0.2549,0.0286,0.0915,0.1038,0.0438,-0.0245,0.140371428571429,0.0211
12,0.8702,0.0078,0.0273,0.0496,0.0067,0.021,0.027,0.1205,-0.0282,0.839,0.0275,0.1043,0.2352,0.0309,0.0978,0.1148,0.0293,-0.0256,0.144228571428571,0.023233333333333
13,0.878,0.011,0.0247,0.0453,0.0092,0.0235,0.0264,0.1338,-0.0426,0.8522,0.035,0.1163,0.2351,0.0273,0.1166,0.129,0.0142,-0.0308,0.145442857142857,0.02335
14,0.881,0.0173,0.0248,0.0436,0.0098,0.025,0.0204,0.1623,-0.0584,0.8578,0.0494,0.1253,0.2039,0.0323,0.1282,0.1325,0.0225,-0.044,0.145985714285714,0.023483333333333
15,0.8827,0.015,0.0222,0.039,0.01,0.0311,0.0255,0.2859,-0.0701,0.8605,0.054,0.1409,0.19,0.0369,0.1299,0.1489,0.017,-0.0563,0.1465,0.0238
16,0.887,0.016,0.0312,0.0421,0.0101,0.0261,0.0246,0.1396,-0.0808,0.8633,0.0588,0.1461,0.1835,0.0388,0.1355,0.1535,0.017,-0.065,0.148157142857143,0.025016666666667
17,0.8894,0.0186,0.0342,0.0414,0.0151,0.023,0.0287,0.1652,-0.0881,0.8664,0.0631,0.1493,0.1842,0.0428,0.1368,0.1534,0.0151,-0.0715,0.150057142857143,0.026833333333333
18,0.8901,0.0143,0.1114,0.0455,0.0124,0.0222,0.021,0.2623,-0.0906,0.8688,0.0624,0.1555,0.1879,0.0419,0.1399,0.1572,0.0272,-0.0757,0.159557142857143,0.0378
19,0.8929,0.0209,0.033,0.0412,0.0121,0.0219,0.0954,0.2248,-0.0939,0.8709,0.0578,0.1443,0.1907,0.0413,0.1397,0.1665,0.0117,-0.0784,0.159628571428571,0.037416666666667
20,0.8956,0.0183,0.0333,0.043,0.0097,0.0304,0.0637,0.1,-0.096,0.8738,0.0626,0.1547,0.1919,0.0452,0.1304,0.1621,0.0111,-0.081,0.156285714285714,0.033066666666667
21,0.899,0.0193,0.0313,0.0425,0.011,0.0325,0.0416,0.1065,-0.0987,0.8765,0.0671,0.1596,0.1926,0.0439,0.1412,0.1585,0.0095,-0.0831,0.153885714285714,0.0297
22,0.9007,0.017,0.034,0.0434,0.0128,0.0288,0.081,0.1449,-0.1,0.8792,0.0655,0.1684,0.1911,0.0482,0.1467,0.1521,0.0127,-0.0849,0.159671428571429,0.036166666666667
23,0.9027,0.0204,0.0236,0.0461,0.0089,0.0342,0.0374,0.2056,-0.1001,0.8817,0.0636,0.1553,0.2021,0.0439,0.1358,0.1481,0.0152,-0.0853,0.153328571428571,0.028433333333333
24,0.9041,0.0221,0.0617,0.0416,0.0139,0.0433,0.0982,0.1294,-0.1027,0.8838,0.0695,0.1522,0.201,0.0462,0.1415,0.1523,0.005,-0.0868,0.169271428571429,0.0468
25,0.9102,0.0131,0.0424,0.048,0.0102,0.0327,0.0375,0.231,-0.1034,0.8888,0.0715,0.1625,0.2037,0.0473,0.1493,0.1684,0.014,-0.0888,0.1563,0.03065
26,0.9446,0.0188,0.036,0.0583,0.012,0.0305,0.0306,0.127,-0.1158,0.9093,0.0657,0.1465,0.2395,0.0473,0.1512,0.1493,0.0065,-0.0944,0.161542857142857,0.031033333333333
27,0.9439,0.0149,0.0756,0.0626,0.0111,0.0296,0.032,0.0953,-0.1158,0.9244,0.0638,0.1642,0.2798,0.0476,0.1397,0.1555,0.0133,-0.0999,0.1671,0.037633333333333
28,0.9515,0.0206,0.0286,0.0641,0.0121,0.0338,0.0334,0.1704,-0.1198,0.9307,0.0635,0.1613,0.2972,0.0472,0.1462,0.1669,0.0035,-0.103,0.163442857142857,0.0321
29,0.951,0.0165,0.0554,0.0627,0.0178,0.0277,0.035,0.1343,-0.1209,0.9364,0.0707,0.1601,0.3099,0.0501,0.151,0.1752,0.0061,-0.1059,0.166585714285714,0.03585
30,0.9542,0.0393,0.0295,0.0667,0.0119,0.0401,0.0357,0.1315,-0.1223,0.9405,0.0939,0.1729,0.3189,0.0543,0.1543,0.1575,0.0126,-0.1084,0.1682,0.0372
31,0.9596,0.0221,0.0382,0.07,0.0135,0.0594,0.0824,0.1317,-0.1256,0.9445,0.0842,0.1698,0.3249,0.0566,0.1801,0.1581,0.0043,-0.1107,0.177885714285714,0.0476
32,0.9596,0.0738,0.0447,0.0706,0.0409,0.0292,0.1795,0.2667,-0.1262,0.9485,0.0839,0.1761,0.3378,0.0569,0.1807,0.1747,0.0045,-0.1127,0.199757142857143,0.073116666666667
33,0.9613,0.0197,0.1059,0.0725,0.0294,0.0355,0.1017,0.1422,-0.1264,0.9501,0.0841,0.181,0.3602,0.0518,0.1667,0.1794,0.0072,-0.1138,0.189428571428571,0.060783333333333
34,0.9643,0.0465,0.0471,0.0766,0.0191,0.0292,0.0319,0.2732,-0.1294,0.9535,0.0865,0.177,0.3513,0.059,0.1865,0.189,0.0036,-0.1158,0.173528571428571,0.041733333333333
35,0.9621,0.1448,0.031,0.0894,0.0176,0.0299,0.0256,0.1942,-0.1278,0.9565,0.0905,0.1883,0.3676,0.0594,0.1865,0.1867,0.0088,-0.1176,0.185771428571429,0.056383333333333
36,0.9591,0.0181,0.0443,0.089,0.0109,0.0336,0.0359,0.2391,-0.1261,0.9536,0.1236,0.1671,0.3706,0.0567,0.1754,0.1646,0.0138,-0.1161,0.170128571428571,0.038633333333333
37,0.9686,0.0215,0.0877,0.0817,0.0351,0.047,0.0698,0.4238,-0.1318,0.9572,0.0847,0.1717,0.3913,0.0624,0.1775,0.1814,0.0124,-0.118,0.187342857142857,0.057133333333333
38,0.9692,0.0285,0.0701,0.0821,0.0413,0.044,0.1634,0.1734,-0.1324,0.9598,0.1055,0.18,0.4019,0.0522,0.1975,0.1943,0.006,-0.1192,0.1998,0.071566666666667
39,0.9679,0.0571,0.0371,0.1166,0.0126,0.0392,0.0259,0.1492,-0.1307,0.9613,0.1597,0.1947,0.4094,0.0533,0.189,0.1887,0.0059,-0.1202,0.179485714285714,0.048083333333333
40,0.9677,0.0386,0.0381,0.0895,0.0198,0.0384,0.041,0.1558,-0.1312,0.9566,0.0886,0.2024,0.3965,0.0577,0.184,0.1521,0.0114,-0.1179,0.176157142857143,0.044233333333333
41,0.9695,0.0265,0.091,0.0773,0.0234,0.0625,0.1071,0.1646,-0.1318,0.9633,0.1454,0.1864,0.4158,0.062,0.2027,0.1659,0.0122,-0.1211,0.1939,0.064633333333333
42,0.9785,0.0593,0.0652,0.1216,0.0208,0.0708,0.1209,0.1985,-0.1378,0.964,0.1568,0.1823,0.422,0.0629,0.2011,0.1732,0.0054,-0.1217,0.2053,0.076433333333333
43,0.9649,0.037,0.1895,0.0739,0.1709,0.032,0.0593,0.1661,-0.13,0.9684,0.1366,0.2169,0.4321,0.0697,0.201,0.2122,0.0072,-0.1245,0.218214285714286,0.093766666666667
44,0.9764,0.1166,0.0383,0.093,0.1331,0.0494,0.2683,0.2287,-0.1369,0.9634,0.1259,0.2013,0.4027,0.066,0.1988,0.1792,0.0123,-0.1218,0.2393,0.11645
45,0.9719,0.0797,0.0597,0.0789,0.098,0.0493,0.2667,0.2561,-0.1342,0.9676,0.1248,0.2158,0.4276,0.0624,0.197,0.213,0.0067,-0.1242,0.229171428571429,0.105383333333333
46,0.9779,0.1094,0.1494,0.1241,0.1725,0.0299,0.1306,0.2363,-0.1381,0.9697,0.163,0.2079,0.4243,0.0778,0.2144,0.2281,0.0033,-0.1254,0.241971428571429,0.119316666666667
47,0.9844,0.1646,0.3325,0.1173,0.101,0.1723,0.1572,0.2475,-0.1422,0.9697,0.1768,0.2706,0.4278,0.0774,0.2003,0.2181,0.005,-0.1256,0.2899,0.17415
48,0.9821,0.2587,0.1135,0.1125,0.1471,0.1209,0.4296,0.2293,-0.1409,0.9695,0.31,0.2071,0.4219,0.0803,0.2229,0.2171,0.0129,-0.1255,0.3092,0.19705
49,0.9773,0.0774,0.2491,0.117,0.2217,0.0476,0.4331,0.2634,-0.1379,0.9729,0.4686,0.2319,0.4448,0.0795,0.2154,0.2393,0.012,-0.1275,0.303314285714286,0.190983333333333
50,0.9867,0.2525,0.2822,0.177,0.2882,0.082,0.3972,0.1555,-0.1439,0.973,0.2308,0.2668,0.4608,0.0766,0.2102,0.235,0.0047,-0.1277,0.352257142857143,0.246516666666667
51,0.9879,0.3755,0.3837,0.1861,0.3394,0.133,0.5571,0.1964,-0.1449,0.9767,0.4257,0.3233,0.4539,0.1073,0.2228,0.2871,0.0029,-0.13,0.423242857142857,0.329133333333333
52,0.9821,0.1526,0.3966,0.0799,0.3624,0.12,0.4564,0.2142,-0.1408,0.9781,0.4277,0.334,0.4617,0.1111,0.2362,0.3182,0.0042,-0.131,0.364285714285714,0.261316666666667
53,0.9884,0.2085,0.5042,0.1555,0.5366,0.1508,0.6018,0.2533,-0.1454,0.9778,0.2908,0.3939,0.4517,0.0997,0.2561,0.324,0.0025,-0.1308,0.4494,0.359566666666667
54,0.9867,0.3767,0.2596,0.0959,0.6956,0.0815,0.545,0.2133,-0.1442,0.9764,0.325,0.3881,0.459,0.151,0.2168,0.3193,0.0047,-0.1301,0.434428571428572,0.342383333333333
55,0.9901,0.3511,0.4833,0.2355,0.7171,0.1516,0.4245,0.3208,-0.1469,0.9806,0.4368,0.3777,0.4768,0.1973,0.236,0.3783,0.0067,-0.133,0.479028571428572,0.39385
56,0.9838,0.2122,0.3927,0.1297,0.258,0.0702,0.3081,0.2971,-0.1422,0.9786,0.2689,0.384,0.4771,0.1351,0.2406,0.2599,0.0087,-0.1316,0.336385714285714,0.228483333333333
57,0.991,0.4274,0.5969,0.2323,0.6494,0.2049,0.6711,0.3166,-0.1475,0.9787,0.4068,0.3898,0.4679,0.132,0.232,0.3021,0.0034,-0.1317,0.539,0.463666666666667
58,0.9886,0.3739,0.3179,0.312,0.4383,0.1391,0.3595,0.1939,-0.1456,0.9832,0.5855,0.4638,0.504,0.1954,0.2868,0.4034,0.0023,-0.1348,0.418471428571429,0.32345
59,0.9902,0.372,0.3201,0.2709,0.5655,0.2193,0.4502,0.223,-0.1469,0.9798,0.4208,0.4175,0.4805,0.1825,0.2717,0.3745,0.0039,-0.1325,0.455457142857143,0.366333333333333
60,0.9889,0.5053,0.6326,0.2412,0.6302,0.2696,0.0739,0.3352,-0.1462,0.982,0.5936,0.4319,0.4861,0.2396,0.2574,0.4247,0.0016,-0.134,0.477385714285714,0.392133333333333
61,0.9903,0.3567,0.2695,0.2539,0.2746,0.3153,0.7619,0.3141,-0.1469,0.9806,0.4922,0.4351,0.4662,0.163,0.3133,0.4042,0.0033,-0.1329,0.460314285714286,0.371983333333333
62,0.9867,0.3965,0.2169,0.0903,0.3569,0.2497,0.381,0.361,-0.1442,0.9742,0.359,0.2985,0.4336,0.1209,0.2354,0.3057,0.0231,-0.1287,0.382571428571429,0.281883333333333
63,0.9872,0.3427,0.4018,0.1245,0.54,0.1178,0.4064,0.3808,-0.1447,0.9794,0.5642,0.3738,0.446,0.208,0.2883,0.3278,0.0037,-0.132,0.4172,0.3222
64,0.9933,0.3983,0.4308,0.2876,0.589,0.4815,0.6914,0.2164,-0.1491,0.9815,0.3043,0.437,0.4794,0.1681,0.2685,0.3433,0.0017,-0.1335,0.553128571428571,0.479766666666667
65,0.9891,0.2522,0.2848,0.263,0.0511,0.3314,0.5758,0.2472,-0.146,0.9839,0.4087,0.5226,0.5228,0.2432,0.2818,0.3998,0.004,-0.1354,0.392485714285714,0.29305
66,0.988,0.5593,0.0707,0.171,0.1429,0.4816,0.3942,0.3515,-0.1451,0.9835,0.54,0.4442,0.548,0.1834,0.3163,0.365,0.0034,-0.1352,0.4011,0.303283333333333
67,0.9879,0.0779,0.5129,0.2396,0.4224,0.0915,0.2996,0.2905,-0.1453,0.9787,0.2619,0.3816,0.464,0.1659,0.2392,0.372,0.0098,-0.1315,0.375971428571429,0.273983333333333
68,0.9915,0.2897,0.7559,0.2996,0.616,0.306,0.3896,0.2887,-0.148,0.9813,0.4471,0.4464,0.4858,0.1852,0.27,0.388,0.0043,-0.1335,0.521185714285714,0.4428
69,0.9926,0.2659,0.7189,0.4297,0.7271,0.1742,0.5316,0.3262,-0.1489,0.9819,0.5462,0.4789,0.5186,0.2425,0.2249,0.3268,0.0099,-0.1341,0.548571428571429,0.474566666666667
70,0.9933,0.4954,0.4971,0.3378,0.5527,0.3979,0.729,0.333,-0.1494,0.9851,0.623,0.5438,0.5505,0.2841,0.2915,0.4158,0.0015,-0.1364,0.571885714285714,0.50165
71,0.9904,0.2971,0.4953,0.2196,0.5619,0.1626,0.4772,0.2627,-0.1471,0.9848,0.5015,0.4907,0.5167,0.2383,0.3492,0.4956,0.0028,-0.136,0.457728571428572,0.36895
72,0.9881,0.0555,0.5992,0.4427,0.5664,0.1619,0.6756,0.2629,-0.1454,0.9825,0.4997,0.4797,0.5111,0.1988,0.2671,0.4484,0.0027,-0.1345,0.498485714285714,0.416883333333333
73,0.9869,0.5144,0.6973,0.0938,0.6694,0.3243,0.7239,0.3085,-0.1446,0.9851,0.4857,0.6119,0.5843,0.3047,0.2664,0.4756,0.0025,-0.1363,0.572857142857143,0.50385
74,0.9925,0.3665,0.769,0.3423,0.8425,0.1899,0.8052,0.2626,-0.1489,0.9838,0.6257,0.4779,0.5169,0.2465,0.2971,0.4766,0.0036,-0.1353,0.615414285714286,0.552566666666667
75,0.9895,0.0781,0.843,0.1682,0.5925,0.1127,0.8357,0.4134,-0.1465,0.9838,0.6634,0.4826,0.5596,0.2644,0.2576,0.5357,0.0098,-0.1355,0.5171,0.438366666666667
76,0.9915,0.4786,0.4035,0.173,0.4379,0.4287,0.7203,0.2311,-0.148,0.9824,0.3872,0.5166,0.5368,0.2004,0.2685,0.2873,0.0056,-0.1346,0.519071428571429,0.440333333333333
77,0.9881,0.6894,0.1118,0.1157,0.093,0.6247,0.7207,0.3461,-0.1453,0.9834,0.6497,0.4546,0.4708,0.3161,0.3076,0.4579,0.0029,-0.135,0.477628571428572,0.39255
78,0.9946,0.6905,0.66,0.2827,0.7084,0.6024,0.7413,0.2701,-0.1505,0.9845,0.7077,0.4826,0.5421,0.2515,0.376,0.5099,0.0013,-0.136,0.668557142857143,0.614216666666667
79,0.9927,0.542,0.6167,0.1489,0.7676,0.4766,0.8164,0.3661,-0.149,0.9864,0.6304,0.5939,0.5367,0.3355,0.3371,0.5274,0.0036,-0.1373,0.622985714285714,0.561366666666667
80,0.9936,0.6106,0.8599,0.2664,0.7712,0.2239,0.7176,0.2795,-0.1497,0.9857,0.6715,0.524,0.5129,0.3107,0.3153,0.5237,0.0031,-0.1368,0.634742857142857,0.574933333333333
81,0.9901,0.1868,0.7243,0.1719,0.7601,0.1415,0.632,0.2451,-0.147,0.9869,0.6312,0.5657,0.5522,0.3271,0.3976,0.487,0.0019,-0.1376,0.515242857142857,0.4361
82,0.989,0.6013,0.6475,0.0934,0.72,0.486,0.7884,0.2458,-0.146,0.9848,0.5917,0.5728,0.5236,0.2603,0.3121,0.4135,0.0029,-0.1362,0.617942857142857,0.5561
83,0.9933,0.4103,0.7423,0.1658,0.6801,0.2281,0.7369,0.2711,-0.1494,0.9853,0.6905,0.5962,0.5311,0.2672,0.3266,0.4779,0.0039,-0.1365,0.565257142857143,0.493916666666667
84,0.9942,0.246,0.632,0.3855,0.6694,0.1668,0.6389,0.2473,-0.1502,0.9829,0.3594,0.5374,0.534,0.1819,0.2533,0.2841,0.0092,-0.1348,0.533257142857143,0.456433333333333
85,0.9941,0.5393,0.7488,0.2599,0.739,0.0953,0.6993,0.3079,-0.1501,0.9864,0.4667,0.6045,0.5715,0.2977,0.2945,0.4685,0.0024,-0.1375,0.582242857142857,0.5136
86,0.9929,0.5346,0.5846,0.1754,0.7787,0.1272,0.7785,0.2642,-0.1492,0.9876,0.6136,0.5836,0.5894,0.3708,0.2842,0.4678,0.0018,-0.1383,0.567414285714286,0.4965
87,0.9908,0.6966,0.1139,0.2029,0.0824,0.5387,0.1687,0.3419,-0.1475,0.9865,0.6765,0.5459,0.5896,0.3226,0.2841,0.4857,0.007,-0.1376,0.399142857142857,0.300533333333333
88,0.9921,0.3656,0.8396,0.2105,0.7862,0.3439,0.7151,0.3331,-0.1485,0.9854,0.5312,0.4678,0.5826,0.2864,0.2726,0.3656,0.005,-0.1368,0.607571428571429,0.543483333333333
89,0.9884,0.2461,0.097,0.1381,0.1212,0.3942,0.5258,0.5029,-0.1453,0.9865,0.5548,0.5161,0.5682,0.3004,0.3386,0.4925,0.0094,-0.1376,0.358685714285714,0.253733333333333
90,0.9928,0.5228,0.5748,0.1788,0.6728,0.4446,0.7798,0.3445,-0.1491,0.9843,0.5441,0.3864,0.4862,0.2712,0.3494,0.4823,0.005,-0.1357,0.5952,0.528933333333333
91,0.9958,0.699,0.6956,0.3834,0.8634,0.478,0.7873,0.3176,-0.1516,0.9879,0.6164,0.5215,0.5937,0.3615,0.4366,0.5364,0.0015,-0.1385,0.700357142857143,0.651116666666667
92,0.9919,0.3192,0.748,0.3937,0.79,0.0839,0.1329,0.3335,-0.1486,0.9886,0.5749,0.5948,0.6078,0.4112,0.453,0.5133,0.0024,-0.1393,0.494228571428572,0.411283333333333
93,0.9951,0.6297,0.7361,0.4498,0.8204,0.4525,0.7692,0.3452,-0.1511,0.9881,0.7417,0.5992,0.6337,0.375,0.3585,0.4686,0.0011,-0.139,0.693257142857143,0.64295
94,0.9925,0.7223,0.0999,0.2234,0.8417,0.4317,0.5325,0.2819,-0.1488,0.9872,0.6398,0.5611,0.5445,0.3906,0.3734,0.5568,0.0035,-0.1379,0.549142857142857,0.47525
95,0.9936,0.607,0.7357,0.4203,0.8114,0.071,0.6202,0.4088,-0.15,0.988,0.7036,0.5297,0.5726,0.4269,0.3928,0.4914,0.0015,-0.1385,0.608457142857143,0.544266666666667
96,0.9957,0.6012,0.8477,0.425,0.8939,0.591,0.6649,0.3253,-0.1516,0.9873,0.5715,0.6342,0.5942,0.3494,0.3001,0.5466,0.0021,-0.1381,0.717057142857143,0.670616666666667
97,0.9958,0.6329,0.817,0.3177,0.7298,0.385,0.5484,0.34,-0.1516,0.9889,0.6554,0.6585,0.6178,0.3747,0.4558,0.5531,0.0016,-0.1393,0.632371428571429,0.5718
98,0.994,0.6575,0.6116,0.3245,0.3286,0.4713,0.7903,0.3407,-0.1501,0.9853,0.6154,0.4814,0.509,0.2316,0.4081,0.5398,0.0035,-0.1364,0.596828571428572,0.530633333333333
99,0.9959,0.5198,0.7148,0.3984,0.8221,0.7212,0.8471,0.4007,-0.1517,0.9871,0.7281,0.6304,0.5487,0.2843,0.4818,0.5931,0.0015,-0.1379,0.717042857142857,0.670566666666667
100,0.9959,0.7596,0.7227,0.3923,0.8148,0.7067,0.6686,0.3213,-0.1517,0.9879,0.8318,0.5388,0.523,0.3636,0.5373,0.5747,0.0016,-0.1385,0.722942857142857,0.67745
101,0.995,0.4235,0.8469,0.3328,0.8123,0.2569,0.8483,0.466,-0.151,0.9889,0.5925,0.6066,0.5705,0.3648,0.474,0.6528,0.0013,-0.1392,0.6451,0.586783333333333
102,0.9947,0.2443,0.8738,0.4228,0.811,0.4706,0.621,0.373,-0.1508,0.9886,0.5707,0.5988,0.6435,0.4039,0.3988,0.5435,0.0028,-0.1393,0.634028571428572,0.573916666666667
103,0.9957,0.497,0.7852,0.4197,0.7396,0.6558,0.816,0.3917,-0.1515,0.9885,0.6266,0.5908,0.6233,0.3747,0.4512,0.5716,0.002,-0.1391,0.701285714285715,0.652216666666667
104,0.9939,0.1674,0.837,0.3903,0.8564,0.12,0.7891,0.9066,-0.15,0.988,0.5812,0.6221,0.5851,0.3541,0.4527,0.5328,0.0051,-0.1385,0.593442857142857,0.5267
105,0.9946,0.6883,0.7455,0.2627,0.8479,0.409,0.6373,0.3721,-0.1507,0.9878,0.7202,0.5039,0.6285,0.4102,0.343,0.5173,0.0088,-0.1385,0.655042857142857,0.59845
106,0.9959,0.8299,0.4381,0.3028,0.8636,0.6343,0.787,0.4642,-0.1518,0.99,0.8515,0.6619,0.6208,0.4328,0.4937,0.6139,0.0009,-0.1402,0.693085714285714,0.642616666666667
107,0.9963,0.6529,0.7094,0.4267,0.4214,0.694,0.8794,0.4249,-0.1521,0.9896,0.7116,0.6384,0.6172,0.4499,0.4195,0.6423,0.0011,-0.14,0.682871428571429,0.630633333333334
108,0.9959,0.5754,0.7995,0.4665,0.822,0.6609,0.8735,0.3353,-0.1517,0.9893,0.7749,0.6803,0.6456,0.3593,0.4947,0.6245,0.0041,-0.1397,0.741957142857143,0.699633333333333
109,0.9955,0.6982,0.6966,0.3088,0.7914,0.5235,0.7553,0.2538,-0.1514,0.9889,0.7047,0.6465,0.5821,0.4433,0.4859,0.6005,0.0016,-0.1392,0.681328571428572,0.628966666666667
110,0.9949,0.4909,0.7205,0.3008,0.8183,0.2573,0.7171,0.2818,-0.1509,0.989,0.5409,0.661,0.6042,0.3952,0.4638,0.6175,0.0023,-0.1395,0.614257142857143,0.550816666666667
111,0.9952,0.5669,0.7513,0.4779,0.8577,0.2508,0.6815,0.3478,-0.1512,0.9883,0.4988,0.6153,0.6039,0.3288,0.4701,0.5846,0.002,-0.1388,0.654471428571429,0.597683333333333
112,0.9939,0.6918,0.8387,0.2704,0.8886,0.3032,0.7064,0.3666,-0.1501,0.9887,0.7042,0.5732,0.5905,0.4173,0.517,0.5626,0.0013,-0.1391,0.670428571428571,0.616516666666667
113,0.9964,0.6127,0.804,0.4793,0.8507,0.2374,0.4906,0.5679,-0.1522,0.9893,0.7122,0.6047,0.6348,0.4172,0.4488,0.5754,0.0026,-0.1396,0.638728571428572,0.579116666666667
114,0.9933,0.4617,0.6185,0.3257,0.6415,0.3899,0.7287,0.2152,-0.1496,0.9871,0.6326,0.5613,0.6079,0.3069,0.2964,0.4529,0.0032,-0.1382,0.594185714285714,0.527666666666667
115,0.9945,0.5827,0.7803,0.3863,0.6486,0.2207,0.7583,0.2607,-0.1505,0.989,0.7252,0.6042,0.6414,0.3537,0.4812,0.5698,0.0016,-0.1394,0.624485714285714,0.562816666666667
116,0.9951,0.755,0.5593,0.3528,0.8305,0.3322,0.7442,0.3899,-0.151,0.9896,0.7628,0.6359,0.6437,0.375,0.443,0.5959,0.0018,-0.1399,0.652728571428571,0.595666666666667
117,0.994,0.4208,0.8354,0.2744,0.7187,0.3505,0.3685,0.386,-0.15,0.9888,0.7308,0.5947,0.6355,0.2324,0.4675,0.5497,0.0017,-0.1393,0.566042857142857,0.494716666666667
118,0.9959,0.7408,0.5555,0.4126,0.7736,0.7426,0.8119,0.3427,-0.1517,0.9893,0.6945,0.6719,0.5997,0.358,0.5388,0.6153,0.0013,-0.1394,0.718985714285714,0.672833333333333
119,0.9961,0.7929,0.8027,0.2904,0.8797,0.5749,0.8635,0.3533,-0.1519,0.9896,0.753,0.6166,0.6363,0.4202,0.4814,0.6644,0.001,-0.1398,0.742885714285714,0.700683333333333
120,0.9963,0.7704,0.6721,0.4736,0.5934,0.2094,0.7189,0.2957,-0.1521,0.9898,0.7639,0.6233,0.6017,0.3939,0.5166,0.6275,0.0011,-0.14,0.633442857142857,0.572966666666667
121,0.9932,0.5521,0.7672,0.1948,0.8265,0.6501,0.8713,0.1892,-0.1495,0.9898,0.6393,0.6312,0.6468,0.3453,0.4201,0.6227,0.0023,-0.1402,0.6936,0.643666666666667
122,0.9936,0.4514,0.4526,0.3103,0.7245,0.5501,0.6412,0.2177,-0.1497,0.9871,0.5266,0.5631,0.5978,0.2593,0.461,0.5842,0.0034,-0.1379,0.5891,0.521683333333333
123,0.9925,0.422,0.8608,0.2052,0.8738,0.5897,0.9056,0.2796,-0.149,0.989,0.5915,0.5924,0.675,0.3545,0.5101,0.577,0.0017,-0.1395,0.6928,0.64285
124,0.9934,0.5852,0.8535,0.1511,0.8556,0.6293,0.8768,0.2902,-0.1497,0.9899,0.6343,0.6336,0.6071,0.4088,0.4721,0.6732,0.0012,-0.1401,0.706414285714286,0.658583333333333
125,0.9958,0.6127,0.838,0.4348,0.809,0.6635,0.8531,0.2926,-0.1516,0.9898,0.7659,0.6472,0.5903,0.4196,0.5279,0.7177,0.0011,-0.1401,0.743842857142857,0.70185
126,0.9961,0.6663,0.887,0.3227,0.8044,0.6327,0.6502,0.2675,-0.1519,0.9901,0.7289,0.7074,0.6152,0.4294,0.5662,0.7131,0.0016,-0.1402,0.708485714285714,0.66055
127,0.9949,0.6618,0.7963,0.2255,0.8549,0.5054,0.8629,0.3241,-0.1509,0.9897,0.6865,0.6378,0.6114,0.4121,0.4333,0.5706,0.0014,-0.14,0.700242857142857,0.651133333333333
128,0.9949,0.6029,0.253,0.4345,0.8624,0.4368,0.8741,0.4169,-0.1509,0.9897,0.8686,0.4714,0.623,0.3288,0.5252,0.6582,0.0016,-0.14,0.636942857142857,0.577283333333333
129,0.9968,0.696,0.7069,0.4476,0.675,0.7121,0.8492,0.4809,-0.1525,0.99,0.7749,0.535,0.6293,0.385,0.553,0.6498,0.0013,-0.1405,0.726228571428572,0.681133333333333
130,0.9946,0.2889,0.764,0.4001,0.8528,0.2331,0.7715,0.4855,-0.1506,0.9894,0.7281,0.5642,0.6369,0.3228,0.4574,0.5741,0.0022,-0.1399,0.615,0.551733333333334
131,0.9965,0.6759,0.7596,0.4775,0.6048,0.3849,0.6462,0.4864,-0.1522,0.9897,0.6581,0.5272,0.701,0.3307,0.3391,0.4151,0.0055,-0.1403,0.649342857142857,0.591483333333333
132,0.9967,0.6812,0.6935,0.5321,0.7501,0.4989,0.7898,0.4028,-0.1525,0.9905,0.7356,0.6023,0.7545,0.3135,0.4601,0.548,0.0012,-0.1409,0.706042857142857,0.6576
133,0.9953,0.7196,0.512,0.3653,0.8801,0.6339,0.8376,0.5762,-0.1512,0.9909,0.8476,0.6113,0.6853,0.4005,0.5505,0.642,0.0013,-0.1412,0.706257142857143,0.658083333333333
134,0.9953,0.4601,0.7468,0.344,0.8011,0.5212,0.6655,0.5311,-0.1513,0.991,0.6137,0.5329,0.6396,0.3939,0.5782,0.6668,0.0068,-0.1411,0.647714285714286,0.589783333333333
135,0.9962,0.5255,0.5579,0.4229,0.8497,0.6226,0.7731,0.2988,-0.1519,0.9892,0.6308,0.379,0.6292,0.3982,0.4317,0.4699,0.0033,-0.14,0.678271428571429,0.625283333333333
136,0.9973,0.6304,0.6781,0.5794,0.8217,0.6998,0.8704,0.4208,-0.1529,0.9912,0.6877,0.5657,0.6909,0.4672,0.61,0.663,0.0006,-0.1414,0.753871428571429,0.7133
137,0.9933,0.3139,0.4777,0.538,0.6717,0.3177,0.626,0.2581,-0.1496,0.9919,0.7032,0.6406,0.7536,0.4909,0.6046,0.6835,0.0019,-0.1423,0.562614285714286,0.490833333333333
138,0.9963,0.661,0.5339,0.5825,0.4607,0.7966,0.777,0.3632,-0.1521,0.9901,0.6273,0.5124,0.7329,0.4668,0.5639,0.639,0.0008,-0.1404,0.686857142857143,0.635283333333333
139,0.9963,0.6813,0.767,0.2776,0.8209,0.7246,0.877,0.3142,-0.1521,0.9911,0.8318,0.5631,0.6942,0.4353,0.5974,0.6741,0.0007,-0.1413,0.734957142857143,0.6914
140,0.9957,0.5903,0.7307,0.4425,0.812,0.6146,0.7464,0.3323,-0.1516,0.9906,0.7268,0.6916,0.6342,0.4225,0.4845,0.6905,0.0011,-0.141,0.7046,0.656083333333333
141,0.9957,0.6415,0.446,0.4677,0.7552,0.4894,0.8137,0.3822,-0.1516,0.9905,0.766,0.6354,0.6522,0.4343,0.511,0.6374,0.0073,-0.1408,0.658457142857143,0.60225
142,0.9961,0.6869,0.619,0.3835,0.5046,0.5683,0.8017,0.386,-0.1519,0.9903,0.7896,0.5576,0.665,0.3597,0.456,0.5239,0.0023,-0.1408,0.651442857142857,0.594
143,0.9974,0.7388,0.8281,0.5898,0.8954,0.6787,0.7344,0.5461,-0.1532,0.9907,0.8268,0.5997,0.6848,0.4698,0.5417,0.4658,0.0084,-0.1411,0.780371428571429,0.7442
144,0.9965,0.8299,0.6823,0.398,0.8565,0.6041,0.7094,0.4996,-0.1523,0.9913,0.8413,0.6816,0.707,0.4759,0.5952,0.5575,0.0017,-0.1418,0.725242857142857,0.680033333333333
145,0.994,0.4817,0.6371,0.142,0.8642,0.5571,0.8773,0.3375,-0.1501,0.99,0.5316,0.4734,0.5965,0.4761,0.3519,0.5874,0.0022,-0.1406,0.650485714285714,0.593233333333333
146,0.9957,0.7216,0.6892,0.2307,0.8939,0.8543,0.8597,0.4132,-0.1516,0.9901,0.6708,0.6581,0.5601,0.5132,0.4878,0.6411,0.0012,-0.1403,0.7493,0.708233333333333
147,0.9968,0.8032,0.805,0.423,0.7268,0.6103,0.876,0.4653,-0.1526,0.9911,0.7335,0.6906,0.6821,0.5175,0.4459,0.6767,0.001,-0.1414,0.748728571428572,0.707383333333333
148,0.9948,0.4981,0.743,0.2356,0.8662,0.676,0.8578,0.3184,-0.1508,0.9905,0.7005,0.6463,0.5971,0.4408,0.5131,0.6934,0.002,-0.1408,0.695928571428572,0.646116666666667
149,0.9961,0.7976,0.7549,0.355,0.6802,0.5262,0.8729,0.4157,-0.1519,0.989,0.612,0.644,0.6313,0.2624,0.457,0.664,0.0019,-0.1396,0.711842857142857,0.664466666666667
150,0.9962,0.6528,0.7807,0.3434,0.7906,0.4561,0.6856,0.3711,-0.152,0.9904,0.5699,0.6368,0.6395,0.3577,0.417,0.5996,0.0028,-0.1408,0.6722,0.6182
151,0.9954,0.6262,0.7484,0.4617,0.8487,0.2829,0.4452,0.3477,-0.1515,0.9905,0.6576,0.6045,0.6502,0.4307,0.384,0.586,0.0034,-0.1411,0.629785714285714,0.56885
152,0.995,0.3653,0.8377,0.2629,0.9116,0.4832,0.6527,0.3888,-0.151,0.9908,0.7542,0.6267,0.6973,0.5193,0.418,0.5368,0.0012,-0.1411,0.644057142857143,0.585566666666667
153,0.9961,0.5263,0.6334,0.4299,0.8082,0.5466,0.8024,0.4208,-0.1519,0.9897,0.6497,0.5487,0.6624,0.3725,0.5303,0.535,0.0027,-0.1404,0.677557142857143,0.624466666666667
154,0.996,0.6815,0.7066,0.3831,0.7734,0.694,0.8754,0.4429,-0.1518,0.9915,0.8197,0.5624,0.6978,0.4511,0.5268,0.6208,0.0014,-0.142,0.73,0.685666666666667
155,0.9956,0.6189,0.8813,0.4132,0.826,0.4622,0.7306,0.4884,-0.1516,0.9908,0.8214,0.6806,0.6569,0.4191,0.6062,0.6984,0.0009,-0.141,0.703971428571429,0.655366666666667
156,0.9958,0.5094,0.6576,0.3081,0.7681,0.7566,0.8573,0.3779,-0.1517,0.9908,0.7783,0.5606,0.656,0.4123,0.5078,0.6318,0.0027,-0.1411,0.693271428571429,0.64285
157,0.997,0.649,0.8204,0.4915,0.7709,0.6445,0.8759,0.4766,-0.1528,0.9912,0.7488,0.6061,0.7277,0.3339,0.5463,0.663,0.0009,-0.1416,0.749885714285714,0.7087
158,0.9943,0.4425,0.6715,0.2214,0.4513,0.7331,0.84,0.3451,-0.1503,0.9915,0.7054,0.6745,0.6771,0.4173,0.5442,0.6662,0.0013,-0.1416,0.622014285714286,0.559966666666667
159,0.997,0.6277,0.8706,0.4605,0.8019,0.6871,0.8812,0.4865,-0.1527,0.9911,0.691,0.6738,0.6382,0.3663,0.5222,0.7035,0.001,-0.141,0.760857142857143,0.7215
160,0.9969,0.5669,0.7558,0.5522,0.7567,0.5288,0.8249,0.4516,-0.1526,0.9912,0.6972,0.6664,0.6857,0.3878,0.467,0.6437,0.0028,-0.1416,0.711742857142857,0.664216666666667
161,0.9965,0.5762,0.8144,0.3996,0.4031,0.5431,0.6517,0.382,-0.1523,0.9915,0.7257,0.6373,0.6966,0.3851,0.5302,0.6678,0.0024,-0.142,0.626371428571429,0.564683333333333
162,0.9961,0.5872,0.8046,0.4299,0.7131,0.3867,0.9286,0.4929,-0.152,0.9908,0.5239,0.5752,0.6565,0.2847,0.514,0.6509,0.0024,-0.1412,0.692314285714286,0.641683333333334
163,0.9971,0.7333,0.873,0.3795,0.8555,0.5511,0.8555,0.5808,-0.1529,0.9908,0.7519,0.6336,0.6229,0.4059,0.483,0.6639,0.0034,-0.141,0.749285714285715,0.707983333333334
164,0.9971,0.7629,0.8601,0.5284,0.8797,0.4362,0.8249,0.5593,-0.1528,0.9922,0.8416,0.6823,0.6342,0.5096,0.6302,0.7158,0.001,-0.1422,0.755614285714286,0.715366666666667
165,0.9977,0.8066,0.8757,0.5886,0.8898,0.5735,0.919,0.7822,-0.1535,0.9925,0.7938,0.7142,0.7408,0.5597,0.5945,0.6741,0.0004,-0.1429,0.807271428571429,0.775533333333333
166,0.9971,0.5501,0.8644,0.5078,0.8805,0.5952,0.8715,0.5242,-0.1529,0.9926,0.7305,0.6945,0.6982,0.5416,0.6065,0.71,0.001,-0.1429,0.752371428571429,0.711583333333334
167,0.9973,0.6887,0.9141,0.5109,0.8641,0.6596,0.9186,0.6681,-0.1531,0.9928,0.7824,0.7057,0.7174,0.5757,0.6243,0.718,0.0007,-0.143,0.793328571428572,0.759333333333333
168,0.9974,0.7031,0.8726,0.4656,0.8309,0.7406,0.8745,0.6583,-0.1531,0.9928,0.8355,0.7244,0.715,0.5201,0.6577,0.7201,0.0008,-0.1433,0.783528571428572,0.747883333333333
169,0.9974,0.7499,0.8652,0.3913,0.8838,0.6814,0.8586,0.6148,-0.153,0.9928,0.8564,0.7148,0.6904,0.543,0.6267,0.7097,0.0005,-0.1435,0.775371428571429,0.738366666666667
170,0.9974,0.759,0.855,0.4504,0.8526,0.6198,0.8813,0.6454,-0.1532,0.9932,0.8622,0.7267,0.6881,0.6018,0.6965,0.7424,0.0006,-0.1434,0.773642857142857,0.73635
171,0.9974,0.6736,0.8662,0.528,0.8755,0.6896,0.7308,0.6251,-0.1532,0.9933,0.8841,0.7037,0.6887,0.5966,0.6557,0.7112,0.0007,-0.1434,0.765871428571429,0.727283333333333
172,0.9975,0.7499,0.8584,0.5276,0.826,0.703,0.8497,0.5645,-0.1532,0.9926,0.828,0.6953,0.767,0.4769,0.6826,0.7032,0.0015,-0.1433,0.787442857142857,0.752433333333333
173,0.9977,0.7208,0.8447,0.5091,0.8805,0.7193,0.855,0.6261,-0.1534,0.9933,0.8444,0.6759,0.7491,0.5503,0.6831,0.7287,0.0006,-0.1439,0.789585714285714,0.7549
174,0.9976,0.6995,0.9121,0.5933,0.9075,0.383,0.8311,0.8714,-0.1534,0.9932,0.802,0.7317,0.7326,0.5797,0.6253,0.733,0.0006,-0.1439,0.760585714285715,0.721083333333334
175,0.9971,0.3726,0.9292,0.4882,0.8765,0.6521,0.8283,0.6518,-0.1529,0.9934,0.7545,0.7648,0.7056,0.6241,0.6397,0.7047,0.001,-0.1437,0.734857142857143,0.69115
176,0.9975,0.5802,0.8782,0.5459,0.8066,0.7675,0.865,0.6373,-0.1533,0.9932,0.6358,0.7535,0.7385,0.5273,0.6904,0.7021,0.0005,-0.1433,0.777271428571429,0.740566666666667
177,0.9976,0.6111,0.9094,0.4987,0.8857,0.737,0.844,0.7217,-0.1533,0.9934,0.7714,0.7367,0.7322,0.5669,0.6586,0.7121,0.0007,-0.1439,0.783357142857143,0.74765
178,0.9969,0.7678,0.8417,0.4094,0.8244,0.7571,0.8111,0.6262,-0.1527,0.9935,0.8114,0.7445,0.7335,0.5838,0.707,0.6518,0.001,-0.1437,0.772628571428572,0.73525
179,0.9974,0.7556,0.875,0.4945,0.7945,0.7031,0.6796,0.6399,-0.1531,0.9934,0.8571,0.7387,0.7531,0.5401,0.7046,0.6947,0.0006,-0.1434,0.7571,0.71705
180,0.9977,0.7157,0.9166,0.4835,0.8695,0.717,0.783,0.7326,-0.1535,0.993,0.8157,0.7417,0.7283,0.5239,0.6616,0.6663,0.0006,-0.1434,0.783285714285714,0.74755
181,0.9978,0.7901,0.8891,0.5586,0.8985,0.7385,0.7476,0.7423,-0.1536,0.9935,0.8335,0.7356,0.7359,0.5991,0.6629,0.7101,0.0008,-0.1439,0.802885714285714,0.7704
182,0.9976,0.5965,0.8921,0.4858,0.9029,0.7134,0.8636,0.6519,-0.1533,0.9933,0.7387,0.7312,0.7189,0.6316,0.6972,0.6931,0.0006,-0.1439,0.778842857142857,0.742383333333333
183,0.9967,0.6827,0.924,0.3296,0.9187,0.4898,0.838,0.7048,-0.1525,0.9932,0.7546,0.7527,0.7383,0.6363,0.6049,0.7317,0.0009,-0.144,0.739928571428572,0.697133333333334
184,0.9977,0.6932,0.9044,0.5923,0.8899,0.65,0.8464,0.7288,-0.1534,0.9934,0.7978,0.7399,0.7561,0.5884,0.6721,0.7056,0.0006,-0.1435,0.796271428571429,0.7627
185,0.9974,0.6464,0.9072,0.4413,0.9078,0.6942,0.7658,0.6873,-0.1532,0.9934,0.8268,0.7432,0.7777,0.6129,0.6164,0.661,0.0007,-0.1442,0.765728571428572,0.727116666666667
186,0.9978,0.7497,0.8947,0.5997,0.8932,0.7107,0.7901,0.7373,-0.1537,0.9935,0.8131,0.7237,0.739,0.6455,0.653,0.6003,0.0007,-0.1439,0.805128571428571,0.773016666666667
187,0.998,0.7272,0.8521,0.6277,0.9116,0.728,0.7805,0.8237,-0.1539,0.9935,0.7999,0.7273,0.761,0.6175,0.6934,0.6716,0.0005,-0.1443,0.803585714285715,0.771183333333333
188,0.9979,0.6489,0.9123,0.5742,0.9104,0.7544,0.8701,0.8189,-0.1538,0.9937,0.8513,0.718,0.7629,0.6422,0.6843,0.7059,0.0005,-0.1447,0.809742857142857,0.778383333333334
189,0.9981,0.7523,0.8756,0.6325,0.9117,0.7462,0.8371,0.9401,-0.1541,0.9937,0.8057,0.7515,0.7621,0.6507,0.6946,0.7092,0.0005,-0.1449,0.821928571428572,0.792566666666667
190,0.9981,0.7304,0.8892,0.5803,0.9224,0.8047,0.8842,0.9086,-0.154,0.9938,0.8729,0.7123,0.772,0.6518,0.7099,0.7291,0.0004,-0.1452,0.8299,0.801866666666667
191,0.998,0.7316,0.8923,0.5759,0.8974,0.6959,0.8563,0.8403,-0.1539,0.9939,0.855,0.7253,0.756,0.6651,0.7206,0.7396,0.0008,-0.1452,0.806771428571429,0.7749
192,0.998,0.7183,0.8604,0.556,0.9095,0.6352,0.8536,0.8723,-0.1539,0.9936,0.8259,0.7626,0.7665,0.6251,0.5903,0.7386,0.0003,-0.1449,0.790142857142857,0.7555
193,0.998,0.7312,0.8951,0.5658,0.9153,0.7111,0.8634,0.8417,-0.154,0.9938,0.8227,0.7275,0.7664,0.6598,0.6528,0.757,0.0005,-0.1452,0.811414285714286,0.780316666666667
194,0.9978,0.6241,0.9084,0.5605,0.908,0.5648,0.7158,0.8907,-0.1537,0.9939,0.8364,0.7728,0.7639,0.6716,0.6929,0.7432,0.0006,-0.1454,0.7542,0.7136
195,0.998,0.7088,0.9284,0.5267,0.9174,0.777,0.8694,0.8741,-0.1539,0.9939,0.8459,0.7516,0.7638,0.6851,0.7037,0.7036,0.0007,-0.1452,0.817957142857143,0.78795
196,0.9982,0.7718,0.9129,0.5909,0.9218,0.7376,0.8894,0.9656,-0.1542,0.994,0.8455,0.787,0.7722,0.6902,0.7147,0.7544,0.0008,-0.1453,0.8318,0.804066666666667
197,0.9982,0.801,0.9131,0.6,0.9235,0.7305,0.8455,0.8907,-0.1542,0.9937,0.8615,0.7765,0.7275,0.6659,0.7038,0.7528,0.0008,-0.1453,0.830257142857143,0.802266666666667
198,0.998,0.7476,0.9061,0.5307,0.9211,0.783,0.8543,0.7686,-0.154,0.9938,0.8604,0.7518,0.7385,0.642,0.7321,0.7433,0.0005,-0.145,0.820114285714286,0.790466666666667
199,0.998,0.7609,0.8931,0.5557,0.9105,0.7975,0.8399,0.7291,-0.1539,0.9938,0.7982,0.7885,0.7365,0.6746,0.7219,0.7505,0.0007,-0.1452,0.822228571428571,0.792933333333333
200,0.998,0.8172,0.8742,0.5506,0.9038,0.8338,0.8847,0.7846,-0.1539,0.9938,0.8517,0.7603,0.7407,0.6542,0.7529,0.7287,0.0006,-0.1453,0.837471428571429,0.810716666666667
201,0.9981,0.8011,0.8698,0.6036,0.8956,0.8171,0.8818,0.8207,-0.1541,0.9938,0.8554,0.7132,0.7577,0.6117,0.7082,0.7318,0.0005,-0.1452,0.838157142857143,0.8115
202,0.9982,0.8337,0.8873,0.6435,0.9038,0.7418,0.8346,0.8976,-0.1543,0.9938,0.8363,0.7368,0.7696,0.6291,0.737,0.7264,0.0009,-0.1456,0.8347,0.80745
203,0.9981,0.8385,0.8876,0.4982,0.9002,0.8164,0.8393,0.8396,-0.154,0.9938,0.8473,0.7305,0.7261,0.6498,0.7112,0.7309,0.0005,-0.1452,0.825471428571429,0.7967
204,0.9982,0.8146,0.8993,0.5691,0.9195,0.827,0.8833,0.9462,-0.1542,0.994,0.8331,0.739,0.7439,0.6726,0.723,0.7483,0.0003,-0.1455,0.844428571428572,0.8188
205,0.9981,0.8303,0.8982,0.5864,0.9093,0.7933,0.9016,0.7902,-0.1539,0.9942,0.8544,0.756,0.759,0.683,0.735,0.7646,0.0007,-0.1452,0.845314285714286,0.81985
206,0.9979,0.6453,0.911,0.5796,0.9053,0.836,0.8258,0.7777,-0.1539,0.9939,0.8107,0.7845,0.7884,0.6405,0.7415,0.7818,0.0007,-0.1453,0.814414285714286,0.783833333333334
207,0.9981,0.7216,0.9078,0.6379,0.9233,0.7941,0.8222,0.9485,-0.1542,0.9937,0.7576,0.7893,0.779,0.6622,0.7503,0.7518,0.0005,-0.1456,0.829285714285714,0.80115
208,0.9981,0.8104,0.8271,0.6214,0.9086,0.7912,0.8551,0.9359,-0.1542,0.9939,0.8247,0.7342,0.7823,0.6947,0.7058,0.7252,0.0004,-0.1457,0.830271428571429,0.8023
209,0.9981,0.7656,0.873,0.6089,0.912,0.8141,0.8269,1.0169,-0.1542,0.9938,0.8484,0.7105,0.7712,0.6568,0.7238,0.716,0.0004,-0.1458,0.828371428571429,0.800083333333333
210,0.9981,0.6719,0.8882,0.6081,0.9051,0.7478,0.8351,0.9399,-0.1542,0.9938,0.7682,0.7429,0.7466,0.6186,0.707,0.7288,0.0008,-0.1454,0.807757142857143,0.776033333333333
211,0.9981,0.7374,0.8949,0.582,0.9008,0.8457,0.9066,0.9741,-0.1542,0.9939,0.764,0.7428,0.7407,0.6656,0.7253,0.7525,0.0005,-0.1457,0.837928571428571,0.811233333333333
212,0.9981,0.6674,0.8764,0.5949,0.9094,0.7355,0.8941,0.9964,-0.1542,0.9937,0.8078,0.7117,0.7465,0.6513,0.7397,0.7674,0.0004,-0.1459,0.810828571428571,0.779616666666667
213,0.9981,0.7847,0.8741,0.5805,0.9149,0.8353,0.9168,0.9541,-0.1542,0.9939,0.8383,0.7119,0.7358,0.6727,0.7231,0.7687,0.0006,-0.1457,0.843485714285714,0.817716666666667
214,0.9981,0.8323,0.8622,0.6162,0.8977,0.8693,0.9097,0.9395,-0.1542,0.994,0.8359,0.7258,0.7454,0.681,0.7429,0.7647,0.0005,-0.1458,0.855071428571429,0.831233333333334
215,0.9981,0.7932,0.8803,0.5753,0.9103,0.6655,0.8615,1.0359,-0.1542,0.9937,0.8582,0.6928,0.7376,0.685,0.7011,0.7329,0.0007,-0.1459,0.812028571428571,0.781016666666667
216,0.998,0.7102,0.885,0.5949,0.9217,0.7181,0.833,0.9425,-0.1541,0.994,0.8122,0.7427,0.7566,0.6924,0.6715,0.7247,0.0006,-0.1457,0.8087,0.77715
217,0.9982,0.804,0.838,0.5806,0.9225,0.7698,0.8874,1.0707,-0.1543,0.9938,0.8035,0.726,0.7595,0.7015,0.6731,0.711,0.0007,-0.1458,0.828642857142857,0.800383333333333
218,0.9981,0.7729,0.8996,0.6087,0.911,0.7333,0.8868,1.0512,-0.1542,0.994,0.8009,0.7178,0.7476,0.6965,0.7163,0.7478,0.0006,-0.1459,0.830057142857143,0.80205
219,0.9981,0.7883,0.8931,0.6168,0.9185,0.8146,0.8812,1.0624,-0.1543,0.9939,0.8384,0.757,0.7547,0.7057,0.6297,0.7631,0.0004,-0.146,0.844371428571429,0.81875
220,0.998,0.7424,0.8946,0.5707,0.9179,0.7848,0.8728,0.8314,-0.154,0.994,0.8255,0.7037,0.7416,0.6981,0.7109,0.742,0.0012,-0.1458,0.825885714285714,0.7972
221,0.9981,0.8014,0.8782,0.5962,0.9004,0.8617,0.884,1.0017,-0.1543,0.9939,0.8253,0.7454,0.7383,0.6427,0.7297,0.7818,0.0005,-0.1456,0.845714285714286,0.820316666666667
222,0.9982,0.8297,0.879,0.534,0.9174,0.8496,0.896,1.0479,-0.1542,0.9941,0.8419,0.7595,0.7473,0.6734,0.7432,0.7949,0.0005,-0.1461,0.843414285714286,0.817616666666667
223,0.998,0.6801,0.8528,0.4908,0.9202,0.7954,0.9029,0.9891,-0.1541,0.9941,0.8275,0.7206,0.7083,0.6807,0.7296,0.7746,0.0005,-0.146,0.805742857142857,0.7737
224,0.9981,0.7023,0.867,0.5877,0.9088,0.805,0.8836,1.2098,-0.1544,0.9939,0.7828,0.7133,0.7084,0.6792,0.7315,0.7695,0.0007,-0.146,0.821785714285714,0.7924
225,0.998,0.7618,0.7564,0.5667,0.8968,0.7962,0.8143,0.9735,-0.1541,0.9937,0.8235,0.7109,0.7575,0.6285,0.7097,0.7441,0.0007,-0.146,0.7986,0.765366666666667
226,0.9982,0.8098,0.8586,0.6265,0.9031,0.8186,0.8247,1.0329,-0.1543,0.9937,0.8434,0.7219,0.7577,0.6641,0.7177,0.7435,0.0004,-0.1461,0.834214285714286,0.806883333333333
227,0.998,0.6641,0.8959,0.5742,0.9182,0.7155,0.8127,1.0819,-0.1542,0.9939,0.8152,0.7532,0.7647,0.687,0.6681,0.7555,0.0004,-0.1462,0.796942857142857,0.763433333333334
228,0.998,0.6852,0.898,0.6388,0.9111,0.7124,0.8481,1.0661,-0.1543,0.9938,0.773,0.7708,0.7593,0.6646,0.6551,0.7596,0.0005,-0.1461,0.813085714285714,0.782266666666667
229,0.9981,0.7882,0.8495,0.6195,0.8971,0.7842,0.8461,0.9292,-0.1541,0.9938,0.7985,0.7248,0.7764,0.6527,0.6932,0.748,0.0011,-0.1458,0.8261,0.797433333333333
230,0.9981,0.8431,0.8114,0.6068,0.9006,0.8403,0.8805,0.9983,-0.1542,0.9939,0.8444,0.7126,0.7693,0.6348,0.721,0.7732,0.0008,-0.1459,0.840114285714286,0.813783333333333
231,0.9981,0.8088,0.8004,0.5805,0.9024,0.8201,0.8656,1.0293,-0.1542,0.9941,0.8593,0.7196,0.7503,0.6442,0.7037,0.7856,0.0011,-0.1456,0.825128571428571,0.7963
232,0.998,0.7825,0.8299,0.5937,0.881,0.8479,0.8709,0.8836,-0.154,0.9938,0.8497,0.6538,0.7439,0.6437,0.684,0.7714,0.0008,-0.1457,0.829128571428572,0.800983333333334
233,0.998,0.7258,0.8757,0.6256,0.9067,0.7205,0.8645,1.0205,-0.1542,0.9936,0.8132,0.6962,0.7352,0.6281,0.6529,0.77,0.0004,-0.1458,0.816685714285714,0.786466666666667
234,0.9981,0.776,0.857,0.5002,0.9033,0.7638,0.8594,1.1778,-0.1542,0.9937,0.7685,0.7513,0.7319,0.6743,0.6814,0.7782,0.0017,-0.1461,0.808257142857143,0.776616666666667
235,0.9981,0.7837,0.864,0.5776,0.8994,0.7985,0.8539,1.1462,-0.1543,0.9941,0.8045,0.7446,0.6996,0.6955,0.6955,0.7618,0.0004,-0.1461,0.825028571428572,0.796183333333333
236,0.9981,0.7729,0.8357,0.5359,0.8954,0.8278,0.9053,1.0544,-0.1542,0.994,0.8121,0.7208,0.7205,0.6648,0.7412,0.7806,0.0006,-0.1462,0.824442857142857,0.7955
237,0.9981,0.7528,0.8913,0.5623,0.9079,0.8133,0.8913,1.0967,-0.1543,0.9939,0.8095,0.7424,0.7279,0.6874,0.6999,0.7704,0.0004,-0.1462,0.831,0.80315
238,0.9982,0.7718,0.8499,0.5931,0.891,0.8093,0.8555,1.1718,-0.1544,0.9938,0.7992,0.7344,0.7162,0.6946,0.7017,0.7539,0.0004,-0.1464,0.824114285714286,0.7951
239,0.9982,0.7702,0.8663,0.6026,0.913,0.8011,0.8842,1.2326,-0.1544,0.9938,0.8208,0.7418,0.7267,0.6981,0.7363,0.7694,0.0004,-0.1466,0.833657142857143,0.806233333333333
240,0.9981,0.7269,0.8995,0.6186,0.9011,0.7921,0.8593,1.1472,-0.1544,0.9939,0.797,0.7447,0.7403,0.6868,0.7294,0.7555,0.0005,-0.1466,0.827942857142857,0.799583333333333
241,0.9981,0.7493,0.8937,0.6646,0.9086,0.8358,0.8882,1.1502,-0.1545,0.9939,0.799,0.7593,0.7576,0.6931,0.7401,0.7668,0.0004,-0.1466,0.848328571428572,0.823366666666667
242,0.9981,0.7475,0.9052,0.6232,0.9056,0.8132,0.8738,1.1578,-0.1544,0.9936,0.7962,0.7467,0.7294,0.687,0.7306,0.7602,0.0003,-0.1467,0.838085714285714,0.811416666666667
243,0.9981,0.7837,0.9008,0.601,0.9036,0.8267,0.8963,1.1166,-0.1544,0.9937,0.8272,0.7502,0.7239,0.6796,0.7248,0.7659,0.0009,-0.1466,0.844314285714286,0.818683333333333
244,0.9981,0.7367,0.9011,0.3874,0.9051,0.8039,0.8672,1.1409,-0.1542,0.9937,0.8316,0.7521,0.7444,0.657,0.7346,0.7854,0.0004,-0.1465,0.799928571428572,0.7669
245,0.9982,0.7523,0.9085,0.6339,0.8996,0.8064,0.8843,1.207,-0.1545,0.9939,0.8101,0.7732,0.72,0.6833,0.7257,0.7684,0.0006,-0.1465,0.840457142857143,0.814166666666667
246,0.9981,0.7233,0.8778,0.5892,0.901,0.8091,0.8735,1.1522,-0.1543,0.9939,0.8166,0.7556,0.7559,0.6776,0.7173,0.7786,0.0007,-0.1463,0.824571428571429,0.79565
247,0.9982,0.7719,0.8947,0.5979,0.9092,0.8513,0.9072,1.2475,-0.1544,0.9939,0.8181,0.7508,0.7293,0.704,0.746,0.801,0.0004,-0.1465,0.8472,0.822033333333333
248,0.9981,0.6871,0.9006,0.6451,0.9186,0.8457,0.881,1.2515,-0.1544,0.9939,0.795,0.7486,0.7373,0.6935,0.7733,0.7736,0.0005,-0.1466,0.839457142857143,0.813016666666667
249,0.9982,0.7828,0.8965,0.6723,0.9135,0.8549,0.8999,1.3262,-0.1545,0.9938,0.8053,0.7337,0.747,0.7148,0.7676,0.7776,0.0004,-0.1468,0.859728571428571,0.83665
250,0.9982,0.8141,0.8012,0.6127,0.9023,0.8706,0.876,1.2291,-0.1544,0.9938,0.8467,0.7255,0.732,0.6848,0.7597,0.7544,0.0009,-0.147,0.8393,0.812816666666667
251,0.9982,0.818,0.8645,0.6077,0.8998,0.8582,0.8973,1.2893,-0.1545,0.9939,0.8362,0.7069,0.7567,0.6738,0.7617,0.763,0.0003,-0.1467,0.8491,0.82425
252,0.9982,0.7981,0.8721,0.6643,0.9064,0.8823,0.8962,1.2968,-0.1546,0.9937,0.8357,0.7067,0.7503,0.6787,0.7644,0.7523,0.0003,-0.1468,0.859657142857143,0.836566666666667
253,0.9982,0.8048,0.8682,0.675,0.9141,0.8633,0.8954,1.2728,-0.1545,0.9937,0.8168,0.7403,0.7448,0.6712,0.7341,0.7835,0.0006,-0.1467,0.859857142857143,0.8368
254,0.9982,0.7768,0.8553,0.6038,0.8994,0.8746,0.8973,1.3004,-0.1544,0.9939,0.8327,0.7129,0.7472,0.7017,0.7479,0.7774,0.0005,-0.1468,0.843628571428571,0.817866666666667
255,0.9982,0.8279,0.8562,0.6851,0.9059,0.8725,0.8808,1.3584,-0.1546,0.9938,0.8407,0.7292,0.7538,0.6757,0.7898,0.7872,0.0003,-0.1469,0.860942857142857,0.838066666666667
256,0.9982,0.8356,0.9036,0.5941,0.9061,0.8723,0.8741,1.2755,-0.1544,0.9937,0.8409,0.7322,0.7405,0.6765,0.7894,0.7766,0.0005,-0.147,0.854857142857143,0.830966666666667
257,0.9982,0.8006,0.893,0.6196,0.9008,0.8537,0.8873,1.263,-0.1544,0.994,0.8362,0.7711,0.7714,0.6705,0.7909,0.7892,0.0007,-0.1467,0.850457142857143,0.825833333333333
258,0.9982,0.7977,0.8818,0.6294,0.9093,0.8529,0.9146,1.315,-0.1546,0.9938,0.8259,0.7207,0.7426,0.6848,0.7692,0.7697,0.0004,-0.1468,0.854842857142857,0.83095
259,0.9982,0.7956,0.8952,0.6655,0.904,0.859,0.875,1.2415,-0.1545,0.9938,0.8252,0.7461,0.7422,0.6776,0.7687,0.7666,0.0004,-0.1469,0.856071428571429,0.832383333333333
260,0.9982,0.8241,0.9014,0.655,0.9038,0.8332,0.902,1.34,-0.1546,0.9937,0.8375,0.7527,0.7357,0.6774,0.76,0.7711,0.0003,-0.1469,0.859671428571429,0.836583333333333
261,0.9981,0.7949,0.9125,0.6177,0.9093,0.8516,0.9004,1.2768,-0.1545,0.9937,0.8351,0.7647,0.7292,0.6981,0.7568,0.7727,0.0005,-0.147,0.854928571428572,0.831066666666667
262,0.9981,0.8456,0.9018,0.5984,0.9133,0.8335,0.9019,1.2406,-0.1544,0.9938,0.8564,0.7628,0.7285,0.6791,0.7824,0.7924,0.0005,-0.1468,0.856085714285714,0.832416666666667
263,0.9981,0.7894,0.8769,0.6188,0.9092,0.8396,0.8532,1.2777,-0.1544,0.9939,0.8516,0.7428,0.7282,0.7185,0.7491,0.7841,0.0004,-0.1467,0.840742857142857,0.814516666666667
264,0.9982,0.8258,0.8916,0.6453,0.9206,0.8568,0.902,1.3729,-0.1546,0.9938,0.8518,0.7327,0.7255,0.6999,0.7701,0.7696,0.0005,-0.1469,0.8629,0.84035
265,0.9982,0.818,0.8886,0.6395,0.9178,0.8605,0.9038,1.3655,-0.1546,0.9937,0.8415,0.7569,0.7259,0.7154,0.7567,0.7588,0.0004,-0.1472,0.860914285714286,0.838033333333333
266,0.9982,0.8316,0.879,0.6573,0.9096,0.8793,0.8702,1.3329,-0.1545,0.9937,0.8523,0.7216,0.7544,0.6965,0.7604,0.7713,0.0005,-0.147,0.860742857142857,0.837833333333334
267,0.9982,0.7913,0.8483,0.6392,0.9113,0.8065,0.8701,1.3106,-0.1546,0.9938,0.8488,0.7181,0.7529,0.6856,0.7446,0.768,0.0005,-0.1468,0.837842857142857,0.811116666666667
268,0.9982,0.832,0.8581,0.577,0.9061,0.8209,0.8542,1.3073,-0.1544,0.9938,0.8568,0.7014,0.7268,0.6984,0.7329,0.7667,0.0014,-0.1471,0.835214285714286,0.80805
269,0.9982,0.7887,0.8854,0.6483,0.9128,0.8419,0.8814,1.3913,-0.1546,0.9938,0.8383,0.696,0.7362,0.7207,0.7574,0.7513,0.0004,-0.1471,0.850957142857143,0.826416666666667
270,0.9982,0.8392,0.8964,0.5984,0.9095,0.8711,0.898,1.2869,-0.1545,0.9937,0.8385,0.7126,0.7071,0.7099,0.7572,0.7529,0.0007,-0.1471,0.858685714285714,0.835433333333334
271,0.9982,0.8134,0.9037,0.6555,0.9198,0.8488,0.9001,1.4302,-0.1547,0.9937,0.8574,0.7461,0.7306,0.6983,0.7725,0.7715,0.0002,-0.147,0.862785714285714,0.840216666666667
272,0.9982,0.8082,0.8917,0.6614,0.9168,0.8412,0.8524,1.4098,-0.1546,0.9937,0.8372,0.76,0.7351,0.7081,0.765,0.7644,0.0004,-0.1471,0.852842857142857,0.828616666666667
273,0.9981,0.8077,0.8839,0.6799,0.9056,0.8237,0.8365,1.4276,-0.1547,0.9936,0.8184,0.7274,0.7347,0.699,0.7555,0.7519,0.0005,-0.1473,0.847914285714286,0.822883333333333
274,0.9981,0.8114,0.829,0.6515,0.9014,0.8089,0.833,1.3937,-0.1546,0.9936,0.8419,0.7492,0.7344,0.7027,0.7501,0.7467,0.0004,-0.1472,0.833328571428572,0.805866666666667
275,0.9981,0.7866,0.885,0.6341,0.9004,0.7573,0.7827,1.4118,-0.1546,0.9938,0.8637,0.7635,0.7358,0.6922,0.7452,0.7414,0.0005,-0.1471,0.8206,0.791016666666667
276,0.9982,0.8103,0.9201,0.6482,0.9133,0.8154,0.8764,1.3851,-0.1545,0.9937,0.8295,0.7531,0.7634,0.6898,0.7287,0.7618,0.0007,-0.1471,0.854557142857143,0.830616666666667
277,0.9982,0.8393,0.9069,0.6629,0.9099,0.8339,0.8592,1.4393,-0.1546,0.9939,0.8358,0.7725,0.7623,0.6835,0.7645,0.7778,0.0003,-0.147,0.858614285714286,0.83535
278,0.9982,0.8398,0.9028,0.6506,0.9068,0.8184,0.8821,1.3968,-0.1546,0.9936,0.8519,0.7351,0.7594,0.6795,0.7268,0.7744,0.0011,-0.1471,0.856957142857143,0.833416666666667
279,0.9982,0.8392,0.8939,0.6724,0.9066,0.8104,0.8673,1.4042,-0.1546,0.9938,0.8697,0.7737,0.7477,0.6931,0.736,0.7822,0.0003,-0.1471,0.855428571428572,0.831633333333333
280,0.9981,0.7469,0.8959,0.6341,0.9061,0.7984,0.8392,1.3476,-0.1545,0.9937,0.8463,0.7683,0.7582,0.7205,0.7446,0.7794,0.0005,-0.1472,0.831242857142857,0.803433333333333
281,0.9982,0.8383,0.875,0.6632,0.9048,0.8366,0.8696,1.4162,-0.1546,0.9939,0.8352,0.7646,0.7641,0.7218,0.7533,0.772,0.0004,-0.1471,0.8551,0.83125
282,0.9981,0.7554,0.8833,0.6637,0.9007,0.8103,0.8111,1.3757,-0.1546,0.9936,0.8374,0.7431,0.7523,0.6979,0.7554,0.7371,0.0005,-0.1473,0.8318,0.804083333333333
283,0.9981,0.815,0.8469,0.5799,0.912,0.7932,0.8364,1.4156,-0.1545,0.9935,0.8275,0.7096,0.7306,0.6975,0.7515,0.7534,0.0005,-0.1473,0.825928571428572,0.797233333333333
284,0.9982,0.8081,0.9055,0.5732,0.9113,0.8772,0.8775,1.5072,-0.1546,0.9937,0.832,0.741,0.7545,0.7173,0.7885,0.754,0.0004,-0.1472,0.850142857142857,0.825466666666667
285,0.9981,0.7805,0.8781,0.5997,0.9034,0.8223,0.8657,1.407,-0.1546,0.9935,0.851,0.7181,0.7326,0.7108,0.7666,0.7477,0.0003,-0.1474,0.8354,0.808283333333333
286,0.9982,0.796,0.9094,0.6703,0.9081,0.8473,0.8763,1.4279,-0.1546,0.9936,0.8362,0.7452,0.7556,0.7125,0.7626,0.761,0.0004,-0.1474,0.857942857142857,0.834566666666667
287,0.9982,0.7973,0.8916,0.6585,0.9045,0.8486,0.8652,1.4591,-0.1546,0.9937,0.8423,0.7538,0.7396,0.7116,0.7732,0.7711,0.0005,-0.1474,0.851985714285714,0.827616666666667
288,0.9981,0.7499,0.8943,0.6574,0.9022,0.8436,0.853,1.4489,-0.1546,0.9936,0.8178,0.744,0.747,0.6963,0.7715,0.7678,0.0004,-0.1473,0.842642857142857,0.816733333333333
289,0.9981,0.7734,0.9034,0.6195,0.9057,0.8344,0.8612,1.4971,-0.1547,0.9936,0.8072,0.736,0.7338,0.693,0.7824,0.7481,0.0004,-0.1474,0.842242857142857,0.816266666666667
290,0.9982,0.8072,0.8925,0.6783,0.912,0.8566,0.8642,1.619,-0.1548,0.9935,0.8358,0.749,0.728,0.7123,0.7974,0.7697,0.0002,-0.1475,0.858428571428571,0.835133333333333
291,0.9981,0.7719,0.9074,0.5069,0.9107,0.8751,0.8688,1.5158,-0.1545,0.9935,0.8445,0.745,0.7029,0.7138,0.7869,0.7658,0.0004,-0.1476,0.834128571428571,0.8068
292,0.9982,0.8068,0.9091,0.6457,0.903,0.8606,0.8619,1.5338,-0.1547,0.9936,0.8432,0.7384,0.7161,0.7143,0.7948,0.7634,0.0003,-0.1475,0.855042857142857,0.831183333333333
293,0.9981,0.7687,0.8972,0.6108,0.9045,0.8447,0.8735,1.5527,-0.1547,0.9935,0.837,0.7543,0.7053,0.6993,0.7895,0.7558,0.0005,-0.1476,0.8425,0.816566666666667
294,0.9982,0.7717,0.9079,0.6751,0.9122,0.8592,0.883,1.5494,-0.1547,0.9935,0.8268,0.75,0.7314,0.722,0.7833,0.7688,0.0005,-0.1476,0.858185714285714,0.83485
295,0.9982,0.7729,0.8836,0.697,0.9039,0.8407,0.8445,1.5151,-0.1547,0.9935,0.8175,0.7476,0.73,0.7041,0.7887,0.7726,0.0006,-0.1475,0.848685714285714,0.823766666666667
296,0.9982,0.7927,0.9156,0.587,0.915,0.8568,0.9045,1.5971,-0.1548,0.9936,0.8362,0.7457,0.7246,0.7126,0.7713,0.7829,0.0004,-0.1474,0.852828571428572,0.8286
297,0.9981,0.7561,0.8614,0.6692,0.9147,0.8301,0.8589,1.6471,-0.1548,0.9934,0.8227,0.7178,0.6818,0.7164,0.7703,0.7568,0.0003,-0.1476,0.841214285714286,0.815066666666667
298,0.998,0.8235,0.8857,0.1896,0.9059,0.8667,0.896,1.5323,-0.1545,0.9934,0.8305,0.7188,0.6979,0.6964,0.7769,0.7603,0.0005,-0.1476,0.795057142857143,0.761233333333333
299,0.9982,0.8074,0.8888,0.6509,0.9046,0.8631,0.876,1.5953,-0.1547,0.9935,0.8408,0.7537,0.7152,0.6991,0.7724,0.7569,0.0002,-0.1476,0.855571428571429,0.8318


==> results/euc3d_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.8446,0,0.0052,0.0959,0.0014,0.0003,0.0024,1.48,15.6761,0.6676,0.006,0.0214,0.2884,0.0042,0.0028,0.0097,1.801,18.0445,0.135685714285714,0.017533333333333
1,0.8535,0.3536,0.0058,0.1026,0.0029,0.0003,0.0043,1.326,12.7258,0.7481,0.2955,0.0289,0.4839,0.0063,0.0015,0.0175,1.1841,10.3175,0.189,0.07825
2,0.8762,0.3656,0.0056,0.103,0.0043,0.0038,0.0055,1.2571,9.4398,0.792,0.7317,0.0282,0.5076,0.0133,0.0079,0.0236,0.9263,7.7035,0.194857142857143,0.0813
3,0.8842,0.5233,0.0068,0.0996,0.0074,0.0167,0.0071,1.3891,7.8787,0.8294,0.7454,0.0309,0.4998,0.0192,0.0677,0.0296,0.7881,5.8431,0.220728571428571,0.11015
4,0.9036,0.0706,0.0067,0.0833,0.0271,0.0291,0.0105,1.0637,6.3764,0.8592,0.6522,0.0367,0.4663,0.0251,0.1139,0.0392,0.635,4.4828,0.161557142857143,0.037883333333333
5,0.9487,0.0195,0.0126,0.0897,0.5299,0.0666,0.0169,0.6565,3.6734,0.8893,0.344,0.0477,0.4313,0.0436,0.1167,0.0482,0.4742,3.3094,0.240557142857143,0.122533333333333
6,0.9649,0.0301,0.6039,0.0978,0.6123,0.5358,0.4414,0.5332,2.4504,0.9118,0.1579,0.0654,0.4087,0.1253,0.1544,0.0705,0.3572,2.3439,0.469457142857143,0.386883333333333
7,0.9838,0.0795,0.728,0.4921,0.7213,0.642,0.5785,0.3271,1.226,0.9339,0.1411,0.168,0.4349,0.1909,0.211,0.1253,0.3161,1.6,0.6036,0.540233333333333
8,0.9826,0.1304,0.5476,0.3826,0.6538,0.6978,0.5207,0.3445,0.9356,0.9501,0.193,0.2182,0.5194,0.2184,0.2798,0.1717,0.2631,1.0585,0.559357142857143,0.488816666666667
9,0.9913,0.5014,0.8242,0.6005,0.7184,0.7234,0.7662,0.2887,0.5907,0.9593,0.1867,0.2488,0.5614,0.2162,0.276,0.1975,0.2221,0.783,0.7322,0.689016666666667
10,0.9914,0.3908,0.8403,0.6377,0.8071,0.8525,0.8257,0.3079,0.4487,0.967,0.2628,0.3831,0.5755,0.2356,0.3594,0.3256,0.1897,0.5694,0.763642857142857,0.725683333333334
11,0.9816,0.2696,0.743,0.0882,0.6347,0.5688,0.7243,0.4109,0.839,0.9722,0.3673,0.4338,0.6142,0.2652,0.3559,0.4151,0.2044,0.4312,0.572885714285714,0.504766666666667
12,0.9932,0.7218,0.8517,0.5848,0.7774,0.7833,0.8534,0.2889,0.2559,0.9746,0.5942,0.484,0.6093,0.3208,0.3908,0.4268,0.1845,0.3644,0.795085714285714,0.762066666666667
13,0.9922,0.1403,0.8744,0.7562,0.8917,0.8074,0.8952,0.8859,0.3144,0.9787,0.6088,0.5139,0.6606,0.3486,0.3947,0.4811,0.1532,0.2781,0.765342857142857,0.727533333333333
14,0.9927,0.7363,0.8529,0.2319,0.8557,0.8658,0.9217,0.6019,0.2942,0.9806,0.716,0.5566,0.6526,0.3373,0.439,0.5113,0.1424,0.2415,0.779571428571429,0.74405
15,0.9937,0.6308,0.8192,0.4264,0.8444,0.9019,0.9032,0.3182,0.1824,0.9823,0.7603,0.5855,0.649,0.3718,0.493,0.5599,0.1461,0.2141,0.788514285714286,0.754316666666667
16,0.9948,0.2923,0.8332,0.5077,0.7275,0.6366,0.8483,0.45,0.1461,0.9837,0.8101,0.573,0.6774,0.3766,0.472,0.5309,0.1397,0.1899,0.691485714285714,0.640933333333333
17,0.9947,0.5154,0.8826,0.6294,0.8682,0.8307,0.9007,0.4374,0.1274,0.9843,0.8209,0.582,0.6773,0.3575,0.4547,0.5423,0.1318,0.1826,0.8031,0.771166666666667
18,0.9957,0.7174,0.8582,0.6236,0.8112,0.8514,0.9216,0.4552,0.0867,0.9852,0.8731,0.6076,0.6824,0.3735,0.5404,0.5663,0.1099,0.1681,0.825585714285714,0.797233333333333
19,0.9933,0.3578,0.8613,0.8719,0.8755,0.7839,0.9029,0.4494,0.184,0.9852,0.8297,0.6313,0.7021,0.3787,0.5651,0.5962,0.1097,0.1638,0.806657142857143,0.77555
20,0.9891,0.1055,0.8159,0.8874,0.8525,0.7947,0.8357,0.6407,0.4085,0.9861,0.8188,0.6349,0.7038,0.3909,0.5091,0.5703,0.1195,0.1566,0.7544,0.715283333333333
21,0.9755,0.0264,0.8865,0.2823,0.0341,0.0392,0.0217,0.5458,1.2167,0.9874,0.7673,0.6382,0.701,0.4199,0.5483,0.6092,0.0997,0.143,0.323671428571429,0.215033333333333
22,0.9958,0.6236,0.892,0.5331,0.9111,0.9274,0.9194,0.5486,0.1077,0.9863,0.7998,0.6345,0.715,0.3807,0.5007,0.5493,0.104,0.153,0.828914285714286,0.8011
23,0.9967,0.7329,0.9322,0.653,0.8556,0.8512,0.8696,0.4587,0.0687,0.9865,0.8558,0.6487,0.6856,0.3624,0.5382,0.5448,0.1052,0.1485,0.8416,0.81575
24,0.9971,0.7582,0.8885,0.8623,0.864,0.9087,0.8873,0.6466,0.0311,0.9878,0.8513,0.6218,0.7103,0.3924,0.5162,0.5794,0.0987,0.1334,0.880871428571429,0.8615
25,0.996,0.6683,0.9036,0.5831,0.8396,0.71,0.9027,0.3793,0.0944,0.9886,0.844,0.6819,0.7055,0.4075,0.598,0.6366,0.0958,0.1284,0.800471428571429,0.767883333333333
26,0.9948,0.5038,0.912,0.5821,0.8546,0.6506,0.823,0.3155,0.1094,0.9892,0.8713,0.7137,0.7006,0.4527,0.5552,0.6223,0.0934,0.1226,0.760128571428572,0.721016666666667
27,0.9978,0.803,0.8863,0.8132,0.8855,0.9139,0.931,0.6469,0.0279,0.9887,0.8588,0.6612,0.6973,0.435,0.5697,0.6295,0.0969,0.1218,0.8901,0.87215
28,0.996,0.6509,0.9275,0.5689,0.8432,0.8641,0.8364,0.3596,0.0919,0.9897,0.8778,0.7141,0.7248,0.441,0.5907,0.6792,0.0847,0.1171,0.812428571428572,0.781833333333333
29,0.997,0.7539,0.7071,0.7577,0.9038,0.878,0.8446,0.5276,0.0512,0.9892,0.8418,0.7063,0.7266,0.4508,0.5515,0.6309,0.0963,0.1257,0.834585714285714,0.807516666666667
30,0.9962,0.6422,0.8685,0.3824,0.8611,0.8993,0.9088,0.3825,0.1011,0.9903,0.869,0.6876,0.754,0.4521,0.5805,0.6165,0.079,0.1106,0.794071428571429,0.760383333333334
31,0.9977,0.7743,0.948,0.7151,0.9211,0.7905,0.9201,0.7437,0.0459,0.9904,0.859,0.6697,0.6927,0.4685,0.5728,0.6628,0.0766,0.1085,0.866685714285715,0.84485
32,0.9963,0.4935,0.8678,0.876,0.8406,0.753,0.8102,0.584,0.0599,0.9904,0.8599,0.7295,0.7346,0.4979,0.5713,0.6785,0.0761,0.1067,0.805342857142857,0.773516666666667
33,0.9966,0.7919,0.9298,0.6003,0.8657,0.748,0.9043,0.5309,0.0833,0.9906,0.8539,0.6981,0.7494,0.4812,0.6313,0.6802,0.0713,0.1053,0.8338,0.806666666666667
34,0.9951,0.4619,0.9032,0.7455,0.9013,0.9494,0.9364,0.5775,0.125,0.9911,0.8818,0.7457,0.7485,0.5291,0.6651,0.676,0.0693,0.0985,0.841828571428572,0.816283333333333
35,0.9972,0.7165,0.9261,0.7391,0.897,0.9155,0.9286,0.5251,0.0461,0.9907,0.8848,0.7374,0.7393,0.4823,0.6493,0.662,0.0626,0.102,0.874285714285715,0.8538
36,0.9917,0.6069,0.9013,0.1656,0.622,0.3912,0.9227,0.9156,0.3476,0.9912,0.8383,0.7276,0.7457,0.4858,0.68,0.6686,0.0806,0.0966,0.657342857142857,0.601616666666667
37,0.9958,0.6417,0.9267,0.683,0.8546,0.6043,0.8953,0.4531,0.0884,0.9911,0.8679,0.7265,0.7686,0.4969,0.6349,0.6658,0.0713,0.1004,0.8002,0.7676
38,0.9973,0.8747,0.9001,0.8102,0.8203,0.8738,0.9041,0.5097,0.0298,0.9912,0.8773,0.7348,0.771,0.5083,0.6428,0.702,0.0615,0.0941,0.882928571428572,0.863866666666667
39,0.9961,0.6233,0.8779,0.671,0.8779,0.8912,0.8426,0.4018,0.0659,0.9917,0.9057,0.7152,0.792,0.5093,0.6714,0.6779,0.0563,0.0884,0.825714285714286,0.797316666666667
40,0.9978,0.9004,0.9286,0.7413,0.8459,0.7051,0.855,0.5196,0.0425,0.9916,0.9168,0.7403,0.7651,0.5085,0.6409,0.7293,0.0621,0.0959,0.853442857142857,0.829383333333334
41,0.9976,0.8058,0.9252,0.8097,0.8943,0.9132,0.8442,0.5936,0.0315,0.9917,0.9037,0.7358,0.7606,0.5205,0.6472,0.6754,0.0636,0.0937,0.884285714285715,0.8654
42,0.9973,0.7377,0.9351,0.7964,0.8892,0.833,0.9228,0.4649,0.0361,0.9914,0.8957,0.7357,0.7527,0.5139,0.6146,0.6711,0.0651,0.093,0.873071428571429,0.852366666666667
43,0.9977,0.8387,0.89,0.6369,0.9255,0.9065,0.9342,0.5662,0.0548,0.9922,0.9109,0.7565,0.7872,0.5673,0.7204,0.7187,0.0528,0.0842,0.875642857142857,0.8553
44,0.9943,0.1441,0.6874,0.5038,0.6375,0.7965,0.6142,0.7575,0.1519,0.992,0.9089,0.7466,0.7689,0.5425,0.6986,0.7147,0.0579,0.0819,0.6254,0.563916666666667
45,0.9978,0.8459,0.9306,0.7716,0.8955,0.9121,0.8989,0.4802,0.0302,0.9909,0.8944,0.7401,0.754,0.4741,0.6012,0.6391,0.0667,0.0952,0.8932,0.875766666666667
46,0.9954,0.4988,0.8695,0.7558,0.8042,0.9209,0.9032,0.4739,0.0973,0.9922,0.9162,0.7814,0.7724,0.5524,0.716,0.7156,0.0515,0.0811,0.821114285714286,0.792066666666667
47,0.9978,0.8281,0.9339,0.7921,0.9199,0.7523,0.9078,0.6069,0.0343,0.9914,0.8832,0.7687,0.752,0.54,0.7109,0.7324,0.0518,0.0848,0.875985714285714,0.855683333333333
48,0.9976,0.8355,0.9091,0.763,0.8767,0.9059,0.761,0.4317,0.0374,0.992,0.8813,0.733,0.7444,0.5339,0.6981,0.7054,0.0564,0.0836,0.864114285714286,0.841866666666667
49,0.9923,0.0566,0.4888,0.1135,0.051,0.0552,0.2859,0.6382,0.3084,0.9921,0.8913,0.7401,0.7798,0.5033,0.6654,0.7014,0.0514,0.0793,0.2919,0.175166666666667
50,0.9968,0.8544,0.7361,0.9124,0.8667,0.9394,0.9135,0.9054,0.0312,0.9917,0.8988,0.7397,0.7625,0.5238,0.5964,0.6688,0.0603,0.0837,0.888471428571429,0.870416666666667
51,0.9979,0.8531,0.9249,0.8407,0.8727,0.8704,0.9385,0.7369,0.023,0.992,0.9025,0.7252,0.7441,0.5852,0.7043,0.7298,0.0518,0.0762,0.899742857142858,0.883383333333334
52,0.9972,0.7796,0.9135,0.5061,0.8914,0.9022,0.9058,0.4219,0.0721,0.992,0.8758,0.7888,0.7543,0.5564,0.6294,0.6853,0.0531,0.076,0.842257142857143,0.816433333333334
53,0.9969,0.8479,0.9182,0.645,0.7439,0.7556,0.8631,0.4437,0.0684,0.9925,0.9102,0.738,0.7681,0.562,0.7144,0.7435,0.0501,0.0769,0.824371428571429,0.795616666666667
54,0.9975,0.7388,0.9216,0.8384,0.8839,0.9591,0.9258,0.6532,0.0294,0.9923,0.9232,0.7639,0.7171,0.5336,0.7341,0.7347,0.0488,0.081,0.895014285714286,0.877933333333334
55,0.9971,0.273,0.8804,0.6752,0.7275,0.7682,0.8765,0.6238,0.0635,0.9926,0.9013,0.7614,0.7548,0.5917,0.6833,0.7191,0.0483,0.074,0.742557142857143,0.700133333333333
56,0.9972,0.7088,0.8984,0.8116,0.9177,0.9025,0.9337,0.5659,0.0427,0.9922,0.8266,0.7274,0.7979,0.5665,0.7538,0.7159,0.0527,0.0768,0.881414285714286,0.862116666666667
57,0.9973,0.7488,0.9371,0.8158,0.8769,0.619,0.8898,0.498,0.0412,0.9919,0.9279,0.7481,0.7789,0.5454,0.6852,0.7444,0.0466,0.0735,0.840671428571429,0.814566666666667
58,0.9977,0.7892,0.8955,0.8288,0.9033,0.9464,0.9438,0.8045,0.0274,0.9921,0.8651,0.7363,0.7376,0.5601,0.6409,0.7322,0.0473,0.0738,0.900671428571429,0.8845
59,0.9978,0.8859,0.9178,0.6049,0.9021,0.9334,0.9124,0.5699,0.0482,0.9929,0.906,0.8011,0.7832,0.552,0.7266,0.7612,0.0457,0.0739,0.879185714285714,0.859416666666667
60,0.998,0.8781,0.956,0.6248,0.9256,0.894,0.9478,0.7844,0.0513,0.9922,0.9155,0.7985,0.7517,0.6024,0.6735,0.7197,0.0436,0.0742,0.889185714285715,0.87105
61,0.9972,0.8463,0.9043,0.7076,0.7349,0.825,0.9371,0.5325,0.0444,0.9924,0.9158,0.801,0.7583,0.5523,0.6213,0.717,0.0486,0.075,0.850342857142857,0.825866666666667
62,0.9982,0.8883,0.9647,0.7922,0.9173,0.9399,0.954,0.821,0.0231,0.9925,0.9229,0.7974,0.7507,0.5677,0.7128,0.7652,0.0374,0.0686,0.922085714285714,0.9094
63,0.998,0.8924,0.9449,0.8708,0.886,0.9126,0.9363,0.7646,0.0249,0.9923,0.9006,0.8075,0.7485,0.5692,0.6848,0.7511,0.0509,0.0724,0.920142857142857,0.907166666666667
64,0.9976,0.6964,0.9607,0.6814,0.9368,0.9103,0.9388,0.7083,0.0475,0.9927,0.9151,0.7413,0.7685,0.58,0.7487,0.7643,0.0423,0.0682,0.874571428571429,0.854066666666667
65,0.9978,0.7722,0.9216,0.7026,0.9235,0.9314,0.9464,0.6789,0.0486,0.9927,0.9275,0.822,0.7727,0.6187,0.7457,0.7705,0.0379,0.0657,0.885071428571429,0.866283333333334
66,0.9976,0.8536,0.9572,0.77,0.8404,0.8052,0.9221,0.7134,0.0331,0.9926,0.9152,0.7989,0.7518,0.6148,0.7271,0.7392,0.0384,0.0664,0.878014285714286,0.858083333333333
67,0.998,0.8299,0.9447,0.8848,0.936,0.952,0.9565,1.166,0.015,0.9926,0.9233,0.8163,0.7839,0.6156,0.7361,0.7413,0.0365,0.0639,0.928842857142857,0.917316666666667
68,0.9978,0.761,0.9635,0.8904,0.9302,0.9481,0.9601,1.1805,0.0205,0.9925,0.8891,0.809,0.7367,0.618,0.6979,0.7605,0.0377,0.064,0.921585714285714,0.908883333333333
69,0.9978,0.8966,0.9535,0.7893,0.9149,0.7261,0.8364,0.6327,0.0394,0.9928,0.9196,0.8265,0.7521,0.6449,0.7577,0.7718,0.0362,0.0612,0.873514285714286,0.8528
70,0.9975,0.8254,0.9555,0.8334,0.9252,0.7278,0.8094,0.6815,0.0343,0.9928,0.9271,0.8122,0.7652,0.646,0.7232,0.741,0.0357,0.064,0.867742857142857,0.846116666666667
71,0.9974,0.8515,0.906,0.7184,0.8802,0.7369,0.5784,0.6099,0.0472,0.9925,0.9255,0.7893,0.757,0.6252,0.7213,0.7191,0.0489,0.0636,0.809828571428572,0.778566666666667
72,0.998,0.8988,0.9456,0.6089,0.9279,0.9084,0.9316,0.8479,0.0478,0.9925,0.9385,0.799,0.7608,0.635,0.784,0.7289,0.033,0.0586,0.888457142857143,0.8702
73,0.9979,0.8625,0.9406,0.7131,0.9086,0.9495,0.8993,0.6851,0.0312,0.9925,0.8997,0.81,0.7538,0.6345,0.7404,0.7569,0.0384,0.0626,0.895928571428571,0.878933333333333
74,0.9972,0.7744,0.9276,0.8709,0.8756,0.9136,0.9063,0.7723,0.029,0.9922,0.9069,0.7992,0.7467,0.6292,0.7369,0.7718,0.0414,0.0582,0.895085714285714,0.878066666666667
75,0.9982,0.9078,0.9554,0.8599,0.9338,0.9149,0.9591,0.9527,0.0179,0.9923,0.9166,0.8026,0.7559,0.6281,0.7485,0.7581,0.0351,0.0603,0.932728571428572,0.921816666666667
76,0.9978,0.8456,0.9436,0.8305,0.9043,0.914,0.9294,0.799,0.0188,0.9924,0.935,0.8213,0.7561,0.6537,0.7657,0.7807,0.0315,0.0538,0.909314285714286,0.894566666666667
77,0.9976,0.8519,0.9558,0.7361,0.7992,0.8536,0.9336,0.62,0.0394,0.9923,0.8988,0.8331,0.7776,0.6508,0.698,0.7592,0.0357,0.0584,0.8754,0.855033333333333
78,0.9978,0.8635,0.9103,0.8287,0.8529,0.8919,0.9068,0.7237,0.0222,0.9922,0.9382,0.7986,0.7577,0.6129,0.6978,0.7389,0.0445,0.0617,0.893128571428572,0.875683333333333
79,0.9979,0.9002,0.905,0.8046,0.9041,0.9327,0.9461,0.9934,0.0187,0.9925,0.9324,0.7725,0.7645,0.6268,0.716,0.772,0.0417,0.0563,0.912942857142857,0.898783333333333
80,0.9982,0.9273,0.9474,0.7612,0.927,0.9259,0.9345,0.9305,0.021,0.9924,0.9129,0.8096,0.7576,0.6322,0.7367,0.7413,0.0399,0.0556,0.917357142857143,0.903883333333333
81,0.9973,0.886,0.9494,0.5591,0.6886,0.684,0.8536,0.768,0.0626,0.992,0.8817,0.8217,0.7435,0.614,0.7255,0.7619,0.0318,0.0542,0.802571428571429,0.770116666666667
82,0.997,0.5685,0.9531,0.6827,0.809,0.5621,0.8658,0.6224,0.0724,0.9921,0.9108,0.8015,0.7555,0.618,0.715,0.7109,0.0324,0.0554,0.776885714285714,0.7402
83,0.9977,0.8311,0.9642,0.664,0.9299,0.8983,0.9385,0.6786,0.0565,0.9917,0.9176,0.8171,0.738,0.6333,0.7472,0.7795,0.0317,0.0534,0.8891,0.871
84,0.9982,0.8751,0.9644,0.751,0.9095,0.9277,0.9354,0.9931,0.026,0.9924,0.9247,0.8184,0.7313,0.6638,0.7981,0.7915,0.0301,0.0511,0.908757142857143,0.89385
85,0.9977,0.8241,0.8604,0.6862,0.8913,0.8581,0.94,0.7027,0.0471,0.9921,0.9288,0.8182,0.7384,0.6168,0.7379,0.7702,0.0372,0.0567,0.8654,0.84335
86,0.9969,0.6936,0.4881,0.8085,0.8988,0.8881,0.9252,0.9101,0.0479,0.9915,0.9401,0.7724,0.7637,0.5865,0.7165,0.7598,0.0352,0.0576,0.814171428571429,0.783716666666667
87,0.9978,0.8123,0.9226,0.7855,0.9307,0.9667,0.9363,0.7655,0.0326,0.9917,0.9232,0.7573,0.7287,0.673,0.7852,0.7986,0.0322,0.0527,0.907414285714286,0.89235
88,0.9979,0.8667,0.938,0.747,0.9343,0.8407,0.948,0.8273,0.0371,0.9919,0.9,0.8228,0.7459,0.6707,0.7672,0.7798,0.0309,0.054,0.896085714285714,0.879116666666667
89,0.9981,0.9041,0.9429,0.8193,0.9273,0.8466,0.9497,1.0825,0.0196,0.9922,0.9491,0.8103,0.7236,0.6844,0.7915,0.7899,0.0299,0.0514,0.912571428571429,0.898316666666667
90,0.9977,0.854,0.9527,0.8318,0.9219,0.9106,0.8733,0.8928,0.0282,0.9923,0.9387,0.8297,0.7613,0.6719,0.8126,0.7856,0.0287,0.0539,0.906,0.890716666666667
91,0.9976,0.8053,0.9483,0.7364,0.9143,0.9379,0.9284,0.7066,0.0325,0.9924,0.9472,0.8383,0.7251,0.7014,0.8242,0.7839,0.0287,0.0479,0.895457142857143,0.878433333333333
92,0.9978,0.867,0.9293,0.6098,0.9108,0.8413,0.9182,0.689,0.0493,0.9925,0.9521,0.8355,0.7257,0.6876,0.7749,0.7766,0.03,0.0512,0.867742857142857,0.846066666666667
93,0.998,0.8773,0.9248,0.8353,0.9332,0.963,0.9617,0.991,0.0175,0.9922,0.9464,0.8274,0.7382,0.6841,0.8351,0.8196,0.0274,0.0469,0.927614285714286,0.915883333333333
94,0.9978,0.8219,0.9211,0.6295,0.9168,0.9217,0.9345,0.7461,0.0504,0.9921,0.9492,0.7956,0.7503,0.6987,0.7883,0.8119,0.0289,0.0477,0.877614285714286,0.857583333333334
95,0.9978,0.8588,0.9469,0.6148,0.9049,0.9274,0.9447,0.5611,0.0606,0.9923,0.9478,0.8277,0.7316,0.7114,0.7997,0.7995,0.0284,0.0454,0.885042857142857,0.86625
96,0.998,0.8966,0.965,0.8211,0.9388,0.9594,0.939,1.1469,0.0161,0.992,0.9505,0.8547,0.7285,0.6622,0.8208,0.8261,0.0245,0.0443,0.931128571428572,0.919983333333334
97,0.9978,0.855,0.9448,0.8676,0.9416,0.9581,0.9387,1.1569,0.0151,0.9917,0.9506,0.8496,0.7394,0.6624,0.8289,0.8286,0.0246,0.0404,0.929085714285714,0.917633333333333
98,0.9978,0.8399,0.9597,0.8566,0.9254,0.9643,0.9438,1.2542,0.0146,0.9915,0.9463,0.8545,0.7113,0.7413,0.8356,0.8314,0.0222,0.0367,0.926785714285714,0.91495
99,0.9979,0.8555,0.9497,0.8274,0.9326,0.9675,0.9465,1.161,0.0161,0.9914,0.949,0.8699,0.7093,0.7385,0.8096,0.8352,0.0224,0.0352,0.9253,0.9132
100,0.9979,0.9145,0.9625,0.8503,0.9387,0.9676,0.9573,1.5186,0.0122,0.9915,0.9517,0.8647,0.7158,0.7575,0.8414,0.8469,0.0208,0.0347,0.941257142857143,0.931816666666667
101,0.9978,0.8797,0.9601,0.8897,0.9371,0.9029,0.9544,1.5032,0.0111,0.9915,0.9563,0.862,0.7193,0.743,0.7996,0.8442,0.0225,0.0358,0.931671428571429,0.92065
102,0.998,0.9013,0.9605,0.8152,0.9362,0.9499,0.9463,1.2164,0.0154,0.9915,0.9508,0.8727,0.7215,0.7478,0.8361,0.8326,0.022,0.0346,0.929628571428572,0.918233333333333
103,0.9979,0.8834,0.9335,0.813,0.9345,0.9471,0.9542,1.3676,0.0165,0.9914,0.9481,0.8527,0.7146,0.7486,0.8487,0.8363,0.0225,0.0345,0.923371428571429,0.91095
104,0.9979,0.8616,0.9516,0.7294,0.9374,0.9556,0.9298,1.2151,0.0233,0.9913,0.9491,0.8356,0.7028,0.7535,0.8542,0.8312,0.0208,0.0337,0.909042857142857,0.894233333333333
105,0.998,0.928,0.9558,0.784,0.9362,0.9625,0.9546,1.6293,0.0145,0.9913,0.9502,0.8596,0.7025,0.7809,0.8381,0.8325,0.0204,0.0318,0.9313,0.920183333333333
106,0.9979,0.9205,0.9495,0.8343,0.9189,0.9475,0.9477,1.4717,0.0123,0.9911,0.9524,0.8271,0.7013,0.7608,0.8448,0.8416,0.0201,0.0323,0.9309,0.919733333333333
107,0.9979,0.8876,0.9635,0.8488,0.931,0.9214,0.948,1.5817,0.0127,0.9909,0.9529,0.8527,0.6893,0.7445,0.825,0.8065,0.0212,0.0309,0.928314285714286,0.916716666666667
108,0.998,0.898,0.9597,0.8721,0.9364,0.9613,0.9513,1.6274,0.0103,0.9914,0.945,0.8662,0.7178,0.7452,0.7911,0.8269,0.0208,0.0347,0.939542857142857,0.9298
109,0.9978,0.8807,0.9643,0.8628,0.9362,0.9616,0.9418,1.7352,0.0094,0.9914,0.9559,0.8704,0.6901,0.7606,0.8298,0.8472,0.0213,0.032,0.935028571428571,0.924566666666667
110,0.9979,0.9038,0.9614,0.84,0.9359,0.9643,0.9503,1.7959,0.0105,0.9911,0.9423,0.8661,0.6889,0.7532,0.8559,0.8348,0.0196,0.0307,0.936228571428572,0.92595
111,0.998,0.8761,0.9434,0.7996,0.9291,0.9639,0.9388,1.366,0.0186,0.991,0.9505,0.8687,0.6926,0.7444,0.8501,0.8353,0.0197,0.0301,0.921271428571429,0.908483333333333
112,0.9978,0.8857,0.932,0.8574,0.9346,0.9592,0.9514,1.7282,0.012,0.9911,0.9527,0.851,0.6967,0.7557,0.8539,0.8497,0.0194,0.0302,0.931157142857143,0.92005
113,0.9978,0.8869,0.9596,0.7984,0.9295,0.9592,0.9435,1.4196,0.016,0.9909,0.9544,0.8514,0.6736,0.7685,0.8506,0.8106,0.0201,0.0299,0.924985714285714,0.91285
114,0.9978,0.9259,0.9475,0.7501,0.9138,0.9611,0.9452,1.6268,0.0173,0.9911,0.943,0.8714,0.6875,0.7641,0.8598,0.8393,0.0189,0.0297,0.9202,0.907266666666667
115,0.9977,0.9081,0.8678,0.8694,0.924,0.9667,0.9409,1.8483,0.0112,0.9909,0.9312,0.8554,0.6891,0.7425,0.866,0.8422,0.0205,0.0309,0.924942857142857,0.912816666666667
116,0.9977,0.8884,0.9476,0.8563,0.9283,0.9339,0.9431,1.651,0.0116,0.9907,0.9528,0.8229,0.6753,0.7721,0.845,0.844,0.019,0.029,0.9279,0.916266666666667
117,0.9979,0.9118,0.956,0.8791,0.9343,0.9597,0.9541,1.9048,0.0098,0.9908,0.9547,0.8725,0.6796,0.7668,0.8415,0.8354,0.0173,0.0276,0.941842857142857,0.9325
118,0.998,0.9214,0.9603,0.8417,0.9333,0.9335,0.9493,1.7982,0.0114,0.9908,0.9539,0.8519,0.6727,0.7719,0.8478,0.8316,0.0187,0.0285,0.933928571428572,0.92325
119,0.9976,0.9226,0.9613,0.8575,0.9387,0.9211,0.929,2.0894,0.0089,0.9907,0.9561,0.8779,0.6784,0.7641,0.842,0.8357,0.0177,0.0277,0.932542857142857,0.9217
120,0.9978,0.9034,0.9623,0.8502,0.936,0.9601,0.9432,1.7136,0.0108,0.9913,0.9542,0.8705,0.694,0.7654,0.8474,0.8369,0.0203,0.0309,0.936142857142857,0.925866666666667
121,0.9978,0.8918,0.9477,0.832,0.9213,0.9083,0.9243,1.4771,0.0151,0.9906,0.9503,0.8701,0.6565,0.736,0.8287,0.8206,0.0187,0.028,0.9176,0.904233333333333
122,0.9978,0.8763,0.9437,0.8858,0.9331,0.9661,0.9387,1.9317,0.0091,0.991,0.9557,0.871,0.6858,0.7542,0.8513,0.8163,0.0185,0.0296,0.9345,0.92395
123,0.9979,0.904,0.9599,0.8147,0.9313,0.9589,0.946,1.7553,0.0129,0.9909,0.9591,0.8671,0.6766,0.7769,0.8722,0.8102,0.0172,0.0272,0.930385714285714,0.919133333333333
124,0.9979,0.8743,0.9511,0.8476,0.9362,0.9659,0.9463,1.6511,0.0138,0.9908,0.9557,0.8655,0.6686,0.7897,0.8567,0.8298,0.0179,0.0264,0.931328571428571,0.920233333333333
125,0.9974,0.5296,0.9544,0.8075,0.9319,0.9123,0.9154,1.7504,0.0245,0.9905,0.9489,0.8716,0.6573,0.7792,0.8456,0.8271,0.0181,0.026,0.864071428571429,0.84185
126,0.9978,0.9206,0.9616,0.8499,0.9365,0.9499,0.9461,2.0466,0.01,0.9904,0.9401,0.8819,0.6556,0.7766,0.8466,0.8265,0.0162,0.0258,0.937485714285714,0.927433333333333
127,0.9977,0.8813,0.9426,0.8545,0.9233,0.9421,0.9414,1.6387,0.012,0.9903,0.9581,0.8403,0.6486,0.7552,0.8637,0.8415,0.0195,0.0258,0.926128571428571,0.9142
128,0.9977,0.8836,0.9504,0.8685,0.932,0.944,0.9583,2.1424,0.0087,0.9905,0.9518,0.8623,0.6685,0.7245,0.8033,0.807,0.0171,0.0276,0.9335,0.9228
129,0.9977,0.9048,0.9584,0.8739,0.9368,0.9536,0.9565,2.2437,0.0075,0.9902,0.9545,0.8785,0.6483,0.7695,0.8475,0.8267,0.0159,0.0243,0.940242857142857,0.930666666666667
130,0.9976,0.8236,0.9593,0.8395,0.9376,0.937,0.9489,1.8758,0.0129,0.9906,0.9541,0.8909,0.6661,0.7931,0.8734,0.8574,0.0159,0.0248,0.9205,0.90765
131,0.9976,0.837,0.9606,0.8714,0.9352,0.9454,0.9505,2.2102,0.0092,0.9903,0.9549,0.8857,0.648,0.776,0.8457,0.838,0.0161,0.024,0.928242857142857,0.916683333333333
132,0.9977,0.8859,0.9587,0.7167,0.9347,0.9576,0.9588,1.9685,0.0168,0.9905,0.9575,0.8762,0.6572,0.7738,0.8481,0.8319,0.0159,0.0247,0.915728571428572,0.902066666666667
133,0.9977,0.8231,0.9495,0.749,0.9232,0.9569,0.9418,1.4838,0.0195,0.9903,0.9566,0.8693,0.6362,0.7483,0.8274,0.829,0.0174,0.0252,0.905885714285714,0.890583333333333
134,0.9978,0.9217,0.9575,0.7714,0.9278,0.9585,0.9416,1.9258,0.0159,0.9908,0.9542,0.8807,0.6783,0.7734,0.8598,0.8326,0.017,0.0265,0.925185714285715,0.913083333333334
135,0.9976,0.8398,0.9635,0.8671,0.9376,0.9577,0.9452,2.3318,0.0082,0.9905,0.9498,0.8827,0.6621,0.7778,0.8639,0.8442,0.0156,0.0245,0.929785714285715,0.918483333333334
136,0.9978,0.9098,0.9549,0.8495,0.9316,0.9538,0.9396,2.0412,0.0098,0.9905,0.9578,0.8628,0.6594,0.8039,0.8353,0.8396,0.0172,0.0254,0.933857142857143,0.9232
137,0.9978,0.8875,0.9511,0.743,0.9212,0.9493,0.9455,1.6965,0.0165,0.9903,0.9527,0.8609,0.6486,0.7867,0.8638,0.8313,0.0155,0.0238,0.913628571428571,0.8996
138,0.9977,0.8672,0.9627,0.8291,0.9327,0.9515,0.9515,2.0523,0.0101,0.9905,0.9566,0.8759,0.6514,0.8011,0.8727,0.8554,0.0141,0.0238,0.927485714285715,0.915783333333334
139,0.9977,0.902,0.9604,0.813,0.9325,0.9522,0.9488,2.139,0.0095,0.9903,0.9565,0.889,0.6407,0.8122,0.8716,0.8535,0.0143,0.0218,0.929514285714286,0.91815
140,0.9977,0.8837,0.9506,0.842,0.9359,0.9553,0.9536,2.1641,0.0091,0.9902,0.9563,0.8922,0.6378,0.8201,0.8691,0.8565,0.0135,0.021,0.931257142857143,0.920183333333334
141,0.9977,0.8914,0.9636,0.7572,0.9332,0.9386,0.9529,1.9552,0.0142,0.99,0.9557,0.8892,0.6207,0.8151,0.8702,0.8515,0.0137,0.0201,0.919228571428572,0.90615
142,0.9977,0.9004,0.9583,0.8445,0.9328,0.9558,0.9514,2.2874,0.008,0.9901,0.9541,0.8924,0.6283,0.8013,0.8653,0.8508,0.0134,0.0207,0.934414285714286,0.923866666666667
143,0.9977,0.9043,0.9546,0.8255,0.936,0.9542,0.9536,2.0974,0.0087,0.9901,0.9571,0.8953,0.6215,0.8269,0.8595,0.855,0.0139,0.0203,0.932271428571429,0.921366666666667
144,0.9977,0.8682,0.956,0.827,0.9365,0.951,0.9507,2.0377,0.01,0.9899,0.955,0.8883,0.6114,0.8169,0.8704,0.8529,0.0124,0.0192,0.926728571428571,0.9149
145,0.9977,0.8348,0.9566,0.7958,0.9321,0.9554,0.9531,2.1033,0.012,0.9898,0.9502,0.8903,0.6134,0.8118,0.8616,0.851,0.0121,0.0186,0.917928571428572,0.904633333333333
146,0.9978,0.9108,0.9569,0.7865,0.9258,0.9568,0.9482,2.1191,0.0113,0.9898,0.9542,0.8814,0.6137,0.8204,0.8684,0.8603,0.0125,0.0186,0.926114285714286,0.914166666666667
147,0.9978,0.9009,0.959,0.819,0.9356,0.9569,0.9455,2.0562,0.01,0.9899,0.9541,0.8828,0.6212,0.8076,0.8645,0.8555,0.0131,0.0194,0.930671428571429,0.919483333333333
148,0.9977,0.9076,0.9583,0.842,0.9345,0.9556,0.9425,2.2579,0.0076,0.9899,0.9561,0.8799,0.6061,0.8138,0.8489,0.8386,0.0129,0.0199,0.934028571428572,0.923416666666667
149,0.9977,0.8982,0.9589,0.7817,0.9369,0.9551,0.9481,2.253,0.011,0.9898,0.954,0.8854,0.5939,0.822,0.8718,0.8435,0.0122,0.0184,0.925228571428572,0.91315
150,0.9977,0.9191,0.9611,0.8694,0.9372,0.957,0.9536,2.5366,0.006,0.9899,0.9538,0.8917,0.6168,0.8286,0.8709,0.8504,0.0119,0.0183,0.942157142857143,0.9329
151,0.9978,0.8644,0.9579,0.872,0.9368,0.958,0.9559,2.2637,0.0082,0.9901,0.9543,0.8961,0.6288,0.8232,0.8441,0.8569,0.0135,0.0196,0.934685714285714,0.924166666666667
152,0.9977,0.8646,0.958,0.8037,0.9351,0.9391,0.9501,1.9735,0.0119,0.9898,0.9515,0.8952,0.6055,0.8262,0.863,0.8634,0.0128,0.0183,0.921185714285715,0.908433333333334
153,0.9977,0.8949,0.9625,0.8483,0.9381,0.9488,0.9444,2.1797,0.0081,0.9901,0.9528,0.8925,0.6319,0.807,0.86,0.8591,0.0129,0.02,0.933528571428572,0.922833333333333
154,0.9977,0.9047,0.9645,0.8495,0.94,0.9518,0.9551,2.462,0.0066,0.9899,0.9527,0.886,0.606,0.831,0.8661,0.8589,0.0125,0.0184,0.937614285714286,0.9276
155,0.9977,0.8846,0.9577,0.8799,0.9366,0.9587,0.9481,2.545,0.0064,0.9898,0.9511,0.8958,0.5969,0.8258,0.854,0.8593,0.0115,0.0182,0.937614285714286,0.9276
156,0.9977,0.9235,0.9581,0.8339,0.9329,0.9617,0.957,2.7353,0.0066,0.9898,0.9524,0.8818,0.6106,0.8305,0.8656,0.8467,0.012,0.0181,0.937828571428572,0.92785
157,0.9977,0.9224,0.9615,0.8605,0.9372,0.9612,0.9579,2.6061,0.0062,0.9899,0.9508,0.8862,0.6139,0.8317,0.8699,0.8566,0.0134,0.0181,0.942628571428572,0.93345
158,0.9976,0.9113,0.9547,0.8525,0.9352,0.9562,0.9552,2.6819,0.0064,0.9897,0.952,0.8899,0.5971,0.8296,0.8533,0.8538,0.0114,0.0177,0.937528571428572,0.927516666666667
159,0.9976,0.9086,0.9624,0.8667,0.9365,0.9507,0.9575,2.7354,0.0056,0.9897,0.9498,0.8852,0.5961,0.8281,0.856,0.8451,0.011,0.0171,0.94,0.9304
160,0.9976,0.9216,0.965,0.8621,0.9339,0.9517,0.9587,2.8724,0.0053,0.9896,0.9502,0.8906,0.5883,0.8297,0.8605,0.8538,0.0108,0.0162,0.941514285714286,0.932166666666667
161,0.9976,0.9144,0.9567,0.8159,0.9321,0.9554,0.9555,2.6268,0.0071,0.9895,0.9485,0.8918,0.5792,0.8148,0.8606,0.8576,0.0114,0.0168,0.932514285714286,0.921666666666667
162,0.9977,0.9016,0.9538,0.8435,0.9281,0.9482,0.9406,2.4563,0.007,0.9897,0.9515,0.8916,0.5993,0.8155,0.8632,0.8604,0.0112,0.0173,0.9305,0.9193
163,0.9977,0.9056,0.9604,0.7793,0.9387,0.9577,0.9569,2.447,0.0099,0.9896,0.9508,0.8869,0.5922,0.825,0.8724,0.853,0.0107,0.0164,0.928042857142857,0.916433333333333
164,0.9976,0.9104,0.9513,0.7964,0.9327,0.9577,0.9554,2.6472,0.0083,0.9896,0.9519,0.894,0.5869,0.8234,0.8686,0.8524,0.011,0.0163,0.928785714285714,0.917316666666667
165,0.9977,0.9001,0.9582,0.8199,0.9332,0.9589,0.9549,2.5749,0.0083,0.9896,0.9526,0.8737,0.5905,0.8244,0.8655,0.8662,0.0113,0.0169,0.931842857142857,0.920866666666667
166,0.9977,0.9022,0.944,0.7971,0.9248,0.9498,0.9512,2.4073,0.0093,0.9896,0.9519,0.8827,0.589,0.8216,0.8566,0.856,0.012,0.0169,0.923828571428571,0.911516666666667
167,0.9976,0.8933,0.963,0.8592,0.9346,0.9363,0.9496,2.8327,0.0064,0.9897,0.9514,0.8845,0.5947,0.837,0.8768,0.859,0.0102,0.0163,0.933371428571429,0.922666666666667
168,0.9976,0.9025,0.9597,0.8442,0.9341,0.9572,0.9514,2.8449,0.0066,0.9895,0.9514,0.8877,0.5823,0.813,0.877,0.8674,0.0107,0.0161,0.935242857142857,0.92485
169,0.9977,0.8912,0.9582,0.8506,0.9287,0.948,0.9509,2.6742,0.0072,0.9896,0.9449,0.892,0.5896,0.8402,0.8618,0.8554,0.011,0.0163,0.932185714285714,0.921266666666667
170,0.9978,0.9202,0.9495,0.6825,0.9372,0.9572,0.9487,2.1772,0.0195,0.9896,0.9499,0.8876,0.5913,0.8279,0.8625,0.8599,0.0108,0.0161,0.9133,0.899216666666667
171,0.9976,0.8628,0.9608,0.8352,0.9381,0.9554,0.9581,2.778,0.008,0.9898,0.9437,0.8917,0.6081,0.8366,0.8521,0.8679,0.011,0.0174,0.929714285714286,0.9184
172,0.9977,0.9266,0.9486,0.8082,0.928,0.9492,0.9518,2.7074,0.0082,0.9896,0.9528,0.8904,0.5845,0.848,0.8577,0.8645,0.0103,0.0158,0.930014285714286,0.918733333333333
173,0.9977,0.9186,0.9623,0.8089,0.9314,0.9489,0.9493,2.5214,0.009,0.9894,0.9504,0.8873,0.5768,0.8239,0.857,0.8563,0.0104,0.016,0.931014285714286,0.9199
174,0.9976,0.9178,0.9601,0.8526,0.9331,0.9587,0.9544,3.1488,0.0054,0.9896,0.9485,0.8925,0.5838,0.8295,0.8609,0.8553,0.0102,0.016,0.939185714285714,0.92945
175,0.9975,0.8806,0.9567,0.8657,0.9208,0.9565,0.9527,2.6908,0.0063,0.9894,0.9493,0.8922,0.5795,0.8141,0.8578,0.8547,0.0101,0.0153,0.932928571428572,0.922166666666667
176,0.9975,0.9096,0.9609,0.8576,0.9303,0.956,0.9529,2.8696,0.0055,0.9895,0.9508,0.8917,0.5742,0.8066,0.8593,0.8645,0.0105,0.0157,0.937828571428572,0.927883333333334
177,0.9976,0.8891,0.9622,0.8335,0.9309,0.9534,0.954,2.7899,0.0072,0.9894,0.9514,0.8915,0.5763,0.8286,0.8578,0.8624,0.0097,0.0153,0.931528571428572,0.920516666666667
178,0.9976,0.9026,0.9628,0.8555,0.9327,0.9535,0.9547,3.0325,0.0058,0.9894,0.952,0.8915,0.5745,0.832,0.8611,0.8593,0.0101,0.015,0.937057142857143,0.926966666666667
179,0.9976,0.9169,0.9603,0.851,0.9328,0.9562,0.9547,3.103,0.0055,0.9893,0.9501,0.8953,0.5684,0.8349,0.8536,0.8601,0.0096,0.0144,0.9385,0.92865
180,0.9976,0.9288,0.9596,0.8664,0.9309,0.955,0.9519,3.1707,0.0046,0.9893,0.9497,0.8944,0.574,0.8295,0.8617,0.8605,0.0094,0.0141,0.941457142857143,0.9321
181,0.9975,0.9244,0.9596,0.8707,0.9296,0.9546,0.9528,3.0437,0.0047,0.9893,0.9473,0.8948,0.5646,0.8402,0.8581,0.8623,0.009,0.0137,0.941314285714286,0.93195
182,0.9976,0.921,0.963,0.8476,0.9298,0.9577,0.9548,2.886,0.0058,0.9893,0.9479,0.8964,0.5735,0.8236,0.8643,0.8639,0.0101,0.0142,0.938785714285715,0.928983333333334
183,0.9975,0.8862,0.9609,0.8647,0.9281,0.9552,0.9559,3.0276,0.0053,0.9893,0.9481,0.8891,0.5735,0.8241,0.8678,0.8608,0.0095,0.0141,0.9355,0.925166666666667
184,0.9977,0.9206,0.9636,0.8624,0.9295,0.9529,0.9515,2.8831,0.0057,0.9894,0.9513,0.8911,0.5761,0.8299,0.8623,0.8547,0.0096,0.0144,0.939742857142857,0.930083333333334
185,0.9976,0.9173,0.965,0.8594,0.9333,0.9525,0.9553,3.1265,0.005,0.9893,0.946,0.8886,0.5754,0.8397,0.8627,0.8549,0.0089,0.0142,0.940057142857143,0.930466666666667
186,0.9976,0.9135,0.9579,0.8646,0.9321,0.9501,0.9554,2.8334,0.0057,0.9895,0.9477,0.8917,0.5837,0.8365,0.8571,0.8615,0.0104,0.0145,0.938742857142857,0.928933333333334
187,0.9976,0.9232,0.9595,0.8666,0.9357,0.959,0.9562,3.2504,0.0046,0.9893,0.9449,0.8884,0.5744,0.8435,0.863,0.859,0.0089,0.0136,0.942542857142857,0.933366666666667
188,0.9976,0.9237,0.9634,0.8709,0.9347,0.9561,0.9533,3.3512,0.0043,0.9893,0.9483,0.8899,0.5634,0.8369,0.8641,0.8631,0.0093,0.0138,0.942814285714286,0.933683333333333
189,0.9976,0.8967,0.96,0.8579,0.9344,0.9592,0.9501,2.8072,0.006,0.9893,0.9467,0.895,0.5659,0.8521,0.8683,0.8644,0.0094,0.0135,0.936557142857143,0.926383333333333
190,0.9976,0.9098,0.9595,0.8656,0.9354,0.9575,0.9545,3.3341,0.0045,0.9892,0.9472,0.8963,0.5648,0.8459,0.8675,0.8635,0.0085,0.0133,0.939985714285714,0.930383333333333
191,0.9975,0.9193,0.9596,0.8671,0.9317,0.9553,0.9578,3.1956,0.0047,0.9893,0.9471,0.8968,0.5649,0.8425,0.8638,0.8643,0.0093,0.0135,0.941185714285714,0.9318
192,0.9975,0.9249,0.9619,0.8687,0.9369,0.9537,0.9554,3.181,0.0044,0.9892,0.9471,0.8956,0.5605,0.8326,0.8628,0.8589,0.0084,0.0134,0.942714285714286,0.933583333333334
193,0.9976,0.9258,0.9605,0.865,0.9368,0.9547,0.9549,3.0687,0.0048,0.9892,0.9494,0.893,0.5638,0.85,0.8733,0.8627,0.0094,0.0131,0.942185714285714,0.93295
194,0.9976,0.9192,0.9621,0.8672,0.9377,0.9514,0.9544,3.1294,0.0049,0.9892,0.9505,0.8933,0.5594,0.8267,0.8688,0.8614,0.0094,0.0136,0.941371428571429,0.932
195,0.9975,0.9341,0.9622,0.8771,0.9352,0.9547,0.9532,3.4426,0.0039,0.9892,0.9482,0.8905,0.5721,0.8351,0.8625,0.8604,0.0086,0.0133,0.944857142857143,0.936083333333333
196,0.9976,0.9157,0.9592,0.8549,0.9364,0.9528,0.9511,3.107,0.0052,0.9893,0.9465,0.8961,0.5685,0.8339,0.858,0.855,0.0095,0.0137,0.938242857142857,0.92835
197,0.9975,0.9358,0.9619,0.8716,0.937,0.9534,0.9469,3.3127,0.004,0.9892,0.9475,0.8888,0.565,0.8426,0.8586,0.8573,0.0086,0.0133,0.943442857142857,0.934433333333333
198,0.9976,0.9196,0.9542,0.8554,0.9395,0.9534,0.9505,3.1196,0.005,0.9891,0.9458,0.8966,0.5557,0.8458,0.8594,0.8621,0.0096,0.0127,0.9386,0.928766666666667
199,0.9976,0.9077,0.9573,0.8551,0.9358,0.9523,0.9534,3.2079,0.0049,0.9892,0.948,0.8882,0.5723,0.8358,0.8584,0.8616,0.0088,0.0135,0.937028571428572,0.926933333333333
200,0.9976,0.9026,0.9619,0.8566,0.9342,0.9532,0.9533,3.29,0.0048,0.9892,0.947,0.8898,0.5642,0.8354,0.8598,0.8571,0.0086,0.013,0.937057142857143,0.926966666666667
201,0.9975,0.9193,0.9596,0.8568,0.9359,0.9533,0.9546,3.2999,0.0044,0.9891,0.9456,0.8943,0.5598,0.8467,0.8602,0.8544,0.0086,0.0126,0.939571428571429,0.929916666666667
202,0.9975,0.9245,0.9587,0.8485,0.9338,0.9522,0.9521,3.2398,0.0048,0.989,0.9463,0.8918,0.5551,0.8191,0.8602,0.8623,0.0089,0.0128,0.938185714285715,0.9283
203,0.9976,0.9253,0.9577,0.8572,0.933,0.9524,0.9528,3.334,0.0046,0.9891,0.9465,0.8961,0.5586,0.8381,0.8625,0.8656,0.0082,0.0126,0.939428571428572,0.929733333333333
204,0.9975,0.9153,0.9591,0.8392,0.9351,0.9552,0.9529,3.2131,0.0052,0.9891,0.9444,0.8919,0.5573,0.8434,0.8528,0.8678,0.0085,0.0127,0.936328571428572,0.926133333333334
205,0.9976,0.9038,0.9602,0.87,0.9361,0.9566,0.9496,3.1537,0.0047,0.9892,0.9456,0.8974,0.5591,0.8438,0.8537,0.8621,0.0086,0.0129,0.939128571428572,0.929383333333334
206,0.9976,0.9066,0.9622,0.8517,0.9308,0.9528,0.9509,3.2747,0.005,0.9891,0.9409,0.8875,0.5606,0.8469,0.8602,0.8537,0.0083,0.0124,0.936085714285714,0.925833333333333
207,0.9975,0.9215,0.9591,0.858,0.9342,0.953,0.9514,3.4925,0.0043,0.9891,0.9453,0.8936,0.5599,0.8422,0.855,0.8537,0.0082,0.0124,0.939242857142857,0.929533333333334
208,0.9976,0.9205,0.9549,0.8694,0.9341,0.9529,0.9517,3.2888,0.0045,0.9891,0.9459,0.8918,0.5607,0.8421,0.8556,0.8627,0.0086,0.0125,0.940157142857143,0.930583333333333
209,0.9976,0.9232,0.9592,0.8719,0.9316,0.9514,0.9513,3.4303,0.0041,0.9892,0.949,0.8904,0.5664,0.8493,0.8632,0.8608,0.0086,0.0127,0.940885714285714,0.931433333333333
210,0.9976,0.9238,0.9557,0.8749,0.9331,0.9516,0.9533,3.379,0.0042,0.989,0.9459,0.8936,0.5544,0.8373,0.8579,0.8634,0.0083,0.0123,0.941428571428572,0.932066666666667
211,0.9976,0.9337,0.9569,0.8448,0.9296,0.9554,0.9529,3.2677,0.0051,0.9891,0.9465,0.8935,0.5584,0.8534,0.8494,0.8557,0.0086,0.0126,0.9387,0.928883333333333
212,0.9975,0.9032,0.9596,0.874,0.9307,0.9505,0.9507,3.3066,0.0043,0.9892,0.9472,0.8963,0.5645,0.8508,0.8518,0.862,0.0085,0.0127,0.938028571428572,0.928116666666667
213,0.9976,0.9027,0.9577,0.836,0.9317,0.9499,0.9455,2.9759,0.0064,0.989,0.9453,0.8924,0.5521,0.8359,0.8587,0.8535,0.0081,0.0119,0.931585714285714,0.920583333333333
214,0.9976,0.9286,0.9598,0.8371,0.9369,0.9545,0.9507,3.2603,0.0055,0.9891,0.945,0.8973,0.5682,0.8362,0.8547,0.8551,0.0083,0.0124,0.937885714285715,0.927933333333333
215,0.9975,0.9275,0.9567,0.8492,0.9349,0.9591,0.9516,3.2768,0.0049,0.9891,0.9484,0.8857,0.5539,0.8447,0.8519,0.8569,0.0085,0.0124,0.9395,0.929833333333333
216,0.9975,0.9165,0.9585,0.852,0.9322,0.9572,0.9518,3.4867,0.0044,0.989,0.9458,0.8907,0.5527,0.8531,0.8562,0.8596,0.008,0.0121,0.937957142857143,0.928033333333334
217,0.9975,0.9217,0.9583,0.8406,0.9307,0.9546,0.9515,3.4436,0.0046,0.989,0.944,0.8886,0.5439,0.8456,0.8519,0.8594,0.0086,0.0118,0.936414285714286,0.926233333333334
218,0.9975,0.9218,0.9589,0.8482,0.9344,0.9554,0.9524,3.3468,0.0046,0.989,0.9435,0.8953,0.5492,0.8372,0.8584,0.8595,0.0076,0.0119,0.938371428571429,0.928516666666667
219,0.9975,0.9166,0.9584,0.8612,0.9352,0.9549,0.9528,3.5166,0.0041,0.989,0.9401,0.9002,0.551,0.8415,0.8522,0.8667,0.0127,0.0117,0.939514285714286,0.92985
220,0.9975,0.926,0.9579,0.8548,0.9322,0.9561,0.9535,3.3403,0.0044,0.989,0.9425,0.8965,0.5491,0.8425,0.8577,0.863,0.0087,0.0119,0.939714285714286,0.930083333333334
221,0.9975,0.9138,0.9596,0.8472,0.9354,0.9556,0.9525,3.3043,0.0047,0.989,0.9433,0.8943,0.5496,0.8462,0.8553,0.8544,0.0082,0.012,0.937371428571429,0.92735
222,0.9975,0.9307,0.9602,0.8432,0.9321,0.9545,0.9517,3.4205,0.0045,0.9889,0.9435,0.8918,0.5442,0.8429,0.8542,0.8628,0.0077,0.0116,0.938557142857143,0.928733333333333
223,0.9975,0.9197,0.9616,0.8498,0.9323,0.955,0.9518,3.4107,0.0047,0.989,0.9434,0.8943,0.5447,0.8474,0.8559,0.8636,0.0081,0.0116,0.938242857142857,0.928366666666667
224,0.9975,0.9104,0.9547,0.857,0.9347,0.9525,0.9521,3.3718,0.0046,0.9891,0.9478,0.8968,0.5567,0.8504,0.8589,0.8644,0.0082,0.012,0.936985714285715,0.9269
225,0.9975,0.9207,0.9587,0.8626,0.9336,0.9533,0.9508,3.5348,0.0041,0.9889,0.9431,0.8921,0.5483,0.8487,0.8642,0.8574,0.0075,0.0113,0.9396,0.92995
226,0.9975,0.9271,0.9588,0.8641,0.9352,0.9534,0.9504,3.5968,0.004,0.9889,0.9428,0.8916,0.5442,0.8407,0.8543,0.8615,0.0083,0.0114,0.940928571428572,0.9315
227,0.9975,0.9186,0.9576,0.862,0.9339,0.9551,0.9527,3.5513,0.004,0.9889,0.9414,0.8972,0.5476,0.8471,0.8577,0.8634,0.0074,0.0111,0.939628571428572,0.929983333333333
228,0.9975,0.9279,0.9591,0.8692,0.934,0.9539,0.9517,3.6351,0.0038,0.9889,0.9411,0.8935,0.5503,0.8433,0.8538,0.861,0.0098,0.0112,0.9419,0.932633333333333
229,0.9975,0.9258,0.9618,0.8652,0.9316,0.9566,0.9516,3.4301,0.0041,0.9889,0.9404,0.8854,0.5543,0.8501,0.8626,0.8606,0.008,0.0116,0.941442857142857,0.9321
230,0.9975,0.9218,0.9586,0.8622,0.9333,0.954,0.9505,3.4945,0.0041,0.9889,0.9415,0.8922,0.5498,0.8493,0.8607,0.861,0.0077,0.0113,0.9397,0.930066666666667
231,0.9975,0.9233,0.9584,0.8692,0.934,0.9555,0.9514,3.6259,0.0038,0.9889,0.9413,0.8953,0.5423,0.8416,0.8548,0.8594,0.0073,0.011,0.941328571428572,0.931966666666667
232,0.9975,0.9181,0.9595,0.8689,0.9315,0.9545,0.9519,3.5579,0.0039,0.9889,0.9447,0.8926,0.5407,0.8474,0.8597,0.861,0.0074,0.0109,0.940271428571429,0.930733333333333
233,0.9975,0.914,0.9588,0.8634,0.9319,0.9564,0.9522,3.6182,0.0039,0.9889,0.9473,0.8885,0.5439,0.8427,0.8559,0.8674,0.0082,0.0114,0.939171428571429,0.92945
234,0.9975,0.93,0.9567,0.8626,0.9334,0.9561,0.952,3.6636,0.0039,0.9889,0.9468,0.8922,0.545,0.8421,0.8541,0.8658,0.0076,0.0113,0.941185714285714,0.9318
235,0.9975,0.9341,0.9577,0.8646,0.9325,0.9536,0.9517,3.6836,0.0036,0.9889,0.9437,0.8896,0.5426,0.8461,0.8569,0.8553,0.008,0.0114,0.941671428571429,0.932366666666667
236,0.9975,0.9317,0.9561,0.8458,0.9317,0.9545,0.9506,3.607,0.0042,0.9889,0.9426,0.891,0.5402,0.8517,0.8569,0.8649,0.0074,0.011,0.938271428571429,0.9284
237,0.9975,0.9276,0.9576,0.8598,0.9349,0.9551,0.9521,3.575,0.004,0.9889,0.9428,0.8928,0.5449,0.8465,0.8544,0.8632,0.0076,0.0108,0.940657142857143,0.931183333333333
238,0.9975,0.9354,0.9589,0.8556,0.9328,0.9567,0.9491,3.6692,0.0037,0.9889,0.94,0.8928,0.5414,0.8521,0.8623,0.8552,0.0072,0.0111,0.940857142857143,0.931416666666667
239,0.9975,0.9332,0.9561,0.8548,0.9316,0.953,0.9523,3.5299,0.0043,0.9888,0.9407,0.8911,0.5433,0.8602,0.8528,0.864,0.0077,0.0106,0.939785714285714,0.930166666666667
240,0.9975,0.9184,0.9586,0.8562,0.9337,0.9536,0.9516,3.7517,0.0038,0.9889,0.941,0.8962,0.5423,0.8511,0.8558,0.8631,0.0072,0.0108,0.938514285714286,0.928683333333333
241,0.9975,0.9168,0.9553,0.8646,0.9315,0.9554,0.9526,3.7746,0.0037,0.9888,0.9413,0.886,0.5438,0.8523,0.8582,0.8547,0.0073,0.0109,0.9391,0.929366666666667
242,0.9975,0.9239,0.9572,0.8585,0.9305,0.9557,0.9529,3.6111,0.004,0.9889,0.9421,0.8895,0.5475,0.8511,0.8523,0.8597,0.0086,0.0111,0.939457142857143,0.929783333333334
243,0.9975,0.9318,0.9559,0.8578,0.9351,0.9578,0.9511,3.6405,0.0039,0.9888,0.9416,0.891,0.5391,0.8433,0.8503,0.8622,0.0074,0.0108,0.941,0.931583333333333
244,0.9975,0.9317,0.9564,0.852,0.9322,0.9545,0.9534,3.6511,0.0039,0.9888,0.9403,0.8947,0.5404,0.8488,0.8517,0.8608,0.0075,0.0108,0.939671428571429,0.930033333333333
245,0.9975,0.9333,0.9563,0.8498,0.929,0.954,0.9523,3.5321,0.0042,0.9888,0.9386,0.8927,0.5374,0.8454,0.8529,0.8611,0.007,0.0106,0.938885714285714,0.929116666666667
246,0.9975,0.929,0.9568,0.8491,0.9326,0.9551,0.9534,3.7949,0.0039,0.9888,0.9398,0.8925,0.5399,0.8559,0.8509,0.863,0.0078,0.0105,0.939071428571429,0.929333333333334
247,0.9975,0.9167,0.9588,0.8551,0.9333,0.9546,0.9532,3.801,0.0038,0.9888,0.9372,0.8917,0.5398,0.8516,0.8489,0.86,0.007,0.0106,0.938457142857143,0.928616666666667
248,0.9975,0.9252,0.9595,0.8486,0.9284,0.9554,0.9531,3.6215,0.0043,0.9889,0.9416,0.8945,0.5419,0.8519,0.8566,0.8616,0.008,0.0109,0.938242857142857,0.928366666666667
249,0.9975,0.9285,0.9562,0.8522,0.9335,0.9585,0.9511,3.7143,0.0039,0.9889,0.9432,0.8915,0.542,0.8503,0.8572,0.8656,0.0071,0.011,0.939642857142857,0.93
250,0.9975,0.9341,0.9557,0.8566,0.9307,0.9524,0.9524,3.6873,0.0038,0.9888,0.9398,0.893,0.5348,0.8407,0.8516,0.859,0.0072,0.0104,0.939914285714286,0.930316666666667
251,0.9975,0.9236,0.9577,0.8595,0.9304,0.9566,0.9531,3.8348,0.0038,0.9888,0.9401,0.8953,0.5407,0.8512,0.8543,0.8637,0.0072,0.0107,0.939771428571429,0.93015
252,0.9975,0.9322,0.9586,0.8593,0.9321,0.9552,0.9527,3.9407,0.0037,0.9888,0.9407,0.8938,0.5394,0.8438,0.8463,0.8639,0.0074,0.0105,0.941085714285714,0.931683333333334
253,0.9975,0.9275,0.9579,0.8587,0.931,0.9539,0.9523,3.7725,0.0037,0.9888,0.9381,0.8918,0.5351,0.8507,0.8534,0.8649,0.0073,0.0105,0.939828571428572,0.930216666666667
254,0.9975,0.9266,0.9573,0.8476,0.9311,0.954,0.9511,3.7458,0.0043,0.9889,0.9391,0.8958,0.554,0.8602,0.8572,0.8627,0.0085,0.0111,0.937885714285715,0.92795
255,0.9975,0.9221,0.9595,0.848,0.9293,0.9542,0.9508,3.7816,0.0041,0.9888,0.9402,0.8882,0.5493,0.8464,0.8499,0.8642,0.0073,0.0108,0.937342857142857,0.927316666666667
256,0.9975,0.9238,0.9606,0.8393,0.9303,0.9535,0.9512,3.7367,0.0045,0.9888,0.9391,0.8932,0.5367,0.8526,0.8561,0.8612,0.0071,0.0103,0.9366,0.92645
257,0.9975,0.9356,0.9597,0.8558,0.9292,0.9564,0.953,3.7218,0.0039,0.9888,0.9395,0.8884,0.544,0.8445,0.8559,0.8571,0.0074,0.0105,0.941028571428572,0.931616666666667
258,0.9975,0.9355,0.9548,0.8605,0.9305,0.9555,0.954,3.6732,0.0039,0.9888,0.9367,0.8832,0.5416,0.8462,0.8503,0.8668,0.0071,0.0104,0.941185714285714,0.9318
259,0.9975,0.9322,0.961,0.8364,0.9261,0.9536,0.9526,3.6211,0.0046,0.9888,0.9373,0.8911,0.5393,0.8499,0.8542,0.862,0.0073,0.0105,0.937057142857143,0.926983333333333
260,0.9975,0.9301,0.9562,0.854,0.9296,0.9552,0.9525,3.7662,0.0039,0.9888,0.9399,0.8885,0.5458,0.8538,0.8501,0.8633,0.0072,0.0104,0.9393,0.9296
261,0.9975,0.9243,0.9617,0.852,0.9299,0.9546,0.952,3.6882,0.0041,0.9888,0.9382,0.8969,0.5411,0.8579,0.8519,0.861,0.0074,0.0104,0.938857142857143,0.929083333333333
262,0.9975,0.9278,0.9583,0.857,0.9317,0.9541,0.951,3.9082,0.0037,0.9888,0.9398,0.8938,0.5434,0.8546,0.8508,0.8611,0.0073,0.0105,0.939628571428572,0.929983333333334
263,0.9975,0.9318,0.9606,0.8462,0.9332,0.9528,0.9529,3.894,0.004,0.9887,0.9383,0.8921,0.531,0.8508,0.8517,0.8587,0.0069,0.0101,0.939285714285715,0.929583333333333
264,0.9975,0.926,0.9617,0.8622,0.9351,0.9546,0.9537,3.807,0.0037,0.9888,0.9374,0.8931,0.536,0.8453,0.8535,0.8611,0.0069,0.0103,0.941542857142857,0.932216666666667
265,0.9975,0.9273,0.9573,0.8642,0.9306,0.953,0.9537,3.8582,0.0036,0.9887,0.9383,0.8936,0.5339,0.8507,0.8529,0.8595,0.0069,0.0101,0.940514285714286,0.931016666666667
266,0.9975,0.9341,0.9607,0.8612,0.9304,0.9534,0.9539,3.9189,0.0037,0.9887,0.9375,0.8894,0.5331,0.8486,0.8533,0.8609,0.007,0.01,0.9416,0.932283333333333
267,0.9975,0.9278,0.9579,0.8582,0.9315,0.9549,0.9517,3.7036,0.0041,0.9888,0.939,0.8931,0.5473,0.8495,0.847,0.8639,0.0074,0.0104,0.939928571428572,0.930333333333333
268,0.9975,0.9324,0.9564,0.8621,0.9281,0.9533,0.9528,3.8515,0.0037,0.9888,0.9386,0.8911,0.5424,0.8542,0.8534,0.8632,0.007,0.0102,0.940371428571429,0.93085
269,0.9975,0.9276,0.9604,0.8589,0.9331,0.9535,0.9509,3.7256,0.004,0.9887,0.9387,0.8858,0.5407,0.8482,0.8498,0.8588,0.0069,0.01,0.940271428571429,0.930733333333333
270,0.9975,0.9355,0.9608,0.8586,0.9319,0.9523,0.9513,3.8257,0.0039,0.9888,0.9394,0.8907,0.5385,0.8416,0.852,0.8578,0.0071,0.0102,0.941128571428572,0.931733333333333
271,0.9975,0.929,0.9568,0.86,0.9311,0.9546,0.9507,3.7844,0.0036,0.9888,0.9363,0.8905,0.5369,0.8517,0.8523,0.8541,0.0072,0.0102,0.939957142857143,0.930366666666667
272,0.9975,0.9379,0.96,0.8604,0.9324,0.9513,0.9511,3.9686,0.0034,0.9887,0.937,0.8896,0.5403,0.8467,0.8483,0.8651,0.0069,0.0102,0.941514285714286,0.932183333333333
273,0.9975,0.9309,0.9556,0.8477,0.9309,0.9539,0.9521,3.8089,0.0039,0.9887,0.9395,0.895,0.5372,0.8448,0.8471,0.8611,0.0071,0.0101,0.938371428571429,0.928516666666667
274,0.9975,0.9354,0.9602,0.8553,0.9319,0.954,0.9528,4.0136,0.0032,0.9887,0.9375,0.8919,0.5328,0.857,0.8497,0.8624,0.0067,0.0102,0.941014285714286,0.9316
275,0.9975,0.9332,0.9565,0.8535,0.9286,0.9539,0.9517,3.9359,0.0035,0.9887,0.9371,0.8906,0.5345,0.8411,0.845,0.857,0.007,0.0101,0.939271428571429,0.929566666666667
276,0.9975,0.9235,0.9562,0.8504,0.9295,0.9562,0.9511,3.8559,0.0039,0.9887,0.938,0.8899,0.5311,0.8548,0.8507,0.8635,0.0072,0.0098,0.937771428571429,0.927816666666667
277,0.9975,0.9274,0.9569,0.8602,0.9304,0.9526,0.9518,3.8908,0.0034,0.9888,0.9364,0.8919,0.535,0.8417,0.8548,0.8567,0.0069,0.0104,0.939542857142857,0.929883333333333
278,0.9975,0.921,0.9582,0.8564,0.9292,0.9501,0.9516,3.846,0.0037,0.9887,0.9356,0.8923,0.5372,0.8489,0.8453,0.8584,0.007,0.0099,0.937714285714286,0.92775
279,0.9975,0.934,0.9579,0.8533,0.9309,0.9537,0.951,3.8625,0.0037,0.9887,0.9388,0.8926,0.5351,0.8446,0.8525,0.8555,0.0072,0.0099,0.939757142857143,0.930133333333334
280,0.9975,0.9248,0.9603,0.8384,0.9307,0.9532,0.9526,3.7864,0.0044,0.9887,0.9335,0.888,0.539,0.8507,0.8404,0.8572,0.0068,0.0098,0.936785714285715,0.926666666666667
281,0.9975,0.9286,0.9605,0.848,0.9312,0.9538,0.9509,3.8001,0.0041,0.9888,0.9397,0.8892,0.5404,0.8521,0.8491,0.8605,0.0069,0.0102,0.938642857142857,0.928833333333333
282,0.9975,0.9204,0.9571,0.8499,0.9308,0.9569,0.9508,3.8554,0.004,0.9887,0.9382,0.8908,0.5364,0.8462,0.8503,0.8554,0.007,0.0098,0.937628571428571,0.92765
283,0.9975,0.917,0.9581,0.8513,0.9306,0.956,0.9523,3.7566,0.0043,0.9888,0.9391,0.8922,0.5443,0.8526,0.8506,0.8573,0.0073,0.0103,0.937542857142857,0.92755
284,0.9975,0.9174,0.9576,0.8348,0.9321,0.9556,0.9499,3.7766,0.0045,0.9888,0.9403,0.8903,0.5443,0.8516,0.8499,0.8584,0.0069,0.0102,0.934985714285714,0.924566666666667
285,0.9975,0.9293,0.9586,0.8592,0.9309,0.9534,0.9516,3.9321,0.0036,0.9887,0.9339,0.8886,0.536,0.8531,0.846,0.8601,0.0068,0.0098,0.940071428571429,0.9305
286,0.9975,0.9271,0.9569,0.8459,0.9326,0.9562,0.9518,3.5983,0.0042,0.9887,0.9362,0.8889,0.5454,0.8522,0.8424,0.8525,0.0071,0.01,0.938285714285714,0.928416666666667
287,0.9975,0.9262,0.9619,0.8542,0.9332,0.9549,0.9512,3.8579,0.0036,0.9887,0.9376,0.8896,0.5458,0.8513,0.8438,0.8533,0.0067,0.01,0.939871428571429,0.930266666666667
288,0.9975,0.9263,0.9589,0.8506,0.9343,0.9562,0.9508,3.8786,0.0037,0.9887,0.9384,0.8911,0.5296,0.8575,0.8509,0.8585,0.0068,0.0097,0.939228571428572,0.929516666666667
289,0.9975,0.9244,0.9612,0.8398,0.9312,0.9561,0.9515,3.6824,0.0044,0.9887,0.9385,0.8872,0.5282,0.8477,0.8511,0.8578,0.0072,0.0099,0.937385714285714,0.927366666666667
290,0.9975,0.9264,0.9592,0.8603,0.9322,0.9548,0.9502,4.0268,0.0035,0.9888,0.9389,0.8944,0.5419,0.8581,0.8496,0.8554,0.0067,0.0101,0.940085714285715,0.930516666666667
291,0.9975,0.9259,0.9551,0.8369,0.9297,0.9537,0.952,3.8979,0.0041,0.9887,0.9361,0.8909,0.5327,0.8537,0.8425,0.8564,0.0071,0.0098,0.935828571428572,0.92555
292,0.9975,0.9253,0.9604,0.8488,0.9299,0.9545,0.9522,4.0097,0.0038,0.9887,0.9353,0.8914,0.5365,0.8577,0.8423,0.8527,0.0063,0.0097,0.938371428571429,0.928516666666667
293,0.9975,0.9318,0.962,0.8566,0.9321,0.9517,0.9515,4.1312,0.0033,0.9887,0.9356,0.8923,0.5332,0.8447,0.8449,0.8566,0.0069,0.0098,0.940457142857143,0.93095
294,0.9975,0.9265,0.9563,0.8498,0.9307,0.9546,0.9509,4.0434,0.0037,0.9887,0.9345,0.8882,0.5392,0.8513,0.8451,0.857,0.0068,0.0097,0.938042857142857,0.928133333333333
295,0.9975,0.9292,0.9598,0.8572,0.9316,0.9522,0.9519,4.0732,0.0035,0.9887,0.9363,0.8906,0.5416,0.8507,0.8355,0.8496,0.007,0.0098,0.939914285714286,0.930316666666667
296,0.9975,0.9207,0.958,0.8449,0.9333,0.9532,0.954,3.9994,0.0039,0.9887,0.9353,0.8895,0.5391,0.8466,0.8415,0.8565,0.0065,0.0095,0.937371428571429,0.92735
297,0.9975,0.9214,0.956,0.846,0.9306,0.9543,0.9535,3.8289,0.004,0.9887,0.9374,0.8894,0.5408,0.8539,0.8466,0.856,0.0071,0.0099,0.937042857142857,0.926966666666667
298,0.9975,0.9256,0.9589,0.8508,0.9313,0.9557,0.9536,3.9723,0.0036,0.9887,0.9379,0.8835,0.5364,0.8553,0.8454,0.852,0.0076,0.0099,0.939057142857143,0.929316666666667
299,0.9975,0.9183,0.9561,0.8428,0.9315,0.9551,0.9526,3.8774,0.004,0.9887,0.9362,0.8877,0.5391,0.8546,0.8415,0.8532,0.0072,0.0098,0.936271428571429,0.926066666666667


==> results/euc_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.691,0.003,0.0112,0.004,0.0008,0.0066,0.0095,1.4583,1.6841,0.8054,0.0022,0.0419,0.0038,0.0061,0.0203,0.0111,1.8216,4.8463,0.103728571428571,0.00585
1,0.4559,0.0015,0.0145,0.5285,0.0023,0.0194,0.0172,1.1704,1.6456,0.6977,0.0087,0.0571,0.0619,0.0066,0.0915,0.0458,1.4218,2.8499,0.148471428571429,0.097233333333333
2,0.5004,0.0057,0.0134,0.8623,0.0038,0.0236,0.0168,0.7965,1.3788,0.67,0.0232,0.0618,0.3189,0.0129,0.1123,0.0666,0.9673,2.2169,0.203714285714286,0.154266666666667
3,0.494,0.0053,0.0131,0.8715,0.0094,0.0228,0.0077,0.8981,1.1975,0.6654,0.0365,0.0672,0.3527,0.0228,0.1274,0.0794,0.7025,1.7627,0.2034,0.154966666666667
4,0.5653,0.0228,0.0332,0.8715,0.0098,0.0264,0.0184,0.51,0.9916,0.6865,0.0536,0.0896,0.3546,0.0372,0.1498,0.0975,0.4902,1.4352,0.221057142857143,0.163683333333333
5,0.4819,0.0781,0.1823,0.7775,0.0107,0.0277,0.0177,0.5428,1.1243,0.7254,0.0594,0.1166,0.3247,0.0434,0.1601,0.1102,0.354,1.2044,0.225128571428571,0.182333333333333
6,0.5984,0.1726,0.5996,0.6926,0.0077,0.0251,0.0156,1.0953,1.0331,0.7406,0.0649,0.1386,0.1353,0.0513,0.1745,0.1263,0.2588,0.9773,0.301657142857143,0.2522
7,0.7094,0.0204,0.0448,0.043,0.0118,0.0924,0.0481,0.257,0.6734,0.8042,0.0701,0.1491,0.1552,0.0497,0.1756,0.1353,0.1969,0.8653,0.138557142857143,0.043416666666667
8,0.8403,0.0324,0.7777,0.6992,0.0079,0.0569,0.0244,0.4147,0.4953,0.8373,0.0739,0.1662,0.2604,0.0544,0.1776,0.1445,0.1571,0.711,0.3484,0.266416666666667
9,0.9324,0.0207,0.0557,0.0861,0.0131,0.1033,0.0507,0.2155,0.2818,0.8841,0.0797,0.1817,0.3348,0.0505,0.1796,0.143,0.1396,0.6106,0.180285714285714,0.054933333333333
10,0.9508,0.0223,0.0388,0.0616,0.0437,0.1863,0.1794,0.2212,0.2268,0.9201,0.08,0.1812,0.3835,0.0496,0.1775,0.1482,0.1109,0.5078,0.211842857142857,0.088683333333333
11,0.9528,0.0238,0.0241,0.0959,0.0342,0.0393,0.0315,0.2978,0.2107,0.9336,0.0803,0.1827,0.4312,0.0508,0.1846,0.1569,0.1071,0.4309,0.171657142857143,0.041466666666667
12,0.9517,0.0229,0.0326,0.1004,0.0164,0.034,0.036,0.2702,0.2097,0.9375,0.0728,0.1757,0.4239,0.0499,0.1714,0.1609,0.1284,0.3978,0.170571428571429,0.040383333333333
13,0.9589,0.0216,0.0851,0.1149,0.048,0.096,0.0762,0.23,0.1719,0.946,0.0801,0.1875,0.4665,0.0591,0.1926,0.1782,0.0776,0.3404,0.2001,0.073633333333333
14,0.9546,0.0233,0.2249,0.2163,0.0159,0.0336,0.0366,0.496,0.1828,0.9534,0.0827,0.1907,0.4715,0.0636,0.1992,0.1915,0.078,0.3035,0.215028571428571,0.091766666666667
15,0.9593,0.0246,0.0499,0.2185,0.0115,0.0328,0.0355,0.2885,0.1742,0.9594,0.0843,0.1973,0.4968,0.0628,0.2113,0.2022,0.0667,0.273,0.1903,0.062133333333333
16,0.9688,0.0352,0.0282,0.0937,0.0225,0.0596,0.1,0.8563,0.1318,0.9654,0.0828,0.2085,0.4938,0.0643,0.2248,0.2135,0.0623,0.2451,0.186857142857143,0.056533333333333
17,0.9854,0.1149,0.0955,0.2329,0.1159,0.1965,0.371,0.4571,0.0703,0.9686,0.0844,0.1958,0.4944,0.0697,0.2165,0.2154,0.0776,0.2258,0.301728571428571,0.187783333333333
18,0.9826,0.0762,0.0572,0.1452,0.0893,0.1684,0.2351,0.3076,0.0833,0.9732,0.0863,0.2056,0.4936,0.072,0.2418,0.2212,0.0834,0.2038,0.250571428571429,0.128566666666667
19,0.9863,0.084,0.26,0.2383,0.1935,0.1567,0.1784,0.476,0.0752,0.9764,0.0956,0.2237,0.5043,0.0762,0.231,0.2311,0.0799,0.1778,0.2996,0.18515
20,0.9876,0.4078,0.0867,0.2212,0.1825,0.1109,0.4868,0.6288,0.0643,0.979,0.1021,0.2244,0.5064,0.0738,0.24,0.2484,0.0649,0.1653,0.354785714285714,0.249316666666667
21,0.9875,0.1225,0.1506,0.2418,0.0193,0.2664,0.5003,0.296,0.0701,0.9802,0.1003,0.2756,0.5242,0.0858,0.2426,0.2992,0.0701,0.1526,0.326914285714286,0.216816666666667
22,0.9895,0.2614,0.1836,0.1314,0.5664,0.4879,0.5406,0.4056,0.0637,0.9807,0.1027,0.2676,0.5099,0.1053,0.2798,0.3252,0.0633,0.1523,0.451542857142857,0.361883333333333
23,0.9879,0.0655,0.4004,0.1291,0.638,0.2955,0.1745,0.2908,0.0651,0.9837,0.1338,0.3282,0.5269,0.1581,0.3135,0.4364,0.0593,0.1279,0.384414285714286,0.283833333333333
24,0.9889,0.2857,0.1261,0.22,0.1237,0.0695,0.3798,0.3729,0.0605,0.981,0.1115,0.3579,0.4761,0.1236,0.2956,0.3494,0.0744,0.143,0.313385714285714,0.2008
25,0.9902,0.2043,0.3607,0.4034,0.0908,0.0822,0.2022,0.2856,0.0454,0.9809,0.1316,0.3568,0.5217,0.1065,0.3091,0.3607,0.0716,0.1419,0.3334,0.223933333333333
26,0.9801,0.328,0.0318,0.0912,0.5322,0.326,0.2721,0.4493,0.1045,0.9829,0.1561,0.3929,0.5113,0.1623,0.3275,0.4038,0.0519,0.1189,0.365914285714286,0.26355
27,0.9901,0.1946,0.4429,0.2374,0.1289,0.1031,0.2672,0.2555,0.0534,0.9822,0.1465,0.3956,0.5238,0.1487,0.3136,0.4252,0.0659,0.1295,0.337742857142857,0.229016666666667
28,0.9912,0.5495,0.069,0.2948,0.3054,0.1564,0.6915,0.4391,0.0488,0.9838,0.182,0.4397,0.5757,0.1773,0.3298,0.4957,0.055,0.1184,0.436828571428571,0.344433333333333
29,0.9915,0.0777,0.8882,0.5775,0.219,0.7353,0.5769,0.5613,0.0385,0.9827,0.1662,0.5091,0.5423,0.1882,0.382,0.4745,0.0527,0.1146,0.580871428571429,0.512433333333333
30,0.9903,0.3848,0.1684,0.2226,0.2407,0.1323,0.307,0.5537,0.0537,0.9829,0.2034,0.4082,0.5338,0.1808,0.3803,0.4305,0.0544,0.1152,0.349442857142857,0.242633333333333
31,0.9934,0.3587,0.7375,0.3107,0.6065,0.2561,0.2966,0.4204,0.0335,0.9842,0.1523,0.5164,0.5351,0.2305,0.4031,0.4879,0.0484,0.1064,0.5085,0.427683333333333
32,0.9924,0.2445,0.5003,0.2319,0.554,0.2519,0.3082,0.3019,0.042,0.983,0.1806,0.5058,0.5231,0.2011,0.3807,0.4482,0.052,0.1099,0.440457142857143,0.348466666666667
33,0.9912,0.0964,0.7114,0.5986,0.3238,0.606,0.5887,0.2913,0.0382,0.9836,0.1892,0.4992,0.5106,0.2326,0.3835,0.436,0.0437,0.1034,0.559442857142857,0.487483333333333
34,0.9856,0.3529,0.159,0.1098,0.5139,0.044,0.0399,0.626,0.0681,0.9838,0.2147,0.5438,0.4986,0.2513,0.4171,0.4887,0.0494,0.1007,0.315014285714286,0.20325
35,0.9954,0.6417,0.5587,0.4645,0.7736,0.4156,0.7485,0.6752,0.0233,0.9838,0.2451,0.5027,0.4711,0.2468,0.332,0.3988,0.0707,0.1039,0.656857142857143,0.600433333333333
36,0.9956,0.469,0.7672,0.4893,0.7269,0.5656,0.8216,0.5032,0.0255,0.9842,0.2637,0.58,0.5303,0.2843,0.3317,0.5005,0.0407,0.0976,0.690742857142857,0.639933333333333
37,0.9919,0.7354,0.0752,0.2067,0.7504,0.1933,0.5381,0.9006,0.0428,0.9849,0.2416,0.576,0.5205,0.3108,0.4121,0.5009,0.0393,0.094,0.498714285714286,0.416516666666667
38,0.9937,0.3956,0.8557,0.331,0.5638,0.268,0.3188,0.5784,0.0347,0.9837,0.2292,0.5126,0.5139,0.2483,0.3743,0.476,0.047,0.1012,0.532371428571429,0.455483333333333
39,0.9942,0.459,0.425,0.3769,0.6615,0.4915,0.7677,0.6388,0.0326,0.9847,0.183,0.6199,0.5436,0.2738,0.4417,0.5547,0.0418,0.0966,0.596542857142857,0.530266666666667
40,0.9905,0.672,0.3294,0.1222,0.8018,0.2401,0.5609,0.6246,0.054,0.9844,0.2574,0.5717,0.5524,0.2595,0.3776,0.5093,0.0523,0.0954,0.530985714285714,0.4544
41,0.9947,0.5407,0.7572,0.4847,0.4319,0.1463,0.3353,0.5539,0.0273,0.9854,0.3136,0.5823,0.491,0.3494,0.3772,0.4971,0.0385,0.0891,0.527257142857143,0.44935
42,0.9929,0.3961,0.7311,0.2116,0.3758,0.3041,0.2224,0.5639,0.0339,0.9861,0.3772,0.6339,0.5437,0.3419,0.3993,0.5601,0.0392,0.0869,0.462,0.373516666666667
43,0.9958,0.5925,0.7554,0.435,0.7595,0.4514,0.6945,0.4372,0.0271,0.9846,0.2908,0.6705,0.5082,0.3026,0.351,0.4564,0.0404,0.0889,0.669157142857143,0.614716666666667
44,0.9948,0.498,0.6005,0.4292,0.6141,0.4283,0.6086,0.5676,0.0257,0.9857,0.3495,0.6017,0.5269,0.3159,0.3577,0.4604,0.0441,0.0867,0.596214285714286,0.529783333333334
45,0.9959,0.3805,0.8898,0.5377,0.737,0.778,0.7748,0.6736,0.0219,0.9858,0.3897,0.6733,0.5009,0.3314,0.3707,0.4858,0.0455,0.0878,0.727671428571429,0.682966666666667
46,0.978,0.021,0.9458,0.7617,0.0092,0.0656,0.0505,1.3568,0.097,0.9863,0.3905,0.6358,0.5383,0.3589,0.4572,0.5459,0.0409,0.083,0.404542857142857,0.308966666666667
47,0.9934,0.12,0.923,0.5345,0.7395,0.6822,0.7278,0.6196,0.0327,0.9854,0.4039,0.648,0.5405,0.2839,0.4041,0.5397,0.0303,0.0855,0.674342857142857,0.621166666666667
48,0.9931,0.1149,0.9248,0.384,0.4455,0.4451,0.3719,0.5368,0.0341,0.9868,0.3706,0.6732,0.5569,0.3187,0.4487,0.5516,0.0794,0.0798,0.525614285714286,0.4477
49,0.9928,0.3535,0.6831,0.2053,0.4827,0.1908,0.2851,0.7472,0.0383,0.9856,0.2983,0.6155,0.5339,0.1952,0.2849,0.4702,0.0574,0.0861,0.456185714285714,0.36675
50,0.9958,0.5815,0.719,0.4219,0.7737,0.5934,0.705,0.7342,0.0224,0.9869,0.4838,0.6566,0.5406,0.3477,0.4398,0.6004,0.0268,0.0792,0.684328571428572,0.632416666666667
51,0.9961,0.5388,0.7604,0.294,0.8897,0.6021,0.7394,1.1812,0.0207,0.9874,0.5089,0.6341,0.5409,0.4013,0.4702,0.5995,0.0247,0.0738,0.688642857142857,0.6374
52,0.9937,0.3557,0.2523,0.4252,0.4993,0.6921,0.7344,0.674,0.0321,0.9862,0.3667,0.6109,0.5217,0.3488,0.3985,0.5451,0.036,0.0788,0.564671428571429,0.493166666666667
53,0.9949,0.581,0.5467,0.3191,0.7835,0.3447,0.648,0.7851,0.0298,0.9857,0.4745,0.6399,0.5544,0.3399,0.4528,0.5581,0.0289,0.0804,0.602557142857143,0.537166666666667
54,0.9925,0.2711,0.8213,0.5039,0.2944,0.3076,0.4273,0.3806,0.0303,0.986,0.5179,0.6725,0.5296,0.3287,0.3682,0.5868,0.0285,0.0799,0.516871428571429,0.4376
55,0.9947,0.5022,0.8103,0.2301,0.63,0.5564,0.5235,0.6236,0.0286,0.9866,0.3862,0.6672,0.5514,0.3263,0.4704,0.5971,0.0252,0.078,0.606742857142857,0.542083333333333
56,0.9936,0.5817,0.2375,0.1466,0.6063,0.4108,0.4888,0.6691,0.0377,0.9875,0.4521,0.6849,0.5416,0.3577,0.5533,0.6007,0.0232,0.0719,0.495042857142857,0.41195
57,0.9928,0.5729,0.4889,0.1317,0.8662,0.564,0.2638,0.9319,0.0392,0.9863,0.4886,0.7085,0.5317,0.3231,0.5298,0.5246,0.0216,0.0762,0.554328571428572,0.48125
58,0.9923,0.1189,0.8614,0.436,0.0334,0.2129,0.1617,0.4444,0.0313,0.9867,0.4347,0.6462,0.5025,0.346,0.4911,0.5057,0.029,0.0722,0.402371428571429,0.30405
59,0.9954,0.753,0.3808,0.3265,0.8707,0.6781,0.8746,0.718,0.0264,0.9865,0.3841,0.6782,0.5396,0.2877,0.5183,0.536,0.0261,0.074,0.697014285714286,0.647283333333333
60,0.9959,0.6221,0.6799,0.3678,0.7943,0.6116,0.6482,0.8024,0.0234,0.9869,0.532,0.5967,0.5199,0.3112,0.5474,0.5456,0.0387,0.0729,0.674257142857143,0.62065
61,0.9923,0.0439,0.9182,0.4021,0.3185,0.2677,0.2568,0.4964,0.0326,0.9876,0.5408,0.7184,0.5443,0.3239,0.5029,0.5918,0.0272,0.066,0.457071428571429,0.367866666666667
62,0.9961,0.4456,0.8995,0.5963,0.5533,0.3533,0.7459,0.7339,0.0199,0.9871,0.3108,0.6767,0.5611,0.336,0.4309,0.6259,0.0228,0.0662,0.655714285714286,0.598983333333334
63,0.9965,0.763,0.8117,0.4793,0.8251,0.5875,0.8981,0.6467,0.0186,0.9868,0.4814,0.6846,0.5343,0.3192,0.5219,0.6471,0.0223,0.0686,0.765885714285714,0.72745
64,0.9967,0.7054,0.8107,0.6058,0.877,0.5788,0.856,1.0878,0.0128,0.9878,0.5596,0.7057,0.5733,0.3976,0.5723,0.6761,0.0154,0.0645,0.775771428571429,0.73895
65,0.9872,0.3519,0.5139,0.1008,0.3179,0.1315,0.0761,0.7113,0.0684,0.9886,0.7065,0.6959,0.5323,0.4749,0.5892,0.7022,0.0198,0.0562,0.354185714285714,0.248683333333333
66,0.9952,0.5963,0.6531,0.2763,0.8081,0.6148,0.8163,0.579,0.0266,0.9863,0.5329,0.5601,0.4412,0.3573,0.4038,0.519,0.0492,0.071,0.680014285714286,0.627483333333333
67,0.9966,0.8147,0.8043,0.6372,0.8824,0.6395,0.9156,1.1288,0.011,0.9877,0.6807,0.7244,0.4987,0.4262,0.5193,0.6718,0.0148,0.0583,0.8129,0.782283333333333
68,0.9963,0.828,0.8259,0.548,0.8648,0.3455,0.7622,1.2214,0.0146,0.9872,0.5975,0.718,0.4965,0.4005,0.5098,0.5995,0.0205,0.0589,0.738671428571429,0.695733333333333
69,0.9966,0.6204,0.9314,0.5676,0.8429,0.7643,0.8871,0.7536,0.0135,0.9877,0.63,0.699,0.5169,0.4381,0.5311,0.6584,0.0135,0.0573,0.801471428571429,0.76895
70,0.9957,0.7286,0.8166,0.5985,0.7087,0.3325,0.8386,1.3442,0.017,0.9881,0.6129,0.7085,0.5174,0.3656,0.4996,0.6272,0.0176,0.0574,0.717028571428572,0.670583333333333
71,0.9938,0.2095,0.7256,0.6501,0.3392,0.6228,0.5283,0.582,0.025,0.9871,0.4307,0.6844,0.5453,0.3603,0.4311,0.6173,0.0297,0.0629,0.581328571428571,0.512583333333333
72,0.995,0.6865,0.3571,0.2428,0.8017,0.4555,0.7409,1.0551,0.0253,0.9871,0.4333,0.7758,0.5414,0.4272,0.55,0.6403,0.0116,0.0576,0.611357142857143,0.547416666666667
73,0.9848,0.8482,0.7673,0.1163,0.1447,0.0305,0.0512,0.7145,0.0683,0.9876,0.7059,0.7105,0.5078,0.3548,0.5613,0.612,0.0207,0.0543,0.420428571428571,0.326366666666667
74,0.9955,0.6913,0.3605,0.2439,0.7672,0.6006,0.8005,1.0145,0.0231,0.9873,0.7251,0.7537,0.5162,0.3793,0.5004,0.6361,0.0168,0.0573,0.637071428571429,0.577333333333333
75,0.9941,0.5025,0.4587,0.1926,0.2266,0.1698,0.5332,0.7331,0.0308,0.9877,0.6314,0.7044,0.4966,0.3008,0.5263,0.6524,0.0193,0.0543,0.439642857142857,0.347233333333333
76,0.9967,0.8478,0.8278,0.6154,0.8526,0.4602,0.8878,1.2543,0.0132,0.987,0.5926,0.7355,0.5162,0.3156,0.565,0.6346,0.0109,0.0561,0.784042857142857,0.7486
77,0.9957,0.6767,0.8842,0.7168,0.6787,0.4117,0.8361,0.8917,0.0148,0.9877,0.5916,0.7485,0.512,0.394,0.5583,0.6777,0.0137,0.0509,0.742842857142857,0.7007
78,0.9965,0.7676,0.8595,0.6722,0.809,0.5939,0.7829,1.4187,0.0101,0.9877,0.6796,0.7657,0.5154,0.4084,0.5827,0.7045,0.0095,0.0498,0.783085714285714,0.747516666666667
79,0.9943,0.5449,0.6575,0.2446,0.4099,0.6877,0.7373,0.5382,0.0273,0.9865,0.3889,0.6808,0.5082,0.3623,0.552,0.662,0.0185,0.0589,0.610885714285714,0.546983333333333
80,0.9957,0.5075,0.8653,0.8279,0.8636,0.7689,0.9162,1.1576,0.0136,0.9869,0.6107,0.7552,0.539,0.3876,0.672,0.6809,0.0086,0.0537,0.820728571428572,0.791566666666667
81,0.9953,0.6655,0.6703,0.2578,0.8891,0.4853,0.8233,1.083,0.0235,0.9877,0.6881,0.7125,0.5225,0.46,0.5932,0.6882,0.0094,0.0503,0.6838,0.631883333333333
82,0.9966,0.7019,0.9005,0.7222,0.8691,0.812,0.9027,1.57,0.0099,0.9882,0.7387,0.7257,0.5224,0.4797,0.6043,0.7267,0.0106,0.0485,0.843571428571429,0.818066666666667
83,0.9967,0.7745,0.9264,0.688,0.8153,0.872,0.929,1.0839,0.0125,0.9876,0.7163,0.7022,0.5265,0.4501,0.64,0.7011,0.0113,0.0498,0.857414285714286,0.8342
84,0.9961,0.5996,0.8132,0.701,0.8745,0.6667,0.9205,1.1182,0.0131,0.988,0.7419,0.6846,0.525,0.4874,0.6294,0.7143,0.0116,0.0498,0.795942857142857,0.762583333333333
85,0.9951,0.5975,0.9195,0.2691,0.7349,0.4085,0.5353,0.9005,0.0242,0.9876,0.7389,0.6297,0.4921,0.4045,0.5426,0.6664,0.0109,0.0505,0.637128571428572,0.577466666666667
86,0.9964,0.775,0.6601,0.5121,0.8039,0.677,0.8374,0.9799,0.013,0.9867,0.5299,0.6834,0.475,0.3666,0.5727,0.6105,0.017,0.0536,0.7517,0.710916666666667
87,0.9954,0.4261,0.9435,0.4865,0.8135,0.5681,0.6829,0.9876,0.0188,0.9877,0.624,0.6171,0.4997,0.4678,0.6065,0.7059,0.0113,0.0487,0.702285714285714,0.653433333333333
88,0.996,0.5932,0.9139,0.7661,0.6786,0.7571,0.8339,0.7464,0.014,0.9873,0.6924,0.6654,0.4973,0.4358,0.4861,0.6561,0.014,0.0489,0.791257142857143,0.757133333333334
89,0.9964,0.7719,0.8783,0.2492,0.9085,0.7666,0.7271,1.1598,0.0201,0.9879,0.707,0.7779,0.5301,0.4717,0.5738,0.6868,0.007,0.0457,0.756857142857143,0.716933333333334
90,0.9967,0.7732,0.8948,0.6961,0.8729,0.6753,0.7348,1.207,0.0109,0.9883,0.7831,0.8028,0.5419,0.5133,0.5109,0.6859,0.0115,0.0442,0.806257142857143,0.774516666666667
91,0.9962,0.7662,0.9562,0.8456,0.5229,0.4759,0.8503,1.2939,0.0109,0.9877,0.6848,0.8051,0.5297,0.3871,0.5977,0.6437,0.0089,0.0448,0.773328571428571,0.736183333333333
92,0.9965,0.8261,0.4643,0.6083,0.907,0.7882,0.9126,1.8578,0.0115,0.9882,0.7724,0.7421,0.4731,0.4793,0.55,0.6302,0.0079,0.0416,0.786142857142857,0.751083333333333
93,0.9963,0.5929,0.8953,0.5747,0.7222,0.5862,0.7624,1.2547,0.0128,0.9873,0.7109,0.6713,0.468,0.394,0.4874,0.5856,0.0124,0.05,0.732857142857143,0.68895
94,0.9963,0.7317,0.8353,0.5811,0.6375,0.7068,0.8164,1.212,0.013,0.9877,0.7168,0.7451,0.4765,0.4253,0.6021,0.6543,0.0094,0.0437,0.757871428571429,0.718133333333334
95,0.9962,0.7107,0.9082,0.3277,0.8421,0.4848,0.5188,1.3994,0.0179,0.9878,0.7507,0.7883,0.5094,0.4387,0.5882,0.6384,0.0107,0.0434,0.684071428571429,0.63205
96,0.9961,0.8098,0.5085,0.2992,0.7095,0.5496,0.7913,1.1437,0.0189,0.9874,0.6396,0.7643,0.4873,0.4002,0.5568,0.6235,0.0087,0.045,0.666285714285714,0.611316666666667
97,0.9966,0.7008,0.9201,0.6568,0.7397,0.7783,0.8303,1.2657,0.0121,0.9878,0.7629,0.8003,0.4924,0.4379,0.6331,0.6391,0.0057,0.0396,0.803228571428572,0.771
98,0.996,0.6881,0.8067,0.2847,0.8806,0.8404,0.6398,1.2526,0.0186,0.9882,0.7914,0.7626,0.4826,0.5111,0.5918,0.6833,0.0085,0.0405,0.733757142857143,0.69005
99,0.9942,0.1763,0.9486,0.7223,0.7371,0.5361,0.811,1.1473,0.0238,0.9878,0.7389,0.7707,0.4957,0.4607,0.5508,0.6307,0.0144,0.0416,0.703657142857143,0.655233333333333
100,0.9965,0.7266,0.8882,0.8311,0.7895,0.5324,0.906,1.2992,0.0106,0.9878,0.6831,0.7514,0.537,0.4454,0.5606,0.6611,0.0101,0.0455,0.810042857142857,0.778966666666667
101,0.9969,0.765,0.8974,0.5747,0.8604,0.9021,0.8618,1.3756,0.0114,0.9878,0.7458,0.7907,0.5352,0.4174,0.6841,0.6291,0.0092,0.0417,0.8369,0.810233333333333
102,0.9967,0.7669,0.9123,0.7218,0.8939,0.4602,0.9165,1.4419,0.0099,0.988,0.7116,0.798,0.524,0.431,0.6185,0.665,0.0062,0.0396,0.809757142857143,0.7786
103,0.9927,0.7958,0.6448,0.2764,0.78,0.0892,0.4389,1.321,0.0285,0.9882,0.6898,0.7328,0.5278,0.4893,0.6032,0.6813,0.008,0.041,0.573971428571429,0.504183333333333
104,0.9967,0.7828,0.893,0.6555,0.7752,0.6167,0.8805,1.348,0.0102,0.9883,0.8459,0.7522,0.5103,0.5325,0.6009,0.6926,0.0074,0.0374,0.800057142857143,0.767283333333333
105,0.9967,0.6816,0.892,0.6907,0.8743,0.8829,0.8991,1.3736,0.0098,0.9883,0.7878,0.7995,0.514,0.5099,0.7226,0.7043,0.0045,0.0358,0.845328571428571,0.8201
106,0.9967,0.7774,0.8843,0.6077,0.813,0.6345,0.8177,1.2676,0.0116,0.9886,0.8237,0.8056,0.5334,0.5423,0.7033,0.7293,0.0068,0.0335,0.790185714285714,0.755766666666667
107,0.9971,0.8091,0.8895,0.6942,0.8445,0.8114,0.912,1.6511,0.0083,0.9886,0.8528,0.739,0.5205,0.5228,0.736,0.7276,0.0057,0.0333,0.851114285714286,0.826783333333333
108,0.9967,0.7719,0.9237,0.6838,0.5961,0.8239,0.8357,1.232,0.0103,0.9887,0.8254,0.8141,0.5327,0.5226,0.7179,0.7612,0.0041,0.0312,0.804542857142857,0.772516666666667
109,0.9972,0.8455,0.9453,0.8395,0.9034,0.8873,0.9259,1.7674,0.0065,0.9885,0.7851,0.8218,0.5242,0.5124,0.7224,0.7351,0.0027,0.032,0.9063,0.89115
110,0.9971,0.7856,0.9497,0.847,0.8975,0.8587,0.9307,2.0869,0.0067,0.9888,0.8524,0.8288,0.5139,0.6103,0.711,0.756,0.0059,0.0291,0.895185714285714,0.8782
111,0.9967,0.6883,0.9192,0.6025,0.8832,0.8306,0.8844,1.4593,0.0112,0.9886,0.799,0.7559,0.5083,0.5331,0.6824,0.7199,0.0056,0.0313,0.829271428571429,0.801366666666667
112,0.997,0.8586,0.7789,0.5665,0.8851,0.7769,0.8694,1.6273,0.0099,0.9886,0.8229,0.8009,0.522,0.5574,0.7423,0.7509,0.0032,0.0297,0.818914285714286,0.789233333333333
113,0.9969,0.7657,0.9169,0.7409,0.8849,0.7443,0.904,1.6009,0.0086,0.9888,0.8899,0.8005,0.5428,0.5777,0.6782,0.76,0.0031,0.0293,0.850514285714286,0.826116666666667
114,0.9968,0.8529,0.8855,0.5358,0.8333,0.5755,0.8341,1.6278,0.0106,0.9885,0.8084,0.8196,0.5385,0.5186,0.7298,0.733,0.0045,0.0312,0.7877,0.75285
115,0.9969,0.8914,0.8962,0.4325,0.8792,0.5999,0.8744,1.9269,0.0106,0.9888,0.8409,0.8338,0.5206,0.5381,0.7264,0.7495,0.0031,0.0284,0.795785714285714,0.762266666666667
116,0.9972,0.8301,0.8921,0.693,0.903,0.8933,0.9297,1.8847,0.0072,0.9887,0.8666,0.7836,0.5179,0.5704,0.721,0.776,0.0028,0.0284,0.876914285714286,0.856866666666667
117,0.9972,0.8327,0.883,0.7868,0.8858,0.8625,0.9074,1.8786,0.0072,0.9887,0.876,0.7785,0.5199,0.574,0.7344,0.7452,0.0033,0.0283,0.879342857142857,0.8597
118,0.997,0.8311,0.7797,0.7354,0.8641,0.6533,0.9212,1.5961,0.0089,0.9888,0.881,0.7652,0.5054,0.5923,0.6884,0.7274,0.0062,0.0288,0.825971428571429,0.797466666666667
119,0.9973,0.8748,0.9025,0.5863,0.9082,0.7886,0.9126,1.6079,0.0093,0.9888,0.8488,0.8139,0.5159,0.6127,0.7233,0.749,0.0033,0.0283,0.8529,0.828833333333333
120,0.9971,0.8202,0.9105,0.6446,0.8859,0.9104,0.9342,1.4877,0.009,0.9886,0.8613,0.8071,0.5011,0.5928,0.7117,0.7373,0.0053,0.0283,0.871842857142857,0.850966666666667
121,0.9972,0.8647,0.8908,0.8392,0.7994,0.9226,0.9203,1.7924,0.007,0.9887,0.9096,0.7939,0.5245,0.5928,0.7155,0.7553,0.0036,0.028,0.8906,0.872833333333333
122,0.9972,0.8748,0.8609,0.5976,0.9016,0.7182,0.9095,1.8434,0.0087,0.9886,0.8552,0.842,0.5122,0.5597,0.6951,0.7663,0.0038,0.0276,0.837114285714286,0.810433333333334
123,0.9968,0.7763,0.845,0.5033,0.7249,0.7026,0.8705,1.315,0.0116,0.9889,0.7694,0.838,0.5136,0.6144,0.7218,0.7753,0.0034,0.0272,0.7742,0.7371
124,0.9972,0.8414,0.8821,0.7032,0.8327,0.795,0.8954,1.7892,0.0077,0.989,0.8097,0.8425,0.528,0.6076,0.7556,0.7653,0.003,0.0266,0.849571428571429,0.824966666666667
125,0.9967,0.9186,0.7169,0.6986,0.838,0.4819,0.8663,1.7878,0.0109,0.9888,0.8638,0.8242,0.5427,0.5606,0.6469,0.7381,0.0039,0.0277,0.788142857142857,0.753383333333334
126,0.9972,0.8427,0.8495,0.7907,0.8046,0.7511,0.924,1.5931,0.008,0.9886,0.852,0.8155,0.5214,0.4976,0.6944,0.741,0.004,0.0292,0.8514,0.8271
127,0.9972,0.8475,0.9346,0.8137,0.8041,0.9079,0.9108,1.9815,0.0063,0.9886,0.8298,0.7656,0.5127,0.5274,0.7665,0.7463,0.0026,0.0274,0.887971428571429,0.869766666666667
128,0.9968,0.8513,0.93,0.6209,0.8448,0.4637,0.8073,2.0838,0.0085,0.9888,0.8672,0.8315,0.5255,0.5866,0.7247,0.7363,0.0037,0.0261,0.787828571428572,0.753
129,0.997,0.76,0.9363,0.7405,0.8385,0.7168,0.8942,1.7561,0.0075,0.9885,0.877,0.8322,0.5092,0.5722,0.5441,0.739,0.0047,0.0285,0.840471428571428,0.814383333333333
130,0.9974,0.8375,0.9416,0.7026,0.903,0.8963,0.9197,2.126,0.0062,0.9887,0.8268,0.8421,0.5113,0.5868,0.6673,0.7526,0.0015,0.0263,0.885442857142857,0.866783333333333
131,0.9971,0.6966,0.9425,0.8184,0.8748,0.8521,0.9376,1.7894,0.0068,0.9889,0.8401,0.8392,0.5028,0.6131,0.7267,0.742,0.0034,0.0248,0.874157142857143,0.853666666666667
132,0.9972,0.8345,0.8698,0.573,0.9015,0.8807,0.9188,1.7331,0.0082,0.9889,0.8226,0.8347,0.5103,0.6304,0.7554,0.7763,0.0023,0.0237,0.853642857142857,0.829716666666667
133,0.9971,0.7223,0.9521,0.6208,0.8642,0.906,0.9137,1.5741,0.0076,0.989,0.8565,0.8424,0.5099,0.6383,0.7655,0.7651,0.0035,0.023,0.853742857142857,0.82985
134,0.9971,0.8611,0.9061,0.7472,0.7981,0.7226,0.9289,1.664,0.0072,0.9889,0.7901,0.8515,0.5094,0.5842,0.7216,0.7624,0.0031,0.024,0.851585714285715,0.827333333333334
135,0.9973,0.8886,0.9089,0.7608,0.8593,0.8608,0.9361,1.9535,0.0065,0.9889,0.8585,0.8405,0.5258,0.5732,0.7154,0.7689,0.0017,0.0233,0.8874,0.869083333333334
136,0.9972,0.8837,0.944,0.8038,0.8856,0.7008,0.9315,2.0712,0.0063,0.989,0.8753,0.8498,0.5352,0.6382,0.7498,0.7986,0.0026,0.0225,0.878085714285714,0.858233333333333
137,0.9973,0.8251,0.8964,0.6368,0.8577,0.8592,0.8984,1.6829,0.008,0.989,0.8654,0.8366,0.524,0.6616,0.7746,0.787,0.0022,0.022,0.852985714285714,0.828933333333333
138,0.9973,0.8105,0.9052,0.7779,0.889,0.8701,0.9145,1.774,0.0064,0.989,0.8154,0.8363,0.5303,0.6819,0.7717,0.7786,0.002,0.0226,0.880642857142857,0.8612
139,0.9973,0.8797,0.9293,0.746,0.8816,0.8767,0.9252,1.9061,0.0063,0.9891,0.8934,0.8425,0.5287,0.717,0.7549,0.7954,0.0014,0.0212,0.890828571428572,0.873083333333333
140,0.9974,0.851,0.9137,0.7719,0.9002,0.9116,0.9379,2.1949,0.0059,0.989,0.9005,0.8377,0.5314,0.6615,0.7785,0.8046,0.0031,0.0223,0.897671428571429,0.88105
141,0.9974,0.8906,0.8695,0.7405,0.8996,0.8765,0.9389,2.2443,0.0063,0.9891,0.8761,0.8185,0.5232,0.6972,0.7794,0.7975,0.0024,0.0217,0.887571428571429,0.869266666666667
142,0.9973,0.8749,0.8942,0.7558,0.8974,0.8485,0.9355,2.0952,0.0061,0.9891,0.8442,0.826,0.5213,0.6735,0.7818,0.7927,0.0017,0.0218,0.886228571428572,0.867716666666667
143,0.9973,0.8518,0.9489,0.8218,0.8573,0.8394,0.9439,2.1997,0.0056,0.989,0.8787,0.8631,0.5267,0.6723,0.7962,0.805,0.0018,0.0204,0.894342857142857,0.877183333333334
144,0.9974,0.8847,0.9196,0.6715,0.905,0.857,0.927,2.1424,0.0067,0.989,0.8606,0.8337,0.5356,0.6277,0.7553,0.8029,0.0028,0.0217,0.880314285714286,0.8608
145,0.9973,0.9143,0.9077,0.7544,0.8946,0.8585,0.9205,2.1688,0.0061,0.989,0.8877,0.8485,0.525,0.6456,0.7515,0.7913,0.0031,0.0217,0.892471428571429,0.875
146,0.9974,0.8899,0.9188,0.7867,0.9173,0.9082,0.9422,2.2442,0.0054,0.989,0.8774,0.8459,0.5236,0.6569,0.7522,0.7991,0.0016,0.0219,0.908642857142857,0.89385
147,0.9974,0.9101,0.9173,0.7389,0.8923,0.8826,0.9364,2.3232,0.0056,0.989,0.9052,0.8377,0.5307,0.6621,0.7791,0.7976,0.0023,0.0203,0.896428571428571,0.8796
148,0.9974,0.8599,0.883,0.7312,0.9039,0.9106,0.9375,2.4153,0.0061,0.9889,0.8192,0.8406,0.5287,0.6557,0.7748,0.8039,0.0027,0.0207,0.889071428571429,0.871016666666667
149,0.9973,0.8187,0.9116,0.8249,0.8963,0.9117,0.9387,2.3455,0.0055,0.989,0.8259,0.8109,0.5238,0.6788,0.7743,0.7823,0.0022,0.0205,0.899885714285714,0.88365
150,0.9973,0.8967,0.902,0.7812,0.9034,0.6712,0.9212,2.3038,0.0063,0.9889,0.8763,0.8313,0.5311,0.6763,0.7755,0.7978,0.0018,0.0205,0.867571428571429,0.84595
151,0.9972,0.8306,0.9017,0.6417,0.8999,0.888,0.8985,1.8847,0.0072,0.9889,0.8792,0.8541,0.5131,0.656,0.7687,0.8132,0.0023,0.021,0.865371428571429,0.8434
152,0.9973,0.8146,0.9177,0.7397,0.9132,0.8497,0.9095,2.1381,0.0063,0.989,0.8471,0.8453,0.5184,0.6843,0.7858,0.8071,0.0018,0.0208,0.877385714285714,0.8574
153,0.9972,0.7567,0.9126,0.7179,0.921,0.92,0.9227,2.1553,0.0064,0.989,0.891,0.8183,0.5105,0.6915,0.8159,0.8076,0.0046,0.0197,0.8783,0.858483333333334
154,0.9972,0.8476,0.8887,0.7612,0.8776,0.8072,0.8901,2.0687,0.0063,0.9892,0.8885,0.7778,0.5272,0.6757,0.7978,0.8025,0.0018,0.0216,0.867085714285714,0.8454
155,0.9973,0.8471,0.8836,0.6414,0.8845,0.8203,0.9271,2.0739,0.0066,0.9891,0.8832,0.8089,0.5298,0.7017,0.809,0.805,0.0026,0.0204,0.857328571428572,0.834
156,0.997,0.8447,0.9102,0.6493,0.8094,0.5926,0.8024,1.8316,0.008,0.989,0.8761,0.8511,0.516,0.6942,0.783,0.7949,0.0028,0.02,0.8008,0.7681
157,0.9974,0.8693,0.896,0.6738,0.9115,0.8516,0.9075,2.2654,0.0064,0.9889,0.9051,0.8513,0.5165,0.651,0.7495,0.7948,0.0019,0.0215,0.872442857142857,0.851616666666667
158,0.9973,0.8625,0.918,0.6804,0.862,0.936,0.9301,2.1781,0.0061,0.9889,0.8872,0.8443,0.5167,0.6447,0.8079,0.7958,0.0029,0.0212,0.883757142857143,0.864833333333333
159,0.9973,0.8846,0.8384,0.6423,0.882,0.8633,0.8489,2.1879,0.0066,0.9889,0.8639,0.8639,0.501,0.6722,0.8231,0.7737,0.002,0.0197,0.850971428571429,0.826583333333333
160,0.9973,0.8416,0.9151,0.7972,0.8512,0.8919,0.9304,2.2196,0.0053,0.989,0.8646,0.8475,0.5057,0.6725,0.8006,0.8006,0.0018,0.0194,0.889242857142857,0.871233333333334
161,0.9973,0.7961,0.9251,0.7046,0.8302,0.8694,0.8963,2.1233,0.006,0.989,0.8329,0.8495,0.5104,0.68,0.7908,0.8014,0.0019,0.0183,0.859857142857143,0.83695
162,0.997,0.7747,0.8957,0.6472,0.8558,0.8767,0.868,1.862,0.0074,0.989,0.8187,0.8361,0.5036,0.6943,0.7821,0.7889,0.0034,0.019,0.845014285714286,0.819683333333333
163,0.9973,0.8247,0.8895,0.724,0.9326,0.9162,0.9421,2.5069,0.006,0.9889,0.8034,0.8488,0.5053,0.6735,0.7697,0.7686,0.0014,0.0207,0.889485714285715,0.871516666666667
164,0.9973,0.8478,0.9015,0.6881,0.9037,0.7478,0.9301,2.2533,0.0062,0.9889,0.865,0.8527,0.5061,0.6886,0.7143,0.7887,0.0032,0.0198,0.859471428571429,0.8365
165,0.9972,0.8811,0.8708,0.6615,0.864,0.7209,0.916,2.0976,0.0069,0.9889,0.8693,0.8332,0.5072,0.6921,0.6635,0.7634,0.0021,0.0197,0.8445,0.81905
166,0.9974,0.8839,0.9054,0.7755,0.9268,0.8642,0.9399,2.4435,0.0051,0.989,0.8842,0.7938,0.5137,0.694,0.7628,0.8143,0.0023,0.02,0.899014285714286,0.882616666666667
167,0.9973,0.8537,0.8905,0.634,0.9247,0.8488,0.92,2.267,0.0065,0.989,0.9093,0.8381,0.5103,0.7298,0.7734,0.8223,0.0017,0.0178,0.867,0.845283333333333
168,0.9974,0.8877,0.9043,0.6762,0.9167,0.8911,0.933,2.4141,0.0058,0.989,0.9025,0.8437,0.4989,0.722,0.7775,0.8117,0.0017,0.0183,0.886628571428571,0.868166666666667
169,0.9974,0.8876,0.9148,0.783,0.9169,0.9035,0.9454,2.4853,0.0048,0.989,0.8913,0.8531,0.514,0.719,0.7728,0.8181,0.0014,0.0179,0.906942857142857,0.891866666666667
170,0.9974,0.8537,0.9201,0.7745,0.9092,0.8874,0.9338,2.3604,0.0054,0.9889,0.8984,0.8489,0.513,0.732,0.7929,0.8224,0.0012,0.0174,0.896585714285714,0.879783333333334
171,0.9974,0.8865,0.9136,0.7489,0.9144,0.8937,0.939,2.4246,0.0051,0.9889,0.8744,0.8506,0.5143,0.697,0.7923,0.8364,0.0015,0.0173,0.899071428571429,0.882683333333334
172,0.9973,0.8497,0.9326,0.7888,0.9157,0.9063,0.9393,2.4641,0.005,0.9889,0.8824,0.8607,0.5014,0.7023,0.8042,0.829,0.0018,0.0172,0.904242857142857,0.888733333333334
173,0.9974,0.8797,0.9175,0.7267,0.914,0.8896,0.9405,2.5007,0.0053,0.9889,0.8716,0.8628,0.5195,0.6804,0.787,0.803,0.0021,0.0181,0.895057142857143,0.878
174,0.9974,0.8798,0.9133,0.7415,0.9219,0.9053,0.9392,2.6668,0.0051,0.9889,0.8937,0.8664,0.5127,0.6909,0.7999,0.8204,0.0016,0.0175,0.899771428571429,0.8835
175,0.9974,0.8772,0.9146,0.7752,0.924,0.8957,0.9373,2.7749,0.0049,0.989,0.8795,0.8549,0.5192,0.7074,0.7999,0.8026,0.0014,0.0172,0.903057142857143,0.887333333333333
176,0.9973,0.8373,0.9324,0.7468,0.8952,0.9146,0.9064,2.4552,0.0056,0.989,0.8874,0.8618,0.5144,0.6996,0.7954,0.8032,0.002,0.0176,0.89,0.872116666666667
177,0.9974,0.8816,0.9249,0.7543,0.9144,0.8723,0.9397,2.5542,0.005,0.9889,0.9023,0.8574,0.5025,0.7096,0.794,0.7938,0.0023,0.0171,0.8978,0.8812
178,0.9974,0.8787,0.9273,0.7477,0.9163,0.909,0.9378,2.7639,0.0049,0.989,0.9054,0.8671,0.5043,0.737,0.8059,0.8208,0.0009,0.0164,0.902028571428572,0.886133333333333
179,0.9974,0.8879,0.9028,0.7589,0.9127,0.8977,0.9395,2.613,0.0051,0.9891,0.8992,0.8621,0.5134,0.7317,0.8079,0.8193,0.0016,0.0165,0.899557142857143,0.88325
180,0.9973,0.8643,0.9177,0.7258,0.9107,0.9042,0.9252,2.4705,0.0057,0.9889,0.8899,0.8508,0.5033,0.7126,0.8005,0.8045,0.0023,0.0171,0.892171428571429,0.87465
181,0.9974,0.8856,0.9376,0.7883,0.9148,0.9176,0.9364,2.8867,0.0045,0.989,0.8988,0.8652,0.5184,0.7147,0.7985,0.8105,0.0016,0.0166,0.9111,0.896716666666667
182,0.9974,0.8835,0.9296,0.7201,0.9094,0.9032,0.9391,2.7394,0.0049,0.989,0.8988,0.864,0.5069,0.7158,0.7945,0.8118,0.002,0.0171,0.897471428571429,0.880816666666667
183,0.9974,0.8901,0.9321,0.7316,0.9236,0.8833,0.928,2.8001,0.0048,0.989,0.8873,0.8596,0.5045,0.7195,0.7992,0.8163,0.0015,0.0166,0.898014285714286,0.88145
184,0.9974,0.8942,0.9093,0.7459,0.8984,0.911,0.931,2.7624,0.0048,0.989,0.8844,0.8632,0.5172,0.7086,0.7911,0.8222,0.0016,0.0167,0.898171428571429,0.881633333333333
185,0.9973,0.843,0.9202,0.7435,0.8686,0.8678,0.9331,2.4381,0.0054,0.989,0.8933,0.8572,0.5236,0.7009,0.7818,0.8223,0.0022,0.0165,0.881928571428572,0.8627
186,0.9974,0.899,0.9217,0.6803,0.9151,0.9091,0.936,2.8724,0.0051,0.9889,0.8896,0.8634,0.5034,0.7108,0.7871,0.8143,0.0014,0.0163,0.894085714285714,0.876866666666667
187,0.9974,0.8898,0.9298,0.7092,0.8981,0.8005,0.9304,2.6809,0.0053,0.9891,0.9026,0.8796,0.5162,0.7492,0.7923,0.8269,0.0013,0.0159,0.879314285714286,0.859633333333333
188,0.9973,0.8456,0.9348,0.7602,0.9053,0.9031,0.9338,2.479,0.0052,0.989,0.8832,0.8683,0.5079,0.7205,0.7739,0.8217,0.0024,0.0162,0.897157142857143,0.880466666666667
189,0.9974,0.8898,0.923,0.7067,0.925,0.9031,0.9362,2.7489,0.0053,0.989,0.8697,0.8764,0.5119,0.7117,0.8041,0.8312,0.0019,0.016,0.897314285714286,0.880633333333334
190,0.9974,0.8971,0.9104,0.7643,0.9063,0.8852,0.9376,2.6406,0.0049,0.9889,0.9012,0.867,0.5107,0.7292,0.7913,0.8303,0.0021,0.016,0.899757142857143,0.883483333333333
191,0.9974,0.8507,0.9399,0.7701,0.907,0.8981,0.9312,2.5811,0.0049,0.9889,0.8917,0.8626,0.5084,0.7398,0.7948,0.8294,0.0011,0.0159,0.8992,0.882833333333333
192,0.9974,0.8529,0.9215,0.7154,0.9139,0.9077,0.9362,2.63,0.0052,0.9889,0.8803,0.8704,0.5124,0.7297,0.8037,0.8298,0.0016,0.0156,0.892142857142857,0.8746
193,0.9974,0.885,0.9373,0.7416,0.9138,0.9027,0.9371,2.8076,0.0048,0.989,0.8918,0.8641,0.5093,0.7267,0.7992,0.818,0.0014,0.016,0.902128571428571,0.88625
194,0.9974,0.8839,0.9224,0.7621,0.92,0.9077,0.9436,2.8113,0.0047,0.9889,0.8862,0.8773,0.5116,0.7137,0.7813,0.8279,0.0012,0.0155,0.9053,0.88995
195,0.9974,0.8559,0.9193,0.7815,0.9219,0.9106,0.9462,2.7847,0.0049,0.9889,0.8904,0.8603,0.5007,0.7264,0.793,0.8007,0.0021,0.0162,0.904685714285714,0.889233333333333
196,0.9973,0.8635,0.9281,0.7942,0.8993,0.8825,0.9411,2.5887,0.0047,0.989,0.8909,0.8584,0.4988,0.7142,0.7788,0.8275,0.0018,0.0163,0.900857142857143,0.884783333333333
197,0.9974,0.8878,0.9217,0.7295,0.916,0.8864,0.9394,2.8469,0.0049,0.989,0.9103,0.8641,0.5108,0.7389,0.773,0.8343,0.0015,0.0159,0.896885714285714,0.880133333333334
198,0.9974,0.8876,0.9231,0.7133,0.9101,0.9025,0.9263,2.7136,0.005,0.989,0.8849,0.8718,0.5119,0.7445,0.7911,0.8491,0.0014,0.0156,0.894328571428571,0.87715
199,0.9974,0.8781,0.932,0.7512,0.9217,0.9271,0.9362,3.0232,0.0045,0.989,0.8843,0.8685,0.5135,0.7437,0.8065,0.8399,0.001,0.0152,0.906242857142857,0.89105
200,0.9974,0.8748,0.9369,0.7958,0.9152,0.9167,0.9478,3.142,0.0044,0.989,0.8846,0.8479,0.5145,0.7413,0.8129,0.8399,0.0019,0.0157,0.912085714285714,0.897866666666667
201,0.9973,0.8374,0.9254,0.7618,0.9187,0.9053,0.9262,2.6337,0.0053,0.989,0.8927,0.8588,0.5173,0.7403,0.7911,0.8236,0.0019,0.0158,0.896014285714286,0.879133333333333
202,0.9974,0.8737,0.9251,0.7814,0.9197,0.8705,0.9442,3.2711,0.0045,0.989,0.8887,0.861,0.5108,0.7562,0.7987,0.841,0.001,0.0158,0.901714285714286,0.885766666666667
203,0.9974,0.8835,0.9311,0.692,0.9032,0.8806,0.9129,2.753,0.0052,0.9891,0.9035,0.8649,0.5232,0.7349,0.803,0.8426,0.0025,0.0155,0.885814285714286,0.867216666666667
204,0.9974,0.9051,0.9018,0.7386,0.8848,0.8134,0.9269,2.8393,0.0048,0.9889,0.8817,0.8591,0.5,0.7249,0.7991,0.8345,0.0015,0.0151,0.881142857142857,0.861766666666667
205,0.9974,0.8737,0.9336,0.8053,0.9239,0.8918,0.9461,2.825,0.0044,0.989,0.9018,0.859,0.5042,0.7202,0.79,0.8397,0.0023,0.0163,0.910257142857143,0.895733333333333
206,0.9974,0.9147,0.9109,0.7177,0.921,0.8507,0.9271,3.1187,0.0049,0.989,0.9017,0.8439,0.5036,0.7389,0.8019,0.8401,0.001,0.015,0.891357142857143,0.873683333333333
207,0.9974,0.8718,0.9309,0.7687,0.9271,0.9076,0.9232,2.836,0.0048,0.9889,0.9104,0.8558,0.5141,0.7307,0.7976,0.8315,0.0015,0.0153,0.903814285714286,0.888216666666667
208,0.9974,0.8927,0.9269,0.7684,0.9277,0.9141,0.9291,3.0089,0.0044,0.9889,0.8883,0.8579,0.5103,0.722,0.8029,0.8419,0.0013,0.0153,0.908042857142857,0.89315
209,0.9974,0.8963,0.9238,0.7258,0.9237,0.8891,0.9369,3.1181,0.0046,0.9889,0.9011,0.8629,0.5066,0.7468,0.8031,0.8274,0.0014,0.015,0.899,0.8826
210,0.9974,0.9004,0.8981,0.7829,0.9169,0.9008,0.9336,2.9768,0.0046,0.9889,0.8781,0.8631,0.5141,0.7463,0.784,0.842,0.0013,0.0148,0.9043,0.888783333333334
211,0.9974,0.9027,0.9301,0.8031,0.9188,0.9126,0.9429,3.3187,0.004,0.9889,0.886,0.8587,0.5067,0.7439,0.7791,0.8424,0.001,0.0149,0.915371428571429,0.9017
212,0.9974,0.8867,0.9318,0.726,0.9218,0.9057,0.9397,2.8808,0.0052,0.989,0.8986,0.8621,0.5176,0.7374,0.7802,0.8484,0.0019,0.0151,0.9013,0.885283333333334
213,0.9974,0.8978,0.9288,0.801,0.9137,0.9053,0.9428,3.0826,0.0043,0.989,0.9038,0.8606,0.5105,0.7578,0.7863,0.8376,0.0011,0.0149,0.9124,0.898233333333333
214,0.9974,0.9217,0.9106,0.7527,0.9158,0.9077,0.9208,2.9601,0.0049,0.989,0.9016,0.863,0.5078,0.7671,0.7817,0.8443,0.002,0.0144,0.903814285714286,0.888216666666667
215,0.9974,0.8727,0.9227,0.7622,0.9188,0.8813,0.927,2.774,0.0051,0.989,0.9134,0.8649,0.5079,0.7329,0.769,0.8432,0.0016,0.0154,0.897442857142857,0.880783333333334
216,0.9974,0.9103,0.9366,0.7748,0.9255,0.9057,0.9369,3.1524,0.0043,0.989,0.9011,0.842,0.4979,0.7362,0.7799,0.8212,0.0014,0.0158,0.912457142857143,0.8983
217,0.9974,0.9125,0.9037,0.7747,0.8953,0.8626,0.9391,2.9634,0.0046,0.9891,0.9102,0.8486,0.5076,0.7601,0.7845,0.8329,0.0021,0.0148,0.8979,0.881316666666667
218,0.9974,0.9,0.9384,0.8099,0.9197,0.9167,0.9436,3.069,0.0039,0.9888,0.8829,0.8606,0.5111,0.678,0.7977,0.8469,0.0008,0.015,0.917957142857143,0.904716666666667
219,0.9974,0.8614,0.9219,0.8005,0.92,0.9226,0.9378,3.0017,0.0043,0.9888,0.8909,0.8518,0.5077,0.7173,0.7888,0.8448,0.0014,0.0147,0.9088,0.894033333333333
220,0.9974,0.8882,0.9063,0.7391,0.9197,0.8932,0.9404,3.0728,0.0046,0.989,0.8646,0.8508,0.5104,0.7377,0.8034,0.8418,0.0017,0.0148,0.897757142857143,0.88115
221,0.9974,0.9095,0.8523,0.6879,0.9176,0.9068,0.9353,3.1567,0.0049,0.9889,0.8835,0.8421,0.5043,0.7521,0.8028,0.8419,0.0012,0.0141,0.886685714285714,0.868233333333333
222,0.9974,0.8858,0.907,0.7952,0.9113,0.9219,0.9429,3.1962,0.0042,0.9889,0.8751,0.8483,0.5094,0.7499,0.8012,0.8344,0.0013,0.0144,0.908785714285714,0.894016666666667
223,0.9974,0.8635,0.9121,0.7917,0.9221,0.9123,0.9372,3.233,0.0044,0.989,0.8444,0.8579,0.5227,0.7493,0.7991,0.8454,0.0019,0.0147,0.905185714285714,0.889816666666667
224,0.9974,0.8903,0.8864,0.763,0.9137,0.9137,0.936,3.081,0.0045,0.9889,0.8586,0.8523,0.5049,0.7376,0.8145,0.8326,0.0019,0.0144,0.900071428571429,0.88385
225,0.9974,0.8947,0.9183,0.7654,0.923,0.9027,0.9347,3.208,0.0043,0.9889,0.8855,0.8455,0.4962,0.7185,0.78,0.8265,0.0014,0.0148,0.905171428571429,0.8898
226,0.9974,0.8673,0.9352,0.7756,0.9144,0.9275,0.9341,3.1077,0.0044,0.9889,0.8796,0.8462,0.5019,0.7361,0.7869,0.8311,0.001,0.0143,0.907357142857143,0.89235
227,0.9974,0.9041,0.922,0.7454,0.9256,0.9147,0.9399,3.1974,0.0043,0.9889,0.885,0.8576,0.5005,0.7177,0.7978,0.8331,0.0014,0.0145,0.907014285714286,0.89195
228,0.9974,0.8931,0.9299,0.7635,0.9202,0.9332,0.9296,3.1936,0.0042,0.9889,0.8898,0.8585,0.5037,0.7557,0.8118,0.8299,0.0013,0.014,0.909557142857143,0.894916666666667
229,0.9974,0.8676,0.9272,0.7669,0.9174,0.9247,0.9343,3.2261,0.0044,0.9888,0.8827,0.8557,0.4997,0.7425,0.8165,0.8387,0.0017,0.0142,0.905071428571429,0.889683333333333
230,0.9974,0.8788,0.9161,0.7675,0.9137,0.9103,0.9208,3.0556,0.0045,0.9889,0.8899,0.8444,0.4945,0.7365,0.7966,0.8308,0.0016,0.0144,0.900657142857143,0.884533333333333
231,0.9974,0.8677,0.9192,0.7592,0.9071,0.9098,0.9352,3.0922,0.0045,0.9888,0.8897,0.8533,0.4974,0.7076,0.7948,0.839,0.0014,0.0143,0.899371428571429,0.883033333333334
232,0.9974,0.8731,0.9276,0.737,0.9257,0.9235,0.9324,3.1308,0.0046,0.9889,0.8941,0.8459,0.5092,0.7269,0.8006,0.8438,0.0015,0.015,0.902385714285714,0.88655
233,0.9974,0.8658,0.9365,0.7873,0.9198,0.9377,0.9318,3.147,0.0043,0.9889,0.8972,0.864,0.5032,0.7592,0.8161,0.8429,0.0012,0.0139,0.9109,0.896483333333334
234,0.9974,0.8853,0.8541,0.6787,0.9266,0.9122,0.9297,3.0204,0.0055,0.9889,0.8867,0.8623,0.5183,0.7489,0.8033,0.8482,0.0018,0.0139,0.883428571428571,0.864433333333333
235,0.9974,0.891,0.9395,0.7625,0.906,0.915,0.932,3.2468,0.0043,0.989,0.8895,0.8557,0.5141,0.7615,0.8047,0.8432,0.0011,0.0147,0.9062,0.891
236,0.9974,0.867,0.9226,0.7779,0.9184,0.9341,0.9307,3.308,0.0042,0.9889,0.899,0.8565,0.5092,0.766,0.8074,0.8441,0.0014,0.0136,0.906871428571429,0.891783333333334
237,0.9974,0.853,0.9355,0.7713,0.9286,0.9303,0.9423,3.2206,0.0042,0.9888,0.8857,0.8555,0.5093,0.7465,0.8007,0.837,0.0013,0.0137,0.908342857142857,0.8935
238,0.9974,0.88,0.935,0.8055,0.9356,0.9384,0.9375,3.4173,0.0038,0.9889,0.8839,0.8471,0.5133,0.7345,0.7869,0.8465,0.0014,0.0141,0.918485714285714,0.905333333333333
239,0.9974,0.8576,0.9153,0.7716,0.9197,0.926,0.9394,3.283,0.0043,0.9889,0.8728,0.8365,0.5142,0.7512,0.802,0.8381,0.0021,0.0142,0.903857142857143,0.888266666666667
240,0.9974,0.8704,0.9228,0.7978,0.9238,0.9308,0.9391,3.6334,0.0039,0.9889,0.8717,0.8465,0.5148,0.7632,0.8005,0.8332,0.0009,0.0139,0.911728571428572,0.89745
241,0.9974,0.8592,0.907,0.7171,0.9171,0.9206,0.929,3.4069,0.0048,0.9889,0.8808,0.8526,0.5063,0.7726,0.819,0.8486,0.0012,0.0135,0.892485714285714,0.875
242,0.9974,0.8818,0.9326,0.7741,0.913,0.9196,0.9283,3.3718,0.0043,0.9889,0.8741,0.8664,0.5148,0.7506,0.8063,0.8387,0.0013,0.0136,0.906685714285714,0.891566666666667
243,0.9974,0.8848,0.8769,0.739,0.9177,0.9239,0.9454,3.5881,0.0045,0.9889,0.8882,0.8574,0.5019,0.7594,0.7954,0.839,0.0017,0.0132,0.897871428571429,0.881283333333333
244,0.9974,0.8381,0.9331,0.8087,0.9154,0.9286,0.9454,3.4118,0.0041,0.9889,0.8567,0.8529,0.5072,0.732,0.7883,0.8465,0.0012,0.0139,0.909528571428572,0.894883333333334
245,0.9974,0.8971,0.9351,0.749,0.9219,0.9243,0.9246,3.5013,0.0043,0.989,0.8507,0.8537,0.5038,0.749,0.8057,0.8351,0.0016,0.0145,0.907057142857143,0.892
246,0.9974,0.8769,0.9219,0.7487,0.9315,0.912,0.9232,3.4073,0.0042,0.9889,0.842,0.8602,0.5003,0.7774,0.8094,0.8294,0.0015,0.0137,0.901657142857143,0.8857
247,0.9974,0.8697,0.9392,0.7365,0.9275,0.9226,0.9244,3.3774,0.0043,0.9889,0.8525,0.8673,0.4981,0.7515,0.7993,0.8222,0.001,0.0137,0.902471428571429,0.88665
248,0.9974,0.8723,0.9253,0.7172,0.9006,0.8949,0.9259,3.0848,0.0046,0.9889,0.8765,0.8626,0.5026,0.7663,0.766,0.8214,0.0024,0.0139,0.890514285714286,0.8727
249,0.9974,0.8861,0.9293,0.7263,0.9003,0.9187,0.9331,3.332,0.0043,0.9889,0.8716,0.8539,0.5092,0.7398,0.7986,0.8306,0.0011,0.0138,0.898742857142857,0.8823
250,0.9974,0.8865,0.92,0.7084,0.8932,0.9217,0.9136,3.0751,0.0046,0.9889,0.8846,0.8602,0.4982,0.7418,0.8044,0.8341,0.0012,0.0133,0.891542857142857,0.8739
251,0.9974,0.8878,0.9217,0.7104,0.9031,0.9025,0.9346,3.0581,0.0049,0.9888,0.9045,0.8609,0.5052,0.7103,0.7829,0.8348,0.0015,0.0141,0.893928571428572,0.876683333333333
252,0.9974,0.8898,0.9231,0.7228,0.9124,0.9157,0.924,3.1297,0.0046,0.9889,0.8969,0.8437,0.5048,0.7381,0.789,0.8395,0.0014,0.0136,0.897885714285714,0.8813
253,0.9973,0.8519,0.8657,0.7659,0.9174,0.9253,0.94,3.366,0.0048,0.9889,0.8739,0.856,0.5043,0.7762,0.7966,0.8266,0.0012,0.013,0.894785714285714,0.8777
254,0.9974,0.8926,0.918,0.7907,0.9181,0.9275,0.9332,3.4971,0.0041,0.9889,0.9007,0.8414,0.5123,0.7625,0.8036,0.8382,0.001,0.0138,0.911071428571429,0.896683333333333
255,0.9974,0.8909,0.9181,0.7546,0.9254,0.9027,0.9366,3.5788,0.0043,0.9889,0.894,0.8625,0.5039,0.75,0.7681,0.8375,0.002,0.0139,0.903671428571429,0.88805
256,0.9974,0.8512,0.8969,0.7545,0.9018,0.9361,0.9376,3.3155,0.0047,0.9889,0.8912,0.8565,0.5113,0.7663,0.8008,0.8407,0.0018,0.0131,0.8965,0.879683333333333
257,0.9974,0.8615,0.9226,0.7835,0.9166,0.922,0.9201,3.3645,0.0044,0.9888,0.8675,0.8442,0.5063,0.7554,0.8041,0.8332,0.0011,0.0141,0.903385714285714,0.887716666666667
258,0.9974,0.8913,0.9356,0.775,0.9207,0.9199,0.9377,3.6618,0.0041,0.9889,0.8814,0.8639,0.5051,0.7707,0.7924,0.8413,0.0012,0.0135,0.911085714285714,0.8967
259,0.9974,0.8819,0.9254,0.7393,0.9216,0.9213,0.9325,3.6961,0.0043,0.9889,0.8789,0.8525,0.5071,0.7817,0.7934,0.8519,0.0012,0.0127,0.902771428571429,0.887
260,0.9974,0.878,0.9295,0.7875,0.9137,0.9299,0.9333,3.4352,0.0042,0.9888,0.8649,0.8605,0.507,0.7581,0.7853,0.8413,0.0024,0.0133,0.9099,0.895316666666667
261,0.9974,0.8508,0.9309,0.7926,0.909,0.926,0.9401,3.4618,0.0041,0.9888,0.8542,0.8476,0.5071,0.7643,0.7935,0.8515,0.0009,0.0128,0.906685714285715,0.891566666666667
262,0.9974,0.8625,0.9337,0.7591,0.9264,0.9275,0.9342,3.5955,0.0043,0.9889,0.8662,0.8634,0.513,0.7903,0.7971,0.8478,0.0014,0.0129,0.905828571428572,0.890566666666667
263,0.9974,0.8741,0.9282,0.7752,0.9101,0.9213,0.9362,3.5854,0.0041,0.9889,0.8755,0.8561,0.5098,0.7733,0.7872,0.8412,0.0019,0.0128,0.906071428571429,0.89085
264,0.9974,0.8689,0.9378,0.7851,0.9119,0.9248,0.9328,3.7346,0.0038,0.9888,0.8692,0.8637,0.5081,0.7652,0.7757,0.8439,0.0009,0.0123,0.908385714285714,0.89355
265,0.9974,0.8836,0.9297,0.7866,0.9113,0.9184,0.9348,3.4834,0.004,0.9888,0.8882,0.8501,0.5034,0.768,0.775,0.8389,0.0014,0.0128,0.908828571428572,0.894066666666667
266,0.9974,0.8691,0.9162,0.7679,0.9188,0.9263,0.9385,3.5717,0.0041,0.9888,0.8678,0.8512,0.5025,0.7738,0.7789,0.8525,0.0011,0.0125,0.904885714285714,0.889466666666667
267,0.9974,0.8885,0.9302,0.7943,0.9276,0.9262,0.9401,3.8088,0.0036,0.9888,0.8712,0.8576,0.5073,0.777,0.795,0.8431,0.0015,0.0122,0.9149,0.90115
268,0.9974,0.8809,0.9094,0.7661,0.9094,0.9211,0.9358,3.451,0.0042,0.9888,0.8786,0.8523,0.5021,0.7853,0.7777,0.8515,0.0016,0.0122,0.902871428571429,0.887116666666667
269,0.9974,0.8793,0.9323,0.788,0.9159,0.9173,0.9343,3.5375,0.0041,0.9889,0.8647,0.8457,0.5101,0.7754,0.7872,0.8509,0.0015,0.0128,0.909214285714286,0.894516666666667
270,0.9974,0.8681,0.9169,0.7656,0.9206,0.9311,0.93,3.5746,0.0042,0.9889,0.869,0.8517,0.499,0.7768,0.7894,0.8447,0.002,0.0125,0.904242857142857,0.888716666666667
271,0.9974,0.875,0.9081,0.7303,0.9258,0.9057,0.9351,3.5825,0.0046,0.9889,0.8764,0.8578,0.4997,0.7743,0.781,0.842,0.0013,0.0126,0.896771428571429,0.88
272,0.9974,0.8074,0.9292,0.7912,0.9157,0.928,0.9385,3.5535,0.0043,0.9889,0.8709,0.848,0.5021,0.7783,0.7859,0.85,0.0021,0.0125,0.901057142857143,0.885
273,0.9974,0.83,0.9262,0.7579,0.9177,0.927,0.9357,3.4365,0.0042,0.9888,0.8331,0.859,0.4984,0.7768,0.8079,0.8572,0.0016,0.0124,0.898842857142857,0.882416666666667
274,0.9974,0.8647,0.9354,0.7765,0.9249,0.9338,0.9329,3.7529,0.0039,0.9888,0.8543,0.8516,0.497,0.7643,0.8047,0.8502,0.0008,0.0126,0.909371428571429,0.8947
275,0.9974,0.8897,0.9226,0.7737,0.928,0.9226,0.9339,3.6405,0.004,0.9889,0.8562,0.8552,0.4976,0.78,0.7998,0.854,0.001,0.0123,0.9097,0.895083333333334
276,0.9974,0.874,0.9182,0.7717,0.9301,0.9322,0.9346,3.6305,0.004,0.9888,0.8631,0.8514,0.506,0.7844,0.7973,0.849,0.0009,0.012,0.908314285714286,0.893466666666667
277,0.9974,0.869,0.9136,0.7386,0.9219,0.9297,0.9357,3.5128,0.0043,0.9888,0.8698,0.8608,0.499,0.7624,0.7996,0.8524,0.001,0.0122,0.900842857142857,0.88475
278,0.9974,0.8746,0.9327,0.764,0.9243,0.9306,0.9401,3.5537,0.0041,0.9888,0.8588,0.86,0.4966,0.7593,0.8054,0.8568,0.0011,0.0122,0.9091,0.894383333333333
279,0.9974,0.8656,0.9152,0.7485,0.9263,0.9347,0.9354,3.6509,0.0043,0.9888,0.8767,0.8529,0.4997,0.7737,0.803,0.8596,0.0012,0.0122,0.9033,0.887616666666667
280,0.9974,0.886,0.9158,0.7956,0.9311,0.9305,0.9397,3.9645,0.0038,0.9889,0.8789,0.8502,0.5083,0.7856,0.7913,0.8446,0.001,0.0122,0.913728571428572,0.899783333333334
281,0.9974,0.88,0.8905,0.7528,0.9255,0.925,0.931,3.5432,0.0044,0.9888,0.8891,0.8572,0.4999,0.7834,0.7879,0.8391,0.0012,0.0119,0.900314285714286,0.884133333333333
282,0.9974,0.8636,0.9336,0.7778,0.92,0.9352,0.931,3.6309,0.004,0.9888,0.8673,0.8541,0.5055,0.7795,0.7985,0.8506,0.001,0.0121,0.908371428571429,0.893533333333333
283,0.9974,0.8782,0.9349,0.7878,0.9273,0.934,0.9327,3.9016,0.0037,0.9888,0.8628,0.8674,0.5026,0.7723,0.782,0.8491,0.001,0.0119,0.913185714285714,0.89915
284,0.9974,0.8968,0.9317,0.7971,0.9161,0.9272,0.9342,3.737,0.0038,0.9888,0.8658,0.8511,0.507,0.779,0.7857,0.8504,0.0014,0.0118,0.914357142857143,0.900516666666667
285,0.9974,0.8792,0.9364,0.7767,0.9256,0.9335,0.9372,3.9024,0.0038,0.9888,0.8712,0.8515,0.5018,0.7728,0.8003,0.8553,0.0008,0.0119,0.912285714285714,0.8981
286,0.9974,0.8796,0.9194,0.7321,0.9201,0.9198,0.9283,3.8039,0.0041,0.9888,0.876,0.8622,0.5067,0.7698,0.7942,0.8549,0.0017,0.0119,0.899528571428572,0.883216666666667
287,0.9974,0.8855,0.9246,0.7555,0.9175,0.9145,0.9323,3.8425,0.0039,0.9888,0.8743,0.8534,0.4921,0.7721,0.7935,0.8394,0.0009,0.0117,0.9039,0.888316666666667
288,0.9974,0.8812,0.9377,0.7856,0.9183,0.9238,0.9418,3.7439,0.0037,0.9888,0.8635,0.8501,0.4953,0.7602,0.7841,0.845,0.0012,0.0121,0.912257142857143,0.898066666666667
289,0.9974,0.8721,0.923,0.7669,0.9118,0.9273,0.932,3.5701,0.0042,0.9888,0.8846,0.8544,0.4991,0.7794,0.7786,0.8388,0.0026,0.012,0.904357142857143,0.88885
290,0.9974,0.8861,0.939,0.7442,0.9181,0.9272,0.936,3.7458,0.004,0.9888,0.8657,0.8576,0.501,0.7607,0.788,0.8512,0.0012,0.0123,0.906857142857143,0.891766666666667
291,0.9974,0.8785,0.9101,0.7428,0.9171,0.9179,0.9402,3.7297,0.0042,0.9889,0.8734,0.844,0.4934,0.7716,0.7912,0.8502,0.001,0.012,0.900571428571429,0.884433333333333
292,0.9974,0.905,0.9223,0.7336,0.9159,0.9215,0.9294,3.7323,0.0041,0.9888,0.8825,0.8525,0.4969,0.7704,0.7846,0.8516,0.0011,0.0118,0.903585714285715,0.88795
293,0.9974,0.881,0.9104,0.7309,0.9282,0.9179,0.9333,3.7467,0.0042,0.9889,0.8836,0.8522,0.5044,0.7783,0.7824,0.8482,0.0013,0.0119,0.899871428571429,0.883616666666667
294,0.9974,0.8818,0.9214,0.7378,0.9248,0.9122,0.9394,3.7563,0.0041,0.9889,0.8862,0.8641,0.5033,0.7704,0.7933,0.8489,0.0011,0.0119,0.902114285714286,0.886233333333333
295,0.9974,0.8765,0.9181,0.7315,0.9049,0.904,0.9288,3.4108,0.0043,0.9888,0.8886,0.8544,0.4982,0.7724,0.7889,0.8461,0.0015,0.0119,0.894457142857143,0.8773
296,0.9974,0.847,0.9086,0.7327,0.9211,0.9223,0.9301,3.6856,0.0043,0.9887,0.874,0.8521,0.4978,0.7626,0.7975,0.853,0.0011,0.0116,0.894171428571429,0.876966666666667
297,0.9974,0.8883,0.9091,0.7378,0.916,0.9176,0.9262,3.6222,0.0041,0.9888,0.8787,0.846,0.4985,0.7788,0.7861,0.8463,0.0016,0.0119,0.898914285714286,0.8825
298,0.9974,0.9005,0.9225,0.7393,0.9279,0.9333,0.9226,3.9792,0.0039,0.9888,0.8779,0.8572,0.4891,0.7718,0.8008,0.8484,0.0014,0.0115,0.906214285714286,0.891016666666667
299,0.9974,0.8627,0.9093,0.7621,0.9124,0.9284,0.9275,3.8682,0.0039,0.9888,0.8547,0.8414,0.4887,0.781,0.7946,0.8417,0.0013,0.0117,0.899971428571429,0.883733333333333


==> results/geo3d_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.8097,0.2,0,0.0406,0.0021,0.0066,0.0037,1.3967,14.9174,0.733,0.0124,0.0049,0.2473,0.0053,0.0244,0.0232,1.4809,23.0581,0.151814285714286,0.042166666666667
1,0.7528,0.8503,0,0.0355,0.0045,0.0067,0.015,1.5788,14.4491,0.7774,0.272,0.0002,0.1973,0.0159,0.0372,0.0242,1.1908,13.0978,0.237828571428571,0.152
2,0.872,0.694,0.0002,0.0464,0.0016,0.0087,0.0145,1.2666,9.7662,0.8389,0.5525,0.002,0.2117,0.0153,0.0465,0.0615,1.0515,9.6143,0.233914285714286,0.127566666666667
3,0.8975,0.0649,0.0227,0.0524,0.0015,0.0137,0.012,1.1326,7.2591,0.8682,0.2749,0.0322,0.2259,0.009,0.0563,0.074,0.875,7.124,0.1521,0.027866666666667
4,0.9315,0.0107,0.0163,0.0548,0.0007,0.0218,0.0173,1.0764,5.2731,0.8877,0.1412,0.1052,0.2409,0.0258,0.0631,0.0892,0.68,5.4091,0.150442857142857,0.020266666666667
5,0.9487,0.0125,0.0225,0.0691,0.0119,0.0322,0.1594,0.7303,3.386,0.9179,0.084,0.1337,0.2713,0.0354,0.0755,0.1207,0.5543,3.8912,0.179471428571429,0.051266666666667
6,0.9515,0.1067,0.0464,0.0508,0.0103,0.2132,0.389,0.7833,2.9306,0.9364,0.0728,0.1564,0.2996,0.0524,0.1107,0.2425,0.455,2.7485,0.252557142857143,0.136066666666667
7,0.9886,0.4839,0.602,0.7734,0.6869,0.7468,0.8528,0.4379,0.9065,0.9531,0.1902,0.2058,0.433,0.1802,0.2851,0.4583,0.3776,1.8284,0.733485714285714,0.690966666666667
8,0.9844,0.6181,0.4735,0.4603,0.5374,0.629,0.8817,0.526,0.8131,0.9639,0.285,0.2579,0.5258,0.2042,0.3396,0.5067,0.2941,1.279,0.654914285714286,0.6
9,0.9815,0.5979,0.2957,0.3312,0.4093,0.6149,0.8331,0.419,0.7815,0.9706,0.3928,0.2668,0.5656,0.2064,0.3795,0.5599,0.2437,0.9439,0.580514285714286,0.513683333333333
10,0.9911,0.3645,0.432,0.7268,0.6731,0.7963,0.8901,0.3661,0.4294,0.9756,0.5196,0.2936,0.5793,0.2143,0.4034,0.5919,0.2044,0.6964,0.696271428571429,0.647133333333333
11,0.9955,0.6767,0.7195,0.8291,0.791,0.7242,0.8511,0.3852,0.2307,0.9797,0.565,0.3606,0.6069,0.2285,0.4328,0.5603,0.186,0.5389,0.798157142857143,0.765266666666667
12,0.9906,0.6409,0.528,0.5348,0.5437,0.6135,0.7825,0.3512,0.2788,0.9831,0.6531,0.3874,0.6221,0.2568,0.4491,0.6118,0.1911,0.4291,0.662,0.607233333333334
13,0.995,0.603,0.5568,0.7382,0.7822,0.8313,0.9105,0.4358,0.1547,0.985,0.6877,0.5128,0.6498,0.3064,0.4886,0.6136,0.1533,0.3436,0.773857142857143,0.737
14,0.9911,0.257,0.5636,0.7945,0.6976,0.6528,0.3141,0.4407,0.3135,0.9865,0.697,0.5278,0.6573,0.3112,0.5152,0.6212,0.153,0.2955,0.6101,0.5466
15,0.9932,0.8459,0.7432,0.2501,0.5388,0.7545,0.884,0.35,0.2262,0.9881,0.723,0.5665,0.6842,0.3197,0.5141,0.6017,0.1417,0.257,0.715671428571429,0.669416666666667
16,0.9963,0.7611,0.7092,0.6565,0.7724,0.8996,0.836,0.3502,0.1,0.9884,0.7359,0.5721,0.6869,0.3514,0.551,0.6556,0.1244,0.2327,0.804442857142857,0.772466666666667
17,0.9945,0.6328,0.7457,0.4289,0.5903,0.9153,0.8051,0.4432,0.1523,0.9883,0.7756,0.6048,0.6851,0.2945,0.4984,0.6526,0.1419,0.232,0.730371428571429,0.68635
18,0.9942,0.4019,0.3173,0.6433,0.7388,0.8952,0.8328,0.3564,0.1699,0.9892,0.7388,0.5736,0.6782,0.3352,0.5472,0.677,0.1244,0.2175,0.689071428571429,0.638216666666667
19,0.9962,0.6127,0.8947,0.7096,0.6393,0.7089,0.6986,0.3707,0.0958,0.9901,0.7786,0.5629,0.7071,0.361,0.5691,0.6628,0.1143,0.1926,0.751428571428572,0.710633333333334
20,0.9963,0.7095,0.6448,0.7047,0.7509,0.7233,0.8442,0.2993,0.0834,0.9908,0.796,0.6611,0.7043,0.424,0.5929,0.6733,0.1105,0.1825,0.767671428571429,0.729566666666667
21,0.9976,0.8343,0.9022,0.802,0.8502,0.8455,0.8976,0.4786,0.0462,0.9903,0.812,0.6495,0.7334,0.4174,0.5582,0.6353,0.1092,0.1863,0.875628571428572,0.8553
22,0.9955,0.4703,0.845,0.8163,0.4152,0.9169,0.5995,0.5204,0.1083,0.9915,0.8343,0.654,0.7358,0.4695,0.6287,0.6734,0.0838,0.1624,0.722671428571429,0.6772
23,0.9938,0.1405,0.306,0.6319,0.0614,0.659,0.654,0.3914,0.2053,0.9915,0.8045,0.6287,0.723,0.4469,0.6013,0.6891,0.0941,0.1636,0.492371428571429,0.4088
24,0.9974,0.7124,0.73,0.7199,0.8443,0.726,0.9311,0.4368,0.0625,0.9911,0.7739,0.6106,0.7008,0.441,0.5982,0.6552,0.0978,0.1711,0.808728571428571,0.777283333333333
25,0.9976,0.8407,0.8895,0.7187,0.7019,0.7175,0.8622,0.4873,0.0552,0.9917,0.8498,0.6234,0.7437,0.415,0.5809,0.6744,0.0852,0.151,0.8183,0.788416666666667
26,0.9978,0.8174,0.8594,0.7911,0.9003,0.9354,0.8693,0.5025,0.0373,0.9919,0.8464,0.7027,0.7592,0.4493,0.6326,0.7142,0.082,0.1468,0.881528571428571,0.86215
27,0.9978,0.7616,0.8165,0.7944,0.8551,0.8854,0.9214,0.5017,0.0455,0.9919,0.8452,0.6781,0.739,0.4624,0.6291,0.7396,0.0784,0.1472,0.861742857142857,0.839066666666667
28,0.9976,0.8399,0.914,0.5327,0.7101,0.9411,0.8584,0.5424,0.0597,0.9919,0.847,0.6673,0.7211,0.458,0.6668,0.7386,0.0831,0.1521,0.827685714285714,0.799366666666667
29,0.9977,0.8242,0.799,0.6538,0.8127,0.7429,0.8955,0.4732,0.0523,0.9926,0.7763,0.6733,0.7592,0.5128,0.6371,0.7293,0.087,0.1349,0.817971428571429,0.788016666666667
30,0.9973,0.8115,0.8134,0.4973,0.8697,0.9473,0.937,0.4594,0.0754,0.9923,0.838,0.7235,0.7497,0.5083,0.654,0.6853,0.0863,0.144,0.839071428571429,0.8127
31,0.9978,0.7983,0.8494,0.7307,0.8373,0.8626,0.9172,0.6138,0.0419,0.9923,0.7732,0.6203,0.6871,0.4857,0.6868,0.7214,0.0859,0.1417,0.856185714285714,0.832583333333334
32,0.9963,0.2849,0.8148,0.9241,0.7774,0.8433,0.8085,0.6821,0.084,0.9929,0.9254,0.7026,0.7575,0.5525,0.7169,0.7609,0.0648,0.1262,0.778471428571429,0.742166666666667
33,0.9984,0.8417,0.8606,0.845,0.924,0.9188,0.9441,1.0769,0.0249,0.9923,0.8677,0.7283,0.7447,0.5192,0.6496,0.7106,0.0712,0.1312,0.904657142857143,0.889033333333333
34,0.9976,0.728,0.8963,0.765,0.7648,0.9009,0.7329,0.4327,0.0538,0.9924,0.8747,0.6508,0.7377,0.5237,0.6655,0.7176,0.0698,0.1328,0.8265,0.797983333333333
35,0.9974,0.5523,0.7941,0.8039,0.8237,0.9107,0.9,0.5318,0.0549,0.9928,0.8463,0.7136,0.7664,0.5484,0.6563,0.7508,0.0792,0.128,0.826014285714286,0.79745
36,0.9979,0.7827,0.8166,0.8612,0.8804,0.8659,0.925,0.6494,0.035,0.9929,0.8913,0.7147,0.7665,0.5507,0.6895,0.7704,0.0618,0.1208,0.875671428571429,0.8553
37,0.998,0.845,0.9206,0.8137,0.8416,0.7562,0.8504,0.6738,0.0358,0.9932,0.8735,0.7471,0.7728,0.5846,0.7227,0.7559,0.0599,0.1126,0.860785714285714,0.837916666666667
38,0.9982,0.823,0.9073,0.8842,0.9034,0.9435,0.9177,0.8032,0.0256,0.993,0.8444,0.7428,0.7504,0.5205,0.7013,0.7516,0.0618,0.1201,0.911042857142857,0.896516666666667
39,0.9984,0.8388,0.9078,0.8634,0.9377,0.882,0.9297,0.7852,0.0282,0.9928,0.8462,0.6658,0.7894,0.4761,0.6426,0.7171,0.0896,0.1277,0.908257142857143,0.893233333333333
40,0.9969,0.329,0.7174,0.8576,0.9125,0.9171,0.9342,0.5725,0.0733,0.993,0.8946,0.7643,0.7741,0.5418,0.6988,0.7852,0.0586,0.1108,0.809242857142857,0.777966666666667
41,0.9976,0.6229,0.9122,0.8713,0.774,0.9379,0.8349,0.6048,0.0392,0.9934,0.8799,0.8003,0.7809,0.5779,0.692,0.7864,0.0523,0.1057,0.850114285714286,0.825533333333333
42,0.9981,0.8279,0.9155,0.8161,0.8375,0.8944,0.9127,0.6725,0.03,0.9928,0.8549,0.7648,0.7929,0.4983,0.6523,0.7637,0.0637,0.1098,0.886028571428572,0.86735
43,0.9983,0.8275,0.855,0.8178,0.8638,0.959,0.9433,0.6701,0.0323,0.9932,0.8707,0.7649,0.7474,0.5511,0.7236,0.7739,0.056,0.1126,0.894957142857143,0.877733333333334
44,0.9984,0.849,0.913,0.7818,0.8695,0.9136,0.9316,0.7092,0.0331,0.9934,0.8837,0.7638,0.7687,0.5839,0.7418,0.7989,0.0511,0.1028,0.893842857142857,0.876416666666667
45,0.9982,0.8065,0.9064,0.9039,0.8998,0.9344,0.9274,0.7814,0.0211,0.9931,0.8521,0.7635,0.7862,0.551,0.7033,0.7408,0.0666,0.1075,0.910942857142857,0.8964
46,0.9981,0.8015,0.8087,0.8049,0.8673,0.9523,0.939,0.7405,0.0324,0.9936,0.9113,0.7506,0.7882,0.6076,0.7594,0.7857,0.0483,0.0981,0.881685714285714,0.862283333333333
47,0.9984,0.8346,0.8403,0.776,0.912,0.954,0.9499,0.8117,0.0281,0.9933,0.9257,0.7395,0.7791,0.5605,0.753,0.7524,0.0531,0.1033,0.895028571428572,0.8778
48,0.9984,0.8833,0.9455,0.8722,0.9016,0.8381,0.9237,0.8009,0.0259,0.9934,0.846,0.7553,0.7894,0.6186,0.7613,0.788,0.0472,0.0964,0.908971428571429,0.894066666666667
49,0.9967,0.7541,0.8526,0.5054,0.2267,0.7287,0.6498,0.5274,0.1091,0.9934,0.9047,0.78,0.7742,0.6219,0.7328,0.7803,0.048,0.0951,0.673428571428572,0.61955
50,0.9981,0.8362,0.8778,0.8196,0.8675,0.8891,0.8946,0.6339,0.0293,0.9935,0.8991,0.7789,0.7699,0.6053,0.758,0.7669,0.0451,0.094,0.883271428571429,0.864133333333333
51,0.9986,0.8985,0.9316,0.7919,0.9005,0.9543,0.9461,1.1252,0.0235,0.9935,0.8983,0.7873,0.783,0.6412,0.7148,0.7514,0.0481,0.0979,0.917357142857143,0.903816666666667
52,0.9982,0.8682,0.9522,0.6688,0.7724,0.9562,0.8345,0.5823,0.0437,0.9937,0.9092,0.7729,0.7809,0.6388,0.7698,0.7705,0.0462,0.091,0.864357142857143,0.84205
53,0.9984,0.8816,0.9183,0.8472,0.8926,0.9353,0.9155,0.8637,0.0191,0.9933,0.8809,0.8003,0.7735,0.5733,0.7774,0.796,0.0468,0.0942,0.9127,0.898416666666667
54,0.9984,0.8568,0.9207,0.7474,0.8915,0.9299,0.9323,0.6893,0.0301,0.9931,0.9065,0.7637,0.7891,0.602,0.6481,0.7594,0.0564,0.0975,0.896714285714286,0.879766666666667
55,0.9976,0.542,0.8742,0.8678,0.7998,0.7694,0.8094,0.6466,0.0448,0.9934,0.9162,0.7928,0.7966,0.6313,0.7376,0.801,0.0526,0.0908,0.8086,0.7771
56,0.998,0.7764,0.8829,0.872,0.88,0.92,0.8734,0.764,0.0272,0.9933,0.7507,0.7805,0.7857,0.644,0.7137,0.7431,0.0584,0.0897,0.8861,0.86745
57,0.9978,0.857,0.952,0.8012,0.5313,0.8356,0.8434,0.539,0.0414,0.9937,0.9145,0.8128,0.823,0.6645,0.7847,0.7743,0.0452,0.0865,0.831185714285714,0.803416666666667
58,0.9979,0.7017,0.8351,0.6561,0.8907,0.9029,0.8747,0.6491,0.0506,0.9931,0.8885,0.7725,0.7734,0.6395,0.7278,0.8052,0.0448,0.0889,0.837014285714286,0.8102
59,0.9975,0.7076,0.8912,0.7144,0.6339,0.9031,0.8879,0.5242,0.0475,0.9936,0.9162,0.8429,0.7968,0.6625,0.7714,0.8062,0.04,0.0832,0.819371428571429,0.789683333333333
60,0.9983,0.8061,0.8808,0.7898,0.91,0.9151,0.9223,0.7577,0.0281,0.9935,0.91,0.8428,0.786,0.6611,0.7809,0.8216,0.0393,0.0833,0.888914285714286,0.870683333333333
61,0.998,0.7412,0.851,0.7379,0.8982,0.9356,0.8664,0.7099,0.0369,0.9932,0.9002,0.8253,0.8027,0.5845,0.7764,0.7871,0.0431,0.086,0.861185714285715,0.838383333333333
62,0.998,0.8529,0.9432,0.7778,0.837,0.9319,0.8836,0.7216,0.03,0.9935,0.9115,0.8332,0.7777,0.6694,0.7622,0.7997,0.0425,0.0869,0.8892,0.871066666666667
63,0.9982,0.7581,0.922,0.7806,0.856,0.9058,0.9441,0.7605,0.0287,0.9937,0.9323,0.8262,0.7918,0.6684,0.7883,0.7929,0.0402,0.0842,0.880685714285714,0.8611
64,0.9975,0.8555,0.9197,0.6959,0.8486,0.5099,0.9218,0.824,0.0577,0.9934,0.9404,0.8461,0.7753,0.6536,0.7578,0.811,0.0378,0.0793,0.821271428571429,0.7919
65,0.998,0.8138,0.9497,0.7407,0.8558,0.7344,0.8342,0.6952,0.0334,0.9933,0.9329,0.823,0.7717,0.6769,0.7964,0.7803,0.0358,0.0795,0.846657142857143,0.821433333333333
66,0.9976,0.8233,0.9311,0.8783,0.7497,0.5845,0.9284,0.9999,0.034,0.993,0.9198,0.8231,0.7575,0.6863,0.7487,0.7991,0.037,0.076,0.841842857142857,0.815883333333333
67,0.9974,0.6467,0.8703,0.8384,0.6347,0.6871,0.6551,0.7363,0.0561,0.9931,0.9248,0.8377,0.7697,0.6709,0.7464,0.8203,0.0344,0.0749,0.761385714285714,0.72205
68,0.9982,0.8686,0.9361,0.6536,0.8983,0.9178,0.8943,1.0441,0.0301,0.9932,0.9121,0.8239,0.7623,0.6255,0.7883,0.8053,0.0347,0.0749,0.880985714285714,0.86145
69,0.998,0.8776,0.9138,0.899,0.7631,0.8506,0.853,0.8538,0.0252,0.9931,0.92,0.8353,0.7641,0.5991,0.7986,0.7944,0.0385,0.0801,0.8793,0.859516666666667
70,0.998,0.7707,0.9481,0.8697,0.8612,0.9065,0.8013,0.8507,0.0255,0.9929,0.9325,0.8058,0.7779,0.641,0.8044,0.8078,0.0357,0.0748,0.879357142857143,0.859583333333333
71,0.9981,0.7969,0.8325,0.5917,0.8188,0.8818,0.9133,0.6804,0.0523,0.9932,0.8846,0.8573,0.7871,0.674,0.7858,0.7878,0.0357,0.0713,0.8333,0.805833333333333
72,0.9982,0.8354,0.9486,0.8231,0.8996,0.941,0.9188,0.8059,0.0252,0.9936,0.9366,0.8344,0.792,0.7331,0.8381,0.8387,0.0304,0.0685,0.909242857142857,0.894416666666667
73,0.9982,0.8055,0.9418,0.8161,0.9229,0.9423,0.9363,0.9818,0.0227,0.9931,0.9324,0.8524,0.7789,0.7242,0.837,0.8381,0.0282,0.0623,0.909014285714286,0.89415
74,0.9982,0.8913,0.9551,0.8518,0.9224,0.9309,0.9479,1.5366,0.0128,0.9928,0.9323,0.8745,0.7645,0.7477,0.821,0.8286,0.0255,0.0594,0.928228571428572,0.916566666666667
75,0.9982,0.8392,0.9157,0.7196,0.8147,0.905,0.9026,0.895,0.0311,0.9929,0.9313,0.8538,0.7502,0.739,0.8454,0.8476,0.0281,0.0603,0.870714285714286,0.849466666666667
76,0.9983,0.8668,0.9315,0.8555,0.9037,0.9501,0.9438,1.1812,0.0166,0.9929,0.943,0.86,0.7654,0.7133,0.8425,0.8395,0.0268,0.0587,0.921385714285714,0.908566666666667
77,0.9983,0.8938,0.9308,0.7954,0.9317,0.9665,0.9511,1.4092,0.0169,0.9927,0.9443,0.8821,0.7679,0.7574,0.8445,0.8403,0.0236,0.0547,0.923942857142857,0.91155
78,0.9984,0.9257,0.942,0.7157,0.9126,0.9485,0.9509,1.3098,0.023,0.9923,0.933,0.8762,0.7374,0.7474,0.8473,0.8404,0.023,0.054,0.9134,0.899233333333333
79,0.9982,0.8541,0.9316,0.8711,0.8771,0.9294,0.9196,1.2446,0.0168,0.9924,0.9419,0.8566,0.7463,0.7701,0.8222,0.85,0.0248,0.0548,0.911585714285714,0.89715
80,0.9982,0.8732,0.7274,0.7945,0.8662,0.9566,0.9472,1.1302,0.0241,0.9923,0.95,0.8606,0.7354,0.7661,0.8519,0.8473,0.0241,0.0525,0.880471428571429,0.86085
81,0.9981,0.8289,0.9337,0.7583,0.9191,0.9577,0.9313,1.0586,0.0226,0.9925,0.9489,0.8548,0.7437,0.7689,0.8562,0.85,0.0252,0.0526,0.903871428571429,0.888166666666667
82,0.9981,0.8971,0.9477,0.9087,0.9312,0.9569,0.9471,1.5274,0.0112,0.9923,0.9439,0.883,0.7346,0.7556,0.8583,0.8506,0.0226,0.0515,0.940971428571429,0.93145
83,0.9982,0.8965,0.9444,0.7811,0.7941,0.9271,0.9193,1.2351,0.0222,0.992,0.9532,0.8748,0.7274,0.7491,0.8548,0.8407,0.0235,0.05,0.894385714285714,0.877083333333334
84,0.9981,0.8497,0.9495,0.8429,0.874,0.8925,0.8676,1.2886,0.0188,0.9923,0.9462,0.8843,0.7425,0.7143,0.842,0.8242,0.0268,0.0534,0.896328571428572,0.879366666666667
85,0.9981,0.867,0.9316,0.8278,0.9017,0.924,0.9474,1.273,0.0163,0.9919,0.934,0.8789,0.7318,0.7465,0.8212,0.8479,0.0222,0.0495,0.913942857142857,0.899916666666667
86,0.9982,0.8535,0.9545,0.8121,0.8713,0.9506,0.9312,1.1074,0.0193,0.9923,0.9451,0.8777,0.7212,0.7695,0.8494,0.8363,0.0232,0.0506,0.9102,0.895533333333333
87,0.998,0.7705,0.8607,0.7898,0.854,0.8781,0.9462,1.3183,0.023,0.992,0.9397,0.8706,0.7238,0.7533,0.8478,0.8555,0.0223,0.0489,0.871042857142857,0.849883333333334
88,0.998,0.8535,0.9419,0.8786,0.882,0.8981,0.9392,1.5864,0.0149,0.9919,0.9254,0.8743,0.7283,0.7414,0.8233,0.8375,0.0222,0.0496,0.913042857142857,0.898883333333334
89,0.9979,0.8244,0.9212,0.7741,0.7708,0.8478,0.9125,1.3361,0.0235,0.9917,0.9531,0.8693,0.7016,0.7709,0.8547,0.8401,0.0213,0.0463,0.8641,0.8418
90,0.998,0.7806,0.8745,0.6577,0.8195,0.89,0.9088,0.9928,0.0333,0.9921,0.9487,0.8747,0.7042,0.783,0.8429,0.8621,0.0231,0.0487,0.847014285714286,0.82185
91,0.9981,0.8903,0.9328,0.7773,0.9032,0.9368,0.9342,1.6287,0.0182,0.9919,0.9514,0.8738,0.7041,0.7641,0.845,0.8438,0.0207,0.0467,0.910385714285714,0.895766666666667
92,0.9979,0.8518,0.9256,0.6802,0.8393,0.8937,0.8871,1.1982,0.0248,0.992,0.9575,0.8737,0.718,0.6746,0.8556,0.8429,0.035,0.0516,0.867942857142857,0.846283333333333
93,0.998,0.8978,0.9348,0.851,0.8959,0.9541,0.9451,1.7186,0.012,0.9917,0.9444,0.8669,0.6988,0.7495,0.8577,0.854,0.0195,0.0467,0.925242857142857,0.913116666666667
94,0.9977,0.9023,0.9502,0.8529,0.8741,0.8606,0.8875,2.0485,0.0133,0.9914,0.9539,0.8636,0.6919,0.7768,0.8589,0.8409,0.0197,0.0431,0.903614285714286,0.887933333333333
95,0.9978,0.8485,0.9545,0.8647,0.9107,0.9444,0.9229,1.8895,0.0126,0.9915,0.9559,0.8748,0.6997,0.7576,0.8626,0.8366,0.0207,0.0447,0.9205,0.907616666666667
96,0.9981,0.8832,0.935,0.5848,0.9005,0.9523,0.9418,1.3208,0.0314,0.9915,0.9434,0.881,0.7053,0.78,0.8743,0.8617,0.021,0.0447,0.8851,0.866266666666667
97,0.9982,0.8951,0.9449,0.7327,0.9267,0.9564,0.9474,1.5328,0.0217,0.9919,0.945,0.8794,0.7257,0.7763,0.8736,0.853,0.0223,0.0464,0.914485714285714,0.900533333333333
98,0.998,0.8775,0.9429,0.8325,0.9241,0.9549,0.9316,1.6745,0.0133,0.9919,0.9492,0.879,0.7251,0.8137,0.8762,0.8551,0.0188,0.0443,0.923071428571429,0.910583333333334
99,0.9979,0.7889,0.7915,0.7733,0.8958,0.9631,0.9495,1.4551,0.025,0.9915,0.9268,0.8112,0.6964,0.7955,0.8731,0.8566,0.0225,0.0452,0.88,0.86035
100,0.9978,0.8637,0.91,0.7971,0.8876,0.9602,0.9426,1.9224,0.0134,0.9915,0.9543,0.8598,0.6945,0.7845,0.8493,0.8687,0.0204,0.0439,0.908428571428571,0.893533333333333
101,0.9979,0.832,0.9084,0.6916,0.9099,0.9601,0.9404,1.4569,0.0243,0.9915,0.9508,0.8803,0.7061,0.8049,0.869,0.8585,0.0208,0.0423,0.891471428571429,0.873733333333333
102,0.9977,0.8115,0.8579,0.7174,0.9223,0.9596,0.9482,1.8725,0.0174,0.9911,0.9543,0.8752,0.6849,0.8006,0.8616,0.863,0.0175,0.0399,0.8878,0.869483333333333
103,0.9978,0.8986,0.9348,0.7598,0.9313,0.9652,0.9488,2.0632,0.0137,0.991,0.9531,0.8682,0.6736,0.807,0.8635,0.8691,0.0179,0.0389,0.919471428571429,0.906416666666667
104,0.9978,0.8787,0.9378,0.8329,0.9198,0.9597,0.9348,2.0761,0.0116,0.9909,0.9524,0.882,0.6675,0.8208,0.8777,0.8583,0.0167,0.0365,0.923071428571429,0.910616666666667
105,0.9979,0.8926,0.9252,0.8292,0.9241,0.9589,0.9484,2.1197,0.0119,0.9907,0.9557,0.8731,0.6668,0.821,0.8695,0.867,0.0162,0.0348,0.925185714285714,0.913066666666667
106,0.9978,0.8822,0.9369,0.7363,0.9129,0.9596,0.9418,1.905,0.0162,0.9908,0.9541,0.8861,0.6712,0.8172,0.8728,0.8644,0.0158,0.0346,0.909642857142857,0.89495
107,0.9978,0.8804,0.9221,0.7857,0.9187,0.9584,0.9449,1.9975,0.0132,0.9908,0.9507,0.8727,0.6611,0.7917,0.8803,0.8554,0.0164,0.036,0.915428571428572,0.9017
108,0.9977,0.8817,0.9329,0.8259,0.9225,0.9615,0.9394,2.1736,0.0109,0.9907,0.9523,0.8828,0.6635,0.8138,0.8765,0.863,0.0152,0.034,0.923085714285715,0.91065
109,0.9979,0.8853,0.9233,0.7075,0.8975,0.9602,0.9411,1.6399,0.0202,0.9908,0.9523,0.8893,0.6639,0.8017,0.8609,0.855,0.0184,0.0351,0.901828571428571,0.885816666666667
110,0.9977,0.8812,0.9229,0.8392,0.8963,0.9588,0.9404,2.124,0.0105,0.9908,0.956,0.8828,0.6634,0.816,0.8702,0.8695,0.0156,0.0342,0.9195,0.906466666666667
111,0.9977,0.8882,0.9384,0.809,0.9153,0.9604,0.9454,2.3553,0.011,0.9906,0.9493,0.8791,0.6542,0.818,0.8747,0.8707,0.0143,0.0329,0.922057142857143,0.90945
112,0.9979,0.8856,0.9325,0.7538,0.8962,0.96,0.9464,1.7386,0.0167,0.9907,0.9521,0.889,0.6605,0.8159,0.869,0.8678,0.0166,0.0337,0.910342857142857,0.89575
113,0.9978,0.8946,0.9525,0.8101,0.9058,0.9616,0.9331,2.1361,0.0111,0.9907,0.9571,0.8886,0.6635,0.8179,0.8732,0.8679,0.0152,0.0336,0.922214285714286,0.909616666666667
114,0.9978,0.8952,0.9533,0.7824,0.9053,0.9609,0.9377,2.0575,0.0122,0.9905,0.9585,0.8799,0.6417,0.8209,0.8673,0.8696,0.0154,0.0327,0.918942857142857,0.9058
115,0.998,0.8874,0.9376,0.7682,0.9181,0.9598,0.9411,1.9317,0.0151,0.9904,0.9548,0.881,0.6456,0.8209,0.8695,0.8718,0.015,0.0319,0.915742857142857,0.902033333333333
116,0.9977,0.8483,0.909,0.7935,0.9039,0.9623,0.9374,2.0978,0.0134,0.9904,0.9532,0.8774,0.6385,0.812,0.8716,0.8698,0.0144,0.0316,0.907442857142857,0.8924
117,0.9977,0.8994,0.9429,0.8431,0.9178,0.9611,0.9432,2.6248,0.008,0.9906,0.9516,0.8842,0.6496,0.8231,0.874,0.8651,0.0146,0.0326,0.929314285714286,0.917916666666667
118,0.9977,0.9049,0.9491,0.8531,0.9214,0.9606,0.9182,2.5116,0.0084,0.9903,0.9519,0.8924,0.6313,0.8187,0.8739,0.8683,0.0144,0.0306,0.929285714285714,0.917883333333334
119,0.9976,0.889,0.9428,0.8509,0.917,0.9567,0.9445,2.5609,0.008,0.9903,0.9548,0.8866,0.6391,0.8291,0.8697,0.8606,0.0139,0.0305,0.928357142857143,0.916816666666667
120,0.9977,0.9082,0.9451,0.8307,0.9207,0.958,0.94,2.5321,0.0088,0.9904,0.9539,0.8832,0.635,0.8237,0.8678,0.8606,0.0156,0.0316,0.928628571428571,0.917116666666667
121,0.9979,0.8967,0.9357,0.7967,0.9136,0.961,0.9472,2.0158,0.013,0.9903,0.9546,0.8827,0.6268,0.8228,0.8674,0.8716,0.0153,0.0312,0.921257142857143,0.908483333333333
122,0.9978,0.8917,0.9113,0.7934,0.9301,0.9641,0.9454,2.152,0.0123,0.9903,0.9558,0.8772,0.6388,0.8178,0.8684,0.853,0.014,0.0309,0.919114285714286,0.906
123,0.9977,0.8565,0.9257,0.8192,0.9131,0.9626,0.9446,2.1566,0.0114,0.9901,0.954,0.8827,0.6302,0.8226,0.8782,0.8639,0.014,0.0294,0.917057142857143,0.903616666666667
124,0.9976,0.874,0.9113,0.8302,0.8946,0.9418,0.9337,2.1633,0.0109,0.9903,0.9474,0.8871,0.6331,0.8151,0.8742,0.8641,0.0136,0.0301,0.911885714285715,0.8976
125,0.9976,0.896,0.9466,0.8438,0.9211,0.9604,0.9305,2.7622,0.0074,0.99,0.9519,0.8763,0.6149,0.8349,0.8813,0.8668,0.0126,0.0288,0.928,0.9164
126,0.9977,0.8926,0.9382,0.8405,0.9117,0.9632,0.9336,2.4289,0.0084,0.9903,0.9531,0.8881,0.6299,0.8357,0.8749,0.8745,0.0138,0.0294,0.925357142857143,0.9133
127,0.9976,0.8794,0.9461,0.8259,0.9011,0.9589,0.9403,2.5784,0.009,0.99,0.9495,0.8864,0.6166,0.8186,0.8739,0.8652,0.0127,0.0276,0.921328571428572,0.908616666666667
128,0.9977,0.896,0.9383,0.8077,0.8975,0.9578,0.9451,2.4992,0.0104,0.9901,0.9504,0.8857,0.618,0.813,0.8742,0.8684,0.0131,0.0286,0.920014285714286,0.907066666666667
129,0.9977,0.8866,0.9365,0.8042,0.92,0.9622,0.95,2.5081,0.01,0.9903,0.9484,0.8729,0.6303,0.8386,0.8726,0.8613,0.0151,0.0298,0.922457142857143,0.909916666666667
130,0.9977,0.9052,0.9568,0.8455,0.9161,0.9555,0.9365,2.6624,0.0077,0.9901,0.9472,0.89,0.6237,0.8404,0.8729,0.8713,0.0127,0.0279,0.930471428571429,0.919266666666667
131,0.9976,0.8977,0.95,0.8207,0.9058,0.9571,0.9343,2.9041,0.0083,0.9901,0.9519,0.881,0.6263,0.831,0.8733,0.8626,0.0125,0.0279,0.923314285714286,0.910933333333333
132,0.9976,0.8359,0.9339,0.8245,0.9023,0.9583,0.9364,2.441,0.0106,0.9899,0.9484,0.8837,0.615,0.8374,0.8745,0.864,0.0125,0.027,0.9127,0.89855
133,0.9976,0.9088,0.9379,0.7791,0.9233,0.9571,0.9361,2.9003,0.0097,0.9898,0.9483,0.884,0.595,0.8352,0.8715,0.8552,0.0132,0.0278,0.919985714285715,0.90705
134,0.9977,0.8774,0.9375,0.7691,0.9213,0.9549,0.9321,2.5651,0.0111,0.9899,0.9499,0.8919,0.6084,0.8324,0.8678,0.8648,0.0129,0.0269,0.912857142857143,0.898716666666667
135,0.9977,0.8028,0.9161,0.7643,0.9082,0.9559,0.9293,2.2573,0.0154,0.99,0.9404,0.8678,0.6125,0.8288,0.8654,0.8666,0.0132,0.0278,0.896328571428572,0.879433333333333
136,0.9976,0.9018,0.9474,0.8146,0.9211,0.9554,0.945,2.9496,0.0081,0.9899,0.9449,0.883,0.6172,0.8121,0.8603,0.8627,0.0127,0.0277,0.926128571428572,0.914216666666667
137,0.9975,0.8808,0.9427,0.8514,0.9138,0.957,0.9304,3.067,0.0071,0.9898,0.9477,0.8908,0.6021,0.8081,0.8742,0.8697,0.0119,0.0262,0.9248,0.912683333333333
138,0.9976,0.8565,0.9287,0.7856,0.8997,0.9547,0.8871,2.3683,0.0125,0.9898,0.949,0.8912,0.6014,0.8399,0.8748,0.8594,0.0122,0.0256,0.901414285714286,0.885383333333333
139,0.9976,0.8601,0.9447,0.7378,0.8994,0.9569,0.9127,2.5033,0.013,0.9899,0.9466,0.8937,0.6099,0.8376,0.8636,0.8624,0.0134,0.0275,0.901314285714286,0.885266666666667
140,0.9977,0.8506,0.9443,0.8454,0.9034,0.9589,0.9206,2.6383,0.0095,0.99,0.9527,0.8904,0.6182,0.8276,0.8696,0.8446,0.0121,0.0281,0.917271428571429,0.903866666666667
141,0.9977,0.895,0.9406,0.7944,0.9206,0.9623,0.943,2.8373,0.0094,0.9901,0.947,0.8861,0.6265,0.8285,0.8722,0.8604,0.0137,0.0277,0.921942857142857,0.909316666666667
142,0.9976,0.8613,0.9527,0.8059,0.8974,0.9609,0.8942,2.6959,0.0102,0.9899,0.9468,0.887,0.6028,0.8216,0.8763,0.8654,0.0125,0.0261,0.91,0.8954
143,0.9976,0.8733,0.9434,0.8063,0.8993,0.9533,0.9192,2.7683,0.0095,0.9898,0.9487,0.8892,0.6035,0.8332,0.8715,0.8486,0.0116,0.0262,0.9132,0.899133333333333
144,0.9976,0.8734,0.9312,0.8409,0.8533,0.955,0.9371,2.8823,0.0083,0.9898,0.9421,0.8827,0.6098,0.8353,0.8625,0.8636,0.0122,0.0259,0.912642857142857,0.898483333333333
145,0.9976,0.8619,0.9518,0.8455,0.8796,0.9591,0.9193,2.7279,0.0089,0.9899,0.9463,0.8886,0.6104,0.8171,0.8667,0.8496,0.0126,0.0269,0.9164,0.902866666666667
146,0.9976,0.8843,0.9486,0.8069,0.8915,0.9588,0.9309,2.8185,0.0089,0.9899,0.9485,0.8869,0.6059,0.8348,0.8638,0.8587,0.0123,0.0259,0.916942857142857,0.9035
147,0.9975,0.9142,0.9441,0.8293,0.9203,0.9628,0.9393,3.4225,0.0062,0.9898,0.9467,0.8935,0.6077,0.8328,0.8632,0.8572,0.0112,0.0251,0.929642857142857,0.918333333333333
148,0.9975,0.8967,0.948,0.8308,0.9246,0.959,0.9449,3.5084,0.0064,0.9898,0.9481,0.8871,0.6047,0.8405,0.8696,0.8563,0.0117,0.0251,0.928785714285714,0.917333333333334
149,0.9976,0.8702,0.9314,0.74,0.894,0.9564,0.9331,2.7956,0.0125,0.9897,0.947,0.8805,0.5921,0.8436,0.8635,0.8563,0.0125,0.025,0.903242857142857,0.887516666666667
150,0.9977,0.8698,0.918,0.7478,0.8548,0.9561,0.9307,2.6823,0.013,0.9898,0.9486,0.8909,0.5942,0.8387,0.8711,0.8446,0.0113,0.0259,0.896414285714286,0.879533333333333
151,0.9976,0.8596,0.9459,0.7783,0.9139,0.9564,0.9301,2.9954,0.0102,0.9897,0.948,0.8868,0.5968,0.8063,0.8604,0.8597,0.0123,0.0253,0.911685714285714,0.897366666666667
152,0.9976,0.8483,0.8856,0.793,0.8891,0.9566,0.9441,2.8372,0.0115,0.9897,0.9397,0.8797,0.5969,0.8339,0.8626,0.8776,0.0112,0.0245,0.902042857142857,0.886116666666667
153,0.9976,0.8876,0.9314,0.7403,0.9117,0.9549,0.9454,2.9863,0.0117,0.9896,0.9425,0.8844,0.5911,0.8329,0.8671,0.8695,0.011,0.0241,0.909842857142857,0.895216666666667
154,0.9976,0.8736,0.9437,0.7466,0.8814,0.9594,0.9312,2.8556,0.0112,0.9896,0.9482,0.8843,0.5905,0.8207,0.8623,0.8519,0.0116,0.0249,0.904785714285714,0.889316666666667
155,0.9976,0.9014,0.9535,0.791,0.9193,0.9549,0.941,3.3041,0.0087,0.9896,0.9451,0.8913,0.5806,0.8288,0.8698,0.8613,0.0111,0.0246,0.922671428571429,0.910183333333333
156,0.9976,0.8911,0.9511,0.8003,0.9154,0.9597,0.9419,3.0692,0.0088,0.9898,0.9458,0.8941,0.6055,0.8337,0.867,0.8596,0.0118,0.0252,0.922442857142857,0.909916666666667
157,0.9975,0.8967,0.9451,0.8225,0.912,0.9555,0.9378,3.3642,0.0071,0.9896,0.9481,0.8933,0.6001,0.8325,0.8627,0.8625,0.0107,0.0235,0.923871428571429,0.9116
158,0.9976,0.8681,0.9436,0.8439,0.9048,0.9545,0.9193,3.1591,0.0082,0.9897,0.9438,0.8826,0.6045,0.8292,0.8677,0.859,0.0107,0.0237,0.918828571428572,0.9057
159,0.9976,0.8829,0.9369,0.7761,0.9011,0.9511,0.9424,2.888,0.011,0.9897,0.9473,0.888,0.5962,0.8305,0.8714,0.858,0.0118,0.0236,0.912585714285714,0.898416666666667
160,0.9975,0.8808,0.9504,0.6909,0.9055,0.9558,0.942,3.1392,0.0126,0.9899,0.9448,0.8844,0.5887,0.8382,0.8676,0.8607,0.0116,0.0252,0.903271428571429,0.887566666666667
161,0.9976,0.8914,0.9282,0.6666,0.9077,0.9551,0.9396,2.7772,0.0161,0.9896,0.9489,0.8922,0.5824,0.8077,0.8683,0.849,0.0122,0.0244,0.898028571428572,0.881433333333333
162,0.9976,0.8903,0.938,0.7918,0.9105,0.9562,0.9387,3.3268,0.0083,0.9898,0.9502,0.8792,0.6009,0.822,0.8653,0.8613,0.0115,0.0251,0.917585714285715,0.90425
163,0.9977,0.8563,0.922,0.7,0.9012,0.9548,0.9366,2.4681,0.0169,0.9899,0.9455,0.8817,0.6125,0.8371,0.8634,0.8611,0.014,0.0249,0.895514285714286,0.878483333333334
164,0.9977,0.8935,0.9293,0.7946,0.9017,0.9442,0.9369,2.8761,0.0103,0.99,0.9458,0.8811,0.6287,0.8187,0.8668,0.854,0.0113,0.026,0.913985714285714,0.900033333333334
165,0.9975,0.8811,0.9298,0.8089,0.9173,0.9529,0.9233,3.1211,0.0088,0.9897,0.9471,0.8855,0.604,0.8341,0.8645,0.8639,0.0113,0.0236,0.915828571428571,0.902216666666667
166,0.9976,0.856,0.9483,0.8009,0.902,0.9526,0.9276,3.0186,0.0102,0.9894,0.9416,0.886,0.5799,0.8425,0.8665,0.8651,0.0101,0.0218,0.912142857142857,0.8979
167,0.9976,0.9132,0.9404,0.7475,0.9155,0.9567,0.9334,3.0848,0.0097,0.9894,0.9457,0.8833,0.5783,0.8108,0.8603,0.8615,0.0116,0.0232,0.9149,0.901116666666667
168,0.9975,0.8955,0.9426,0.803,0.9182,0.957,0.931,3.189,0.0079,0.9895,0.9438,0.8745,0.5757,0.8177,0.8643,0.8683,0.0109,0.0237,0.920685714285714,0.907883333333333
169,0.9975,0.8305,0.9114,0.7781,0.8871,0.9554,0.8892,2.8419,0.0116,0.9895,0.9422,0.8819,0.5863,0.8232,0.8631,0.8678,0.0121,0.0227,0.892742857142857,0.875283333333334
170,0.9975,0.8865,0.9344,0.8456,0.907,0.9567,0.9359,3.2694,0.0068,0.9896,0.9449,0.8794,0.6049,0.8123,0.8583,0.871,0.0106,0.0244,0.923371428571429,0.911016666666667
171,0.9976,0.856,0.9468,0.7752,0.891,0.9543,0.8951,2.5059,0.0123,0.9896,0.9442,0.8815,0.5854,0.835,0.8642,0.8573,0.0113,0.0233,0.902285714285715,0.8864
172,0.9975,0.8995,0.9349,0.8174,0.9069,0.9559,0.9329,3.1951,0.0075,0.9895,0.949,0.8792,0.5864,0.8216,0.8612,0.863,0.0105,0.0231,0.920714285714286,0.907916666666667
173,0.9975,0.8504,0.911,0.8083,0.8266,0.951,0.9238,2.9575,0.0103,0.9893,0.9423,0.8845,0.5778,0.8361,0.8522,0.8674,0.0103,0.0215,0.895514285714286,0.878516666666667
174,0.9975,0.8955,0.9375,0.8289,0.9018,0.9531,0.9371,3.3195,0.007,0.9892,0.9427,0.8858,0.5734,0.8227,0.8641,0.8652,0.0098,0.0212,0.921628571428572,0.908983333333334
175,0.9975,0.8413,0.9297,0.8191,0.901,0.9536,0.9419,3.0024,0.0092,0.9894,0.9326,0.8798,0.5806,0.81,0.8614,0.8621,0.0108,0.0222,0.912014285714286,0.897766666666667
176,0.9976,0.879,0.9309,0.8395,0.8881,0.9372,0.9368,2.897,0.0083,0.9894,0.9413,0.884,0.5746,0.8167,0.8595,0.8514,0.012,0.0237,0.915585714285714,0.901916666666667
177,0.9975,0.894,0.9522,0.8465,0.8972,0.956,0.9405,3.6313,0.0055,0.9894,0.9443,0.8825,0.5766,0.8202,0.8518,0.8663,0.0095,0.022,0.926271428571429,0.9144
178,0.9975,0.8631,0.95,0.8564,0.9003,0.9546,0.928,3.5856,0.0062,0.9895,0.9442,0.8884,0.586,0.8255,0.8518,0.8686,0.0106,0.0221,0.921414285714286,0.908733333333334
179,0.9975,0.8467,0.9347,0.8026,0.8404,0.9548,0.9216,2.8655,0.0104,0.9893,0.9389,0.8826,0.5445,0.8256,0.8574,0.8642,0.0113,0.0221,0.899757142857143,0.883466666666667
180,0.9974,0.8073,0.9481,0.8141,0.867,0.9559,0.8107,2.9742,0.0126,0.9892,0.9411,0.8895,0.561,0.7935,0.8596,0.8666,0.0101,0.0217,0.885785714285714,0.867183333333333
181,0.9976,0.8933,0.9329,0.7638,0.9092,0.9512,0.9402,3.0702,0.0108,0.9893,0.9415,0.882,0.5656,0.8211,0.8544,0.8506,0.0102,0.0216,0.9126,0.898433333333333
182,0.9976,0.7933,0.9002,0.7761,0.8934,0.9523,0.9359,2.7371,0.0129,0.9894,0.9402,0.8773,0.5777,0.8238,0.8568,0.866,0.0101,0.0213,0.892685714285715,0.8752
183,0.9976,0.8541,0.9449,0.8077,0.9016,0.9572,0.9105,3.0855,0.0092,0.9894,0.9417,0.8843,0.5873,0.8275,0.8594,0.8544,0.0105,0.0215,0.910514285714286,0.896
184,0.9975,0.8771,0.9331,0.7647,0.9006,0.9516,0.9304,3.382,0.0094,0.9894,0.9363,0.884,0.5867,0.8267,0.8638,0.8616,0.011,0.0222,0.907857142857143,0.892916666666667
185,0.9975,0.8592,0.9384,0.767,0.8884,0.9521,0.9338,3.2274,0.0101,0.9893,0.9385,0.8852,0.5793,0.8223,0.8575,0.8648,0.0096,0.0208,0.9052,0.889816666666667
186,0.9974,0.8041,0.9313,0.7919,0.8349,0.9349,0.7687,2.9546,0.0141,0.9893,0.9413,0.8813,0.5683,0.8212,0.825,0.8604,0.011,0.0214,0.866171428571429,0.8443
187,0.9974,0.8635,0.9429,0.8012,0.9073,0.9503,0.9326,3.6503,0.0074,0.9892,0.9427,0.8842,0.5558,0.8211,0.8515,0.8429,0.0096,0.0211,0.9136,0.899633333333334
188,0.9974,0.8216,0.9388,0.754,0.8954,0.947,0.9204,3.0091,0.0119,0.9892,0.9328,0.8813,0.5619,0.833,0.8537,0.8619,0.0106,0.0205,0.896371428571429,0.879533333333333
189,0.9974,0.8758,0.9253,0.829,0.914,0.9522,0.9414,3.7197,0.0063,0.9893,0.941,0.8793,0.567,0.8273,0.86,0.8694,0.0099,0.021,0.9193,0.906283333333334
190,0.9976,0.8777,0.9248,0.7678,0.8994,0.9496,0.9371,3.169,0.01,0.9895,0.9457,0.875,0.578,0.8352,0.8606,0.8666,0.0107,0.0216,0.907714285714286,0.892733333333334
191,0.9976,0.8995,0.9359,0.7693,0.8867,0.9496,0.9358,3.069,0.0103,0.9893,0.9429,0.8767,0.5832,0.8296,0.8531,0.8625,0.0099,0.021,0.910628571428572,0.896133333333333
192,0.9975,0.8434,0.9417,0.8029,0.8967,0.951,0.9206,3.5444,0.0083,0.9893,0.9417,0.8786,0.5793,0.8325,0.86,0.8555,0.0093,0.021,0.907685714285714,0.892716666666667
193,0.9975,0.8694,0.9273,0.782,0.8827,0.9504,0.9241,3.2784,0.009,0.9892,0.9453,0.8884,0.5647,0.8193,0.8591,0.8508,0.0107,0.0207,0.904771428571429,0.889316666666667
194,0.9975,0.889,0.9268,0.7807,0.9051,0.9513,0.9348,3.3973,0.0084,0.9895,0.9372,0.8868,0.5847,0.8346,0.8439,0.8695,0.0105,0.0218,0.912171428571429,0.89795
195,0.9975,0.8765,0.9322,0.842,0.9149,0.9485,0.9406,3.6147,0.0064,0.9892,0.9394,0.8785,0.5757,0.8423,0.8575,0.8695,0.0091,0.0199,0.921742857142857,0.909116666666667
196,0.9975,0.867,0.9329,0.7901,0.9011,0.948,0.9329,3.3905,0.0085,0.9893,0.9393,0.8826,0.5702,0.8341,0.8329,0.8559,0.0112,0.0215,0.909928571428572,0.895333333333333
197,0.9975,0.8589,0.9292,0.8279,0.9028,0.9459,0.9313,3.4417,0.0075,0.9892,0.9367,0.8761,0.5681,0.834,0.8513,0.8616,0.0099,0.0205,0.913357142857143,0.899333333333333
198,0.9976,0.8325,0.9286,0.6869,0.8869,0.9514,0.9356,2.783,0.0153,0.9892,0.932,0.8835,0.5657,0.8316,0.8485,0.8543,0.0103,0.0201,0.8885,0.870316666666667
199,0.9975,0.8145,0.9303,0.8133,0.9093,0.9522,0.9349,3.5246,0.0084,0.9893,0.9371,0.8862,0.5794,0.8331,0.8525,0.8584,0.0091,0.0211,0.907428571428572,0.892416666666667
200,0.9975,0.8634,0.9308,0.8062,0.9053,0.9514,0.9344,3.5479,0.0074,0.9892,0.9435,0.8807,0.5626,0.8338,0.8525,0.8621,0.0089,0.0198,0.912714285714286,0.898583333333333
201,0.9975,0.8181,0.9249,0.7958,0.8963,0.9476,0.8585,3.084,0.0108,0.9892,0.9389,0.8802,0.5653,0.8316,0.8496,0.848,0.0114,0.0207,0.891242857142857,0.873533333333334
202,0.9975,0.8732,0.9452,0.8342,0.9019,0.9476,0.9256,3.4707,0.0067,0.9892,0.9418,0.8842,0.5623,0.8308,0.8538,0.8578,0.009,0.0203,0.917885714285714,0.904616666666667
203,0.9975,0.8792,0.9376,0.7619,0.8711,0.9498,0.9288,3.3061,0.0098,0.9892,0.944,0.8893,0.5689,0.8387,0.8476,0.8623,0.0088,0.0197,0.9037,0.888066666666667
204,0.9975,0.8806,0.9382,0.8363,0.8923,0.9501,0.9369,3.7257,0.0065,0.9891,0.9411,0.8855,0.5557,0.8129,0.8511,0.8461,0.0094,0.0196,0.918842857142857,0.905733333333333
205,0.9975,0.8549,0.9389,0.8131,0.9058,0.952,0.9334,3.6983,0.0075,0.9891,0.9364,0.8758,0.5619,0.8309,0.8533,0.863,0.0089,0.0192,0.913657142857143,0.899683333333334
206,0.9975,0.8799,0.9394,0.8158,0.9007,0.9535,0.9381,3.8692,0.0069,0.9889,0.9329,0.886,0.5525,0.8446,0.8535,0.8652,0.0078,0.0175,0.917842857142857,0.904566666666667
207,0.9975,0.8816,0.9484,0.8202,0.8979,0.9532,0.9238,3.8059,0.0071,0.989,0.9381,0.8775,0.5509,0.8452,0.8532,0.8588,0.0082,0.0179,0.917514285714286,0.904183333333334
208,0.9975,0.8644,0.939,0.8125,0.8868,0.943,0.9311,3.6079,0.0077,0.9891,0.9368,0.8784,0.5576,0.8226,0.8532,0.8603,0.0088,0.0186,0.910614285714286,0.896133333333333
209,0.9975,0.8655,0.9417,0.8128,0.8991,0.9477,0.9322,3.8752,0.0068,0.989,0.941,0.8799,0.5577,0.8394,0.8436,0.8643,0.0077,0.0177,0.913785714285714,0.899833333333334
210,0.9975,0.867,0.943,0.8485,0.904,0.9489,0.9258,3.9657,0.0059,0.989,0.9362,0.8781,0.5586,0.8464,0.8471,0.8625,0.0081,0.0172,0.919242857142857,0.9062
211,0.9975,0.8568,0.9407,0.8113,0.9002,0.9499,0.9213,3.6209,0.0078,0.989,0.9416,0.8795,0.5528,0.853,0.8491,0.8564,0.0087,0.0182,0.9111,0.8967
212,0.9974,0.8415,0.9225,0.8477,0.9054,0.9461,0.9325,3.8117,0.0067,0.9889,0.9389,0.8773,0.5581,0.8425,0.8445,0.8585,0.0078,0.0177,0.9133,0.899283333333334
213,0.9975,0.8831,0.9401,0.843,0.898,0.9454,0.9322,3.8869,0.006,0.9889,0.9368,0.8819,0.5443,0.8392,0.8393,0.8503,0.0076,0.0172,0.9199,0.906966666666667
214,0.9974,0.8445,0.9385,0.8485,0.9001,0.9457,0.9111,3.8813,0.0064,0.9888,0.9378,0.8778,0.5451,0.8411,0.8457,0.8655,0.0076,0.0169,0.912257142857143,0.898066666666667
215,0.9975,0.8698,0.9455,0.8351,0.8972,0.9459,0.9128,3.9811,0.0062,0.9889,0.9372,0.8838,0.5573,0.8401,0.8473,0.8534,0.0079,0.0174,0.914828571428572,0.90105
216,0.9975,0.8584,0.9148,0.7879,0.9006,0.9466,0.9324,3.6328,0.0088,0.9889,0.9356,0.8799,0.5464,0.8449,0.8439,0.8617,0.008,0.0168,0.905457142857143,0.890116666666667
217,0.9974,0.869,0.9443,0.8291,0.9007,0.9455,0.9157,3.9097,0.0066,0.9889,0.9396,0.8801,0.555,0.8518,0.8442,0.859,0.0088,0.0171,0.914528571428571,0.900716666666667
218,0.9975,0.8822,0.9364,0.8303,0.8997,0.948,0.9366,3.9047,0.0061,0.9889,0.9369,0.8738,0.5491,0.8388,0.8492,0.861,0.0076,0.017,0.918671428571429,0.905533333333334
219,0.9974,0.876,0.9319,0.8455,0.9045,0.9465,0.9419,4.2688,0.0053,0.9888,0.9371,0.8808,0.5442,0.844,0.8442,0.8582,0.0071,0.0162,0.920528571428572,0.907716666666667
220,0.9974,0.8542,0.9234,0.8287,0.867,0.946,0.937,3.7717,0.0073,0.9888,0.9371,0.875,0.5514,0.8427,0.8481,0.8568,0.0081,0.0167,0.907671428571429,0.892716666666667
221,0.9974,0.8453,0.9302,0.8451,0.8857,0.9466,0.9226,4.0198,0.0065,0.9888,0.9383,0.8768,0.546,0.8115,0.8461,0.8598,0.0079,0.017,0.910414285714286,0.895916666666667
222,0.9975,0.8729,0.931,0.8496,0.9086,0.9468,0.9326,3.907,0.0058,0.9889,0.9368,0.869,0.553,0.8289,0.8421,0.8545,0.008,0.0169,0.919857142857143,0.906916666666667
223,0.9975,0.8686,0.9191,0.8145,0.8927,0.9458,0.9315,3.5711,0.008,0.9888,0.9327,0.8738,0.551,0.8392,0.8418,0.8591,0.0077,0.0164,0.909957142857143,0.895366666666667
224,0.9974,0.8618,0.9379,0.834,0.8923,0.9468,0.9038,3.8921,0.0063,0.9888,0.9373,0.8763,0.5444,0.832,0.8457,0.8665,0.0074,0.0165,0.910571428571429,0.8961
225,0.9974,0.8712,0.9287,0.8273,0.8855,0.9486,0.9306,4.0959,0.0062,0.9888,0.934,0.8799,0.5453,0.8279,0.8463,0.8505,0.0071,0.0163,0.912757142857143,0.89865
226,0.9975,0.8641,0.9291,0.8111,0.902,0.9478,0.9285,3.7866,0.0077,0.9889,0.9313,0.8805,0.5517,0.8367,0.8464,0.8523,0.0087,0.017,0.911442857142857,0.8971
227,0.9974,0.8742,0.9147,0.8226,0.8874,0.9472,0.9261,4.0043,0.0069,0.9889,0.9335,0.8813,0.5532,0.8326,0.8455,0.8536,0.007,0.0164,0.909942857142857,0.895366666666667
228,0.9974,0.8846,0.9356,0.8163,0.8916,0.9458,0.9319,4.0274,0.0066,0.9888,0.9306,0.8736,0.5429,0.8372,0.8431,0.855,0.0077,0.0158,0.914742857142857,0.900966666666667
229,0.9975,0.8807,0.936,0.8047,0.889,0.9431,0.9145,3.8652,0.0076,0.9888,0.9357,0.8828,0.5442,0.8378,0.8415,0.8546,0.007,0.016,0.909357142857143,0.894666666666667
230,0.9975,0.8514,0.9306,0.7458,0.8801,0.9473,0.9082,3.484,0.011,0.9888,0.9339,0.8782,0.5503,0.842,0.8396,0.8502,0.0077,0.016,0.894414285714286,0.877233333333333
231,0.9974,0.8679,0.9218,0.8308,0.9064,0.9451,0.9347,4.2882,0.0059,0.9888,0.9315,0.8797,0.5397,0.8464,0.8415,0.8602,0.0069,0.0159,0.914871428571429,0.901116666666667
232,0.9974,0.8921,0.9341,0.8187,0.8961,0.9443,0.9171,4.1697,0.0063,0.9888,0.9386,0.8768,0.5384,0.8465,0.8406,0.8578,0.0076,0.0164,0.914257142857143,0.9004
233,0.9974,0.8838,0.9345,0.8283,0.895,0.9462,0.9231,4.2239,0.0059,0.9888,0.9355,0.8761,0.5427,0.8552,0.84,0.8566,0.007,0.0154,0.915471428571429,0.901816666666667
234,0.9974,0.883,0.9352,0.8304,0.9002,0.9449,0.9251,4.2572,0.0057,0.9887,0.9331,0.8753,0.5444,0.8493,0.8427,0.8528,0.0075,0.0156,0.9166,0.903133333333333
235,0.9974,0.8974,0.9249,0.8335,0.8973,0.9447,0.9343,4.2411,0.0056,0.9887,0.9319,0.87,0.54,0.8487,0.8312,0.8553,0.0075,0.0156,0.9185,0.90535
236,0.9974,0.8869,0.9314,0.8265,0.8856,0.9471,0.9148,4.1435,0.006,0.9887,0.9339,0.8649,0.5377,0.8416,0.8396,0.8498,0.0073,0.0161,0.912814285714286,0.898716666666667
237,0.9974,0.9007,0.9345,0.8018,0.8971,0.9461,0.9239,4.2717,0.006,0.9888,0.9338,0.8777,0.54,0.8405,0.843,0.8559,0.0076,0.0161,0.9145,0.900683333333333
238,0.9974,0.8636,0.9378,0.8281,0.8783,0.9468,0.8758,3.844,0.0069,0.9887,0.9344,0.8761,0.5361,0.839,0.8458,0.861,0.0078,0.016,0.903971428571429,0.8884
239,0.9974,0.8803,0.9422,0.8373,0.8953,0.9429,0.9277,4.1676,0.0053,0.9887,0.9344,0.8777,0.5377,0.844,0.8442,0.854,0.0072,0.0159,0.917585714285714,0.904283333333333
240,0.9974,0.8773,0.9282,0.8347,0.8976,0.9457,0.9344,4.165,0.0057,0.9887,0.933,0.8711,0.539,0.8465,0.8433,0.858,0.0074,0.0155,0.916471428571429,0.902983333333333
241,0.9974,0.8904,0.9353,0.8222,0.897,0.9445,0.9273,4.0014,0.0058,0.9888,0.9317,0.8741,0.5358,0.8394,0.842,0.8531,0.0075,0.0163,0.9163,0.902783333333333
242,0.9975,0.8804,0.931,0.8243,0.8869,0.9403,0.9223,3.8991,0.0066,0.9887,0.9303,0.8778,0.5369,0.8476,0.8344,0.8546,0.0071,0.0156,0.911814285714286,0.897533333333334
243,0.9974,0.8693,0.9364,0.8244,0.8899,0.9414,0.9253,4.2041,0.0061,0.9887,0.9317,0.8803,0.5306,0.8512,0.8423,0.8557,0.0067,0.0149,0.912014285714286,0.897783333333333
244,0.9974,0.8136,0.9208,0.8242,0.9095,0.941,0.9191,3.9036,0.0074,0.9886,0.9325,0.881,0.5239,0.8483,0.8416,0.8552,0.0072,0.0154,0.903657142857143,0.888033333333333
245,0.9974,0.8767,0.9416,0.8224,0.9061,0.9435,0.9299,4.4016,0.0052,0.9887,0.9337,0.8783,0.5296,0.8521,0.843,0.8511,0.0071,0.0153,0.9168,0.903366666666667
246,0.9974,0.8401,0.9375,0.8298,0.8825,0.9396,0.8877,4.1106,0.0073,0.9887,0.9295,0.8849,0.5276,0.8522,0.8384,0.855,0.0074,0.0152,0.902085714285714,0.8862
247,0.9974,0.8745,0.9401,0.8403,0.8922,0.9407,0.9275,4.3869,0.0051,0.9887,0.9314,0.8794,0.5354,0.8426,0.8387,0.854,0.0065,0.015,0.9161,0.90255
248,0.9974,0.873,0.9385,0.8287,0.8968,0.9427,0.9177,4.2712,0.0056,0.9886,0.9256,0.8764,0.5296,0.844,0.8436,0.8519,0.0068,0.0146,0.913542857142857,0.899566666666667
249,0.9974,0.8617,0.9265,0.8352,0.8909,0.9453,0.932,4.2545,0.0058,0.9886,0.9264,0.8831,0.5314,0.8497,0.841,0.8516,0.0068,0.0147,0.912714285714286,0.8986
250,0.9974,0.883,0.9293,0.8487,0.879,0.9439,0.9307,4.5004,0.0049,0.9886,0.9287,0.8754,0.534,0.8524,0.8415,0.8525,0.0069,0.0148,0.916,0.902433333333333
251,0.9974,0.883,0.9371,0.8346,0.8904,0.9442,0.9036,4.4683,0.0054,0.9886,0.9308,0.874,0.5358,0.8567,0.8373,0.8533,0.0069,0.0146,0.9129,0.898816666666667
252,0.9974,0.8945,0.935,0.833,0.9031,0.9433,0.9335,4.6312,0.0046,0.9886,0.9306,0.8798,0.5241,0.8471,0.8334,0.8517,0.0068,0.0146,0.919971428571429,0.907066666666667
253,0.9974,0.8569,0.9246,0.8301,0.8993,0.9416,0.9386,4.3571,0.0059,0.9886,0.9281,0.8761,0.5317,0.8418,0.8339,0.8503,0.0076,0.0149,0.912642857142857,0.898516666666667
254,0.9974,0.8933,0.9291,0.82,0.8983,0.9416,0.9419,4.5636,0.0054,0.9886,0.9329,0.8718,0.5252,0.8467,0.8328,0.8521,0.0072,0.0146,0.917371428571429,0.904033333333333
255,0.9974,0.8915,0.9252,0.8127,0.8803,0.9355,0.937,4.1016,0.0063,0.9886,0.9318,0.8778,0.5356,0.8491,0.8371,0.843,0.0071,0.0155,0.911371428571429,0.897033333333333
256,0.9974,0.8808,0.9349,0.8348,0.9002,0.9422,0.935,4.5675,0.005,0.9886,0.9299,0.8711,0.5299,0.8373,0.8363,0.8515,0.0066,0.0149,0.9179,0.90465
257,0.9974,0.8855,0.92,0.8247,0.8982,0.9389,0.9397,4.624,0.0057,0.9886,0.9322,0.8658,0.5392,0.8556,0.8318,0.855,0.0068,0.0147,0.914914285714286,0.901166666666667
258,0.9974,0.8226,0.8988,0.8104,0.8812,0.9385,0.936,3.953,0.0088,0.9885,0.9269,0.867,0.5306,0.8508,0.836,0.8469,0.0071,0.0143,0.897842857142857,0.88125
259,0.9974,0.894,0.9266,0.8255,0.9013,0.9375,0.9316,4.6202,0.0052,0.9886,0.9293,0.865,0.5413,0.8523,0.8372,0.8486,0.0064,0.0145,0.916271428571429,0.90275
260,0.9974,0.9018,0.9265,0.8059,0.9074,0.9417,0.9377,4.4697,0.0057,0.9887,0.9304,0.8722,0.5436,0.8487,0.8363,0.8528,0.007,0.0152,0.916914285714286,0.9035
261,0.9974,0.8484,0.9379,0.8086,0.8706,0.9407,0.8697,3.7943,0.0089,0.9886,0.9269,0.873,0.5384,0.8393,0.8345,0.8552,0.0078,0.0148,0.896185714285714,0.879316666666667
262,0.9974,0.8842,0.9288,0.8128,0.8979,0.942,0.9212,4.411,0.0058,0.9887,0.9287,0.876,0.5334,0.838,0.831,0.8512,0.007,0.0151,0.912042857142857,0.897816666666667
263,0.9974,0.8501,0.9329,0.8301,0.8897,0.9406,0.9097,4.4908,0.0062,0.9886,0.9309,0.8681,0.5387,0.8469,0.8274,0.8522,0.0069,0.0144,0.907214285714286,0.892183333333334
264,0.9974,0.8855,0.9265,0.8235,0.9001,0.9412,0.9272,4.5494,0.0053,0.9886,0.9297,0.8771,0.5321,0.839,0.8324,0.8495,0.0065,0.0144,0.914485714285715,0.900666666666667
265,0.9975,0.8808,0.9272,0.7836,0.8971,0.9399,0.9292,4.1644,0.0075,0.9886,0.9262,0.8664,0.5361,0.8397,0.8246,0.8478,0.0074,0.015,0.9079,0.892966666666667
266,0.9974,0.8728,0.9345,0.84,0.9023,0.9414,0.928,4.6006,0.005,0.9886,0.9263,0.8718,0.5406,0.8463,0.8367,0.8509,0.0065,0.0146,0.916628571428571,0.903166666666667
267,0.9974,0.8648,0.9363,0.8407,0.8988,0.9418,0.9166,4.344,0.0055,0.9885,0.9294,0.8686,0.5327,0.8377,0.8322,0.842,0.0071,0.0146,0.913771428571429,0.899833333333334
268,0.9974,0.9,0.9307,0.7969,0.8999,0.9394,0.9313,4.5703,0.0055,0.9885,0.9275,0.8728,0.527,0.8463,0.8337,0.8482,0.0065,0.0142,0.913657142857143,0.8997
269,0.9974,0.8807,0.9328,0.8105,0.902,0.9394,0.9262,4.5192,0.0057,0.9885,0.9296,0.8746,0.5302,0.8298,0.8256,0.8641,0.0078,0.0147,0.912714285714286,0.8986
270,0.9974,0.8907,0.9296,0.8289,0.8996,0.9407,0.9253,4.5174,0.0053,0.9885,0.9272,0.8719,0.5265,0.8527,0.8252,0.8468,0.0065,0.014,0.916028571428572,0.902466666666667
271,0.9974,0.8861,0.9312,0.8083,0.9059,0.9428,0.9349,4.6131,0.0055,0.9887,0.9268,0.8789,0.5438,0.856,0.8379,0.8536,0.007,0.0146,0.915228571428572,0.901533333333333
272,0.9974,0.8817,0.9346,0.8217,0.9043,0.9435,0.9349,4.6813,0.0048,0.9885,0.9248,0.88,0.5286,0.85,0.8309,0.8535,0.0063,0.014,0.916871428571429,0.90345
273,0.9974,0.8784,0.9286,0.757,0.8885,0.9404,0.9343,4.1127,0.0079,0.9885,0.9265,0.8699,0.5238,0.8478,0.8334,0.8537,0.0074,0.0142,0.903514285714286,0.887866666666667
274,0.9974,0.8865,0.9271,0.8068,0.9042,0.939,0.9258,4.4722,0.0057,0.9886,0.9246,0.867,0.5289,0.8442,0.8309,0.8523,0.007,0.0146,0.9124,0.898233333333333
275,0.9974,0.8769,0.9289,0.7972,0.9026,0.939,0.9315,4.6117,0.0057,0.9885,0.9252,0.8741,0.5282,0.8458,0.8239,0.8433,0.0065,0.014,0.9105,0.896016666666667
276,0.9974,0.8889,0.926,0.8085,0.8848,0.9373,0.9369,4.4418,0.0056,0.9885,0.9258,0.8719,0.5244,0.8496,0.8267,0.8496,0.0072,0.014,0.9114,0.897066666666667
277,0.9974,0.8849,0.933,0.748,0.8902,0.9403,0.9344,4.1864,0.0079,0.9885,0.9257,0.8699,0.5227,0.8326,0.8379,0.8481,0.0068,0.0142,0.904028571428571,0.888466666666667
278,0.9974,0.8887,0.9273,0.7701,0.9018,0.9435,0.9343,4.5406,0.0064,0.9886,0.9248,0.8711,0.5269,0.8469,0.8401,0.8493,0.0064,0.0143,0.909014285714286,0.894283333333333
279,0.9973,0.8881,0.9329,0.8188,0.8974,0.9426,0.9251,4.7692,0.0049,0.9885,0.9252,0.8709,0.5166,0.8351,0.8355,0.8475,0.0064,0.0138,0.9146,0.900816666666667
280,0.9974,0.8592,0.93,0.8062,0.8942,0.944,0.9141,4.2076,0.0063,0.9886,0.9265,0.8708,0.5263,0.848,0.834,0.8487,0.007,0.0139,0.906442857142857,0.891283333333334
281,0.9974,0.8979,0.9341,0.8013,0.897,0.9427,0.9284,4.6874,0.0052,0.9885,0.9221,0.8744,0.529,0.8471,0.8324,0.8461,0.0061,0.0138,0.914114285714286,0.900233333333333
282,0.9973,0.8906,0.9338,0.8286,0.8948,0.9411,0.9246,4.8228,0.0046,0.9885,0.928,0.8692,0.5277,0.8402,0.8235,0.8443,0.0064,0.0137,0.915828571428571,0.90225
283,0.9974,0.8979,0.9334,0.7976,0.9019,0.9425,0.9288,4.4567,0.0055,0.9885,0.9227,0.8758,0.5227,0.839,0.8308,0.8406,0.0062,0.0137,0.914214285714286,0.90035
284,0.9974,0.892,0.9286,0.8001,0.8906,0.9439,0.9304,4.3812,0.0061,0.9885,0.9217,0.87,0.5272,0.8512,0.8386,0.8451,0.0064,0.0135,0.911857142857143,0.8976
285,0.9974,0.8715,0.916,0.8104,0.8993,0.9434,0.9294,4.4319,0.006,0.9885,0.9268,0.8673,0.531,0.8531,0.8329,0.8434,0.0073,0.0138,0.909628571428572,0.895
286,0.9974,0.8864,0.9337,0.7779,0.9052,0.9419,0.9345,4.5635,0.0056,0.9885,0.9205,0.8729,0.5306,0.8434,0.836,0.8513,0.0071,0.0144,0.911,0.8966
287,0.9974,0.8689,0.927,0.7718,0.9037,0.9445,0.9342,4.6061,0.0063,0.9885,0.9241,0.8762,0.5281,0.8326,0.8281,0.8444,0.007,0.0142,0.906785714285714,0.891683333333333
288,0.9974,0.8708,0.9332,0.7943,0.9025,0.9431,0.935,4.4144,0.0058,0.9886,0.9233,0.8747,0.5302,0.8362,0.8396,0.8445,0.0068,0.0143,0.9109,0.896483333333334
289,0.9974,0.8858,0.9378,0.825,0.901,0.9436,0.9155,4.5519,0.0049,0.9885,0.9277,0.8719,0.5223,0.8423,0.8319,0.8494,0.0062,0.0137,0.915157142857143,0.90145
290,0.9974,0.8933,0.9426,0.8185,0.9025,0.9434,0.9363,4.7099,0.0045,0.9884,0.9269,0.8725,0.5197,0.8333,0.8306,0.8513,0.0062,0.0135,0.919142857142857,0.9061
291,0.9974,0.8971,0.9392,0.8054,0.9036,0.9426,0.9371,4.7606,0.0049,0.9884,0.9241,0.875,0.5162,0.8517,0.8344,0.8454,0.0058,0.0131,0.917485714285714,0.904166666666667
292,0.9974,0.88,0.9286,0.8095,0.8951,0.9441,0.9291,4.5721,0.0054,0.9886,0.9258,0.8671,0.5304,0.8341,0.8295,0.8472,0.0067,0.0144,0.911971428571429,0.897733333333333
293,0.9973,0.881,0.9365,0.8204,0.9005,0.9418,0.924,4.867,0.0048,0.9885,0.9224,0.8666,0.527,0.8424,0.8348,0.8546,0.0064,0.0135,0.9145,0.9007
294,0.9974,0.8872,0.9274,0.8082,0.902,0.94,0.9316,4.4641,0.0054,0.9884,0.9235,0.8684,0.5196,0.84,0.8341,0.8467,0.0067,0.0133,0.9134,0.8994
295,0.9974,0.8599,0.9319,0.8179,0.9016,0.9392,0.9213,4.3648,0.0056,0.9885,0.923,0.8712,0.5203,0.8316,0.8233,0.8453,0.0075,0.0142,0.909885714285714,0.8953
296,0.9974,0.8826,0.9305,0.7978,0.9031,0.9366,0.9161,4.4543,0.0059,0.9885,0.9193,0.8688,0.5168,0.843,0.8186,0.8447,0.0063,0.0134,0.909157142857143,0.89445
297,0.9974,0.8838,0.9344,0.8025,0.9026,0.9353,0.9358,4.5632,0.0055,0.9884,0.9237,0.8684,0.5251,0.8514,0.8236,0.8446,0.0065,0.0131,0.913114285714286,0.899066666666667
298,0.9974,0.8675,0.9298,0.7905,0.887,0.9404,0.9302,4.4999,0.0064,0.9884,0.9226,0.8674,0.5156,0.8427,0.8306,0.8471,0.0067,0.0131,0.906114285714286,0.8909
299,0.9973,0.8726,0.9185,0.787,0.8918,0.9413,0.9327,4.7291,0.0059,0.9884,0.9227,0.8692,0.5238,0.8355,0.8299,0.849,0.006,0.0135,0.905885714285714,0.89065


==> results/geo_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.8305,0.0007,0.0166,0.5364,0.004,0.0255,0.0018,1.1242,2.0089,0.8052,0.0027,0.0241,0.0462,0.0093,0.0385,0.0045,1.7809,10.4015,0.202214285714286,0.0975
1,0.5693,0.0119,0.0319,0.8689,0.0058,0.0279,0.0401,0.8546,1.6417,0.7711,0.0202,0.1332,0.3274,0.0215,0.1301,0.1221,1.1171,5.2648,0.222257142857143,0.164416666666667
2,0.6541,0.0158,0.0499,0.8715,0.0075,0.0367,0.0654,0.7449,1.2691,0.7305,0.0555,0.1788,0.3546,0.032,0.1274,0.2237,0.8734,3.2308,0.242985714285714,0.174466666666667
3,0.6196,0.0194,0.0587,0.8715,0.0083,0.0369,0.0475,0.7937,1.1533,0.7363,0.0658,0.1818,0.3546,0.0435,0.156,0.2453,0.6762,2.3812,0.237414285714286,0.173716666666667
4,0.5394,0.0267,0.0291,0.8715,0.0105,0.0389,0.0473,0.4649,1.2021,0.7499,0.074,0.1847,0.3546,0.0504,0.1818,0.2521,0.5215,1.8618,0.223342857142857,0.170666666666667
5,0.7787,0.0196,0.1172,0.8715,0.0265,0.0408,0.0641,0.4553,0.8856,0.7896,0.0802,0.1884,0.3546,0.0579,0.1991,0.2642,0.4151,1.5179,0.274057142857143,0.18995
6,0.8485,0.0243,0.1452,0.8715,0.023,0.0445,0.1191,0.3547,0.5709,0.8074,0.0807,0.1966,0.3546,0.0632,0.2085,0.2681,0.3675,1.3021,0.296585714285714,0.2046
7,0.8539,0.0259,0.2062,0.8437,0.0218,0.0429,0.152,0.4256,0.5258,0.8233,0.0839,0.2121,0.3527,0.0768,0.2204,0.2778,0.2884,1.0709,0.306628571428571,0.215416666666667
8,0.8593,0.026,0.047,0.3412,0.0137,0.0482,0.0495,0.2473,0.529,0.831,0.0918,0.2103,0.3191,0.0777,0.2263,0.2796,0.2364,0.949,0.197842857142857,0.0876
9,0.8707,0.0245,0.074,0.149,0.0256,0.0436,0.0686,0.2371,0.4537,0.8379,0.0898,0.2203,0.3258,0.0897,0.2312,0.2955,0.1963,0.8865,0.179428571428571,0.064216666666667
10,0.8863,0.0446,0.0766,0.4357,0.0194,0.0375,0.0594,0.3289,0.4157,0.8504,0.0869,0.2237,0.3597,0.0897,0.234,0.2915,0.1683,0.8207,0.222785714285714,0.1122
11,0.9043,0.0177,0.2362,0.2604,0.1199,0.103,0.2306,0.4262,0.4042,0.8734,0.0937,0.2326,0.3851,0.1013,0.2388,0.3023,0.1482,0.6969,0.267442857142857,0.1613
12,0.9402,0.0569,0.0689,0.4012,0.0209,0.058,0.0966,0.3233,0.2665,0.9051,0.0943,0.2509,0.4555,0.0998,0.2472,0.3071,0.1381,0.5881,0.234671428571429,0.117083333333333
13,0.9465,0.0286,0.1014,0.4149,0.0267,0.0652,0.181,0.2422,0.2336,0.9234,0.1059,0.2479,0.4711,0.1005,0.2536,0.302,0.1411,0.5262,0.252042857142857,0.1363
14,0.9498,0.0666,0.1235,0.392,0.0278,0.3143,0.2178,0.4374,0.2248,0.9329,0.1059,0.2645,0.4578,0.1081,0.2476,0.3139,0.1349,0.4677,0.298828571428571,0.190333333333333
15,0.9565,0.0281,0.0397,0.2799,0.0197,0.0396,0.05,0.2495,0.2136,0.9398,0.1102,0.2784,0.47,0.1063,0.255,0.3136,0.1125,0.4337,0.201928571428571,0.076166666666667
16,0.9587,0.0287,0.1373,0.2725,0.0681,0.0571,0.1761,0.281,0.1816,0.9453,0.1082,0.2775,0.4717,0.1094,0.2591,0.319,0.1106,0.3981,0.242642857142857,0.1233
17,0.9577,0.2641,0.0446,0.561,0.0125,0.0507,0.0424,0.4524,0.2323,0.9499,0.1166,0.2845,0.4687,0.1202,0.2653,0.327,0.0974,0.3641,0.276142857142857,0.16255
18,0.962,0.0286,0.2233,0.3502,0.0703,0.064,0.2231,0.5207,0.1554,0.9537,0.1165,0.3038,0.4119,0.1067,0.2582,0.3216,0.0904,0.3615,0.2745,0.159916666666667
19,0.9639,0.0299,0.2298,0.4103,0.0539,0.0635,0.1845,0.3285,0.1593,0.9567,0.1158,0.292,0.4302,0.1142,0.2682,0.3304,0.1005,0.339,0.276542857142857,0.161983333333333
20,0.9616,0.0305,0.1425,0.212,0.0379,0.0382,0.0527,0.3531,0.1773,0.9594,0.1154,0.3002,0.4352,0.1194,0.2704,0.3162,0.092,0.324,0.210771428571429,0.085633333333333
21,0.9672,0.0286,0.1424,0.3272,0.0458,0.1057,0.1569,0.4106,0.1454,0.9616,0.1201,0.3104,0.4219,0.1297,0.2669,0.3339,0.0949,0.3062,0.2534,0.134433333333333
22,0.9699,0.0295,0.1108,0.4095,0.0502,0.0688,0.1175,0.44,0.1367,0.9643,0.1128,0.2906,0.4234,0.124,0.2689,0.3323,0.0913,0.2987,0.250885714285714,0.13105
23,0.9706,0.033,0.1085,0.2058,0.0391,0.0474,0.0859,0.3143,0.1384,0.9655,0.1139,0.2941,0.3995,0.1276,0.2733,0.3277,0.0808,0.2913,0.2129,0.086616666666667
24,0.9733,0.034,0.1563,0.187,0.05,0.1218,0.2006,0.4431,0.122,0.9681,0.1206,0.3309,0.408,0.1381,0.2759,0.3413,0.0749,0.2749,0.246142857142857,0.12495
25,0.9716,0.0296,0.1757,0.1408,0.1524,0.0843,0.1635,0.6896,0.1319,0.9706,0.1162,0.3003,0.4474,0.1312,0.2808,0.3397,0.0973,0.2702,0.245414285714286,0.124383333333333
26,0.9715,0.0318,0.1504,0.1651,0.0719,0.0656,0.1536,0.4205,0.1413,0.9692,0.1062,0.3025,0.3882,0.1317,0.275,0.3323,0.0782,0.2777,0.229985714285714,0.1064
27,0.9755,0.0347,0.1422,0.2846,0.0512,0.1175,0.1655,0.4381,0.1281,0.973,0.1134,0.3173,0.3996,0.1395,0.2897,0.3571,0.0711,0.2526,0.253028571428571,0.132616666666667
28,0.9749,0.033,0.1767,0.2767,0.0957,0.0555,0.1513,0.4878,0.1199,0.9744,0.1202,0.3153,0.4233,0.1432,0.3065,0.363,0.0645,0.2368,0.251971428571429,0.131483333333333
29,0.9791,0.0449,0.1425,0.3359,0.0893,0.0633,0.1639,0.5524,0.107,0.9767,0.1224,0.3344,0.4304,0.1617,0.2971,0.3598,0.0595,0.2194,0.259842857142857,0.139966666666667
30,0.9795,0.0329,0.1694,0.372,0.1218,0.0624,0.1681,0.3751,0.102,0.9783,0.1181,0.3328,0.4291,0.1443,0.3225,0.3606,0.062,0.2223,0.2723,0.154433333333333
31,0.9786,0.0378,0.2132,0.2375,0.1622,0.0816,0.2458,0.5795,0.0997,0.9797,0.1237,0.3274,0.3836,0.1494,0.3119,0.3492,0.0585,0.21,0.279528571428571,0.163016666666667
32,0.9786,0.0283,0.2357,0.1606,0.21,0.3,0.3794,1.0536,0.1033,0.9814,0.1258,0.3104,0.4254,0.1509,0.3273,0.3549,0.0565,0.2041,0.327514285714286,0.219
33,0.98,0.0292,0.2621,0.1515,0.2751,0.2889,0.3794,0.9939,0.1008,0.9824,0.1205,0.3061,0.3853,0.144,0.3537,0.3686,0.0566,0.1967,0.338028571428571,0.231033333333333
34,0.9781,0.0356,0.1759,0.3441,0.05,0.0847,0.1541,0.6554,0.1029,0.984,0.1234,0.3256,0.3997,0.1574,0.3657,0.3591,0.0578,0.1909,0.260357142857143,0.140733333333333
35,0.9883,0.0409,0.213,0.2322,0.1944,0.2324,0.3085,0.7158,0.0659,0.9844,0.1293,0.3127,0.4298,0.1583,0.3558,0.3541,0.0492,0.1769,0.315671428571429,0.203566666666667
36,0.9884,0.0447,0.2313,0.22,0.1893,0.2386,0.2991,0.8238,0.0684,0.9841,0.1283,0.3108,0.4056,0.1771,0.3847,0.3599,0.0493,0.1691,0.315914285714286,0.203833333333333
37,0.9897,0.1014,0.1721,0.2938,0.107,0.2003,0.1926,0.5642,0.0649,0.9852,0.1304,0.3268,0.4019,0.1825,0.397,0.3721,0.051,0.1558,0.293842857142857,0.177866666666667
38,0.9947,0.3176,0.1957,0.232,0.3999,0.3683,0.2316,0.8038,0.0405,0.9864,0.1456,0.3355,0.3853,0.2034,0.4019,0.388,0.0505,0.1459,0.3914,0.29085
39,0.9924,0.0726,0.1901,0.2136,0.2206,0.1313,0.2151,0.6468,0.0507,0.9872,0.1516,0.347,0.3721,0.2064,0.4244,0.3922,0.0471,0.1351,0.290814285714286,0.173883333333333
40,0.9946,0.1671,0.2137,0.1879,0.2858,0.3224,0.3273,1.004,0.0383,0.9872,0.1607,0.3494,0.376,0.2284,0.4242,0.3973,0.0483,0.1363,0.356971428571429,0.2507
41,0.9946,0.056,0.3502,0.3054,0.4449,0.1744,0.445,1.2035,0.0385,0.9881,0.1779,0.406,0.3849,0.2439,0.4542,0.4418,0.0418,0.125,0.395785714285714,0.295983333333333
42,0.9946,0.2999,0.2348,0.1831,0.3875,0.4735,0.4365,0.7395,0.0505,0.9879,0.1764,0.3826,0.3874,0.2333,0.4521,0.4387,0.0442,0.1237,0.429985714285714,0.335883333333333
43,0.9901,0.0406,0.1888,0.1977,0.1877,0.1253,0.2688,0.7479,0.0548,0.9882,0.1906,0.4299,0.3986,0.2517,0.4316,0.4394,0.0391,0.123,0.285571428571429,0.16815
44,0.9959,0.3397,0.4468,0.2513,0.469,0.3423,0.4508,0.8253,0.0367,0.988,0.1796,0.4071,0.418,0.216,0.4362,0.4497,0.0402,0.1203,0.470828571428571,0.383316666666667
45,0.9905,0.1049,0.1199,0.1609,0.0502,0.3423,0.1687,0.7802,0.0601,0.9885,0.2188,0.4375,0.3992,0.2686,0.5515,0.4735,0.0389,0.1168,0.276771428571429,0.157816666666667
46,0.9966,0.478,0.7557,0.4202,0.5333,0.4871,0.5537,1.1367,0.0273,0.9885,0.2559,0.4847,0.396,0.2598,0.5345,0.4429,0.0343,0.1101,0.603514285714286,0.538
47,0.9939,0.2209,0.481,0.3905,0.4708,0.0762,0.2227,1.1552,0.042,0.9883,0.2033,0.5261,0.421,0.2529,0.4904,0.438,0.0357,0.1158,0.408,0.31035
48,0.9966,0.451,0.8276,0.5631,0.4121,0.6206,0.5276,1.0336,0.0269,0.9886,0.3106,0.5419,0.4431,0.266,0.4841,0.4385,0.0343,0.1115,0.628371428571429,0.567
49,0.9953,0.2131,0.3396,0.3542,0.3809,0.2965,0.3934,1.1764,0.0363,0.9887,0.2865,0.566,0.436,0.2686,0.5016,0.4534,0.0325,0.1058,0.424714285714286,0.329616666666667
50,0.9966,0.5117,0.7039,0.377,0.6161,0.6743,0.599,1.4993,0.0252,0.9886,0.3185,0.5105,0.4553,0.2763,0.4818,0.4588,0.0328,0.1096,0.6398,0.580333333333333
51,0.996,0.123,0.584,0.3721,0.6441,0.197,0.4451,1.8658,0.0294,0.9889,0.2737,0.557,0.4467,0.2874,0.5143,0.5026,0.029,0.1056,0.480185714285714,0.394216666666667
52,0.9961,0.3247,0.5202,0.4356,0.4591,0.5223,0.4346,1.2595,0.0277,0.9887,0.2492,0.5473,0.4542,0.2857,0.52,0.4789,0.0248,0.1056,0.527514285714286,0.449416666666667
53,0.9969,0.4701,0.4913,0.4179,0.5853,0.6286,0.5507,1.2545,0.0257,0.9886,0.286,0.5357,0.4426,0.2687,0.5615,0.4724,0.0264,0.101,0.591542857142857,0.523983333333333
54,0.995,0.0629,0.4074,0.5163,0.3382,0.3363,0.4914,1.6814,0.0329,0.9889,0.2561,0.5105,0.4334,0.316,0.5573,0.4751,0.0261,0.0972,0.449642857142857,0.35875
55,0.9956,0.283,0.3244,0.2559,0.4774,0.2445,0.3491,1.4606,0.0338,0.989,0.2662,0.5109,0.4376,0.3282,0.4535,0.4973,0.0258,0.0989,0.418557142857143,0.322383333333333
56,0.9969,0.5374,0.6654,0.3732,0.7846,0.7125,0.7061,1.8044,0.0238,0.9889,0.2719,0.4894,0.4315,0.3243,0.4998,0.473,0.0203,0.0938,0.6823,0.629866666666667
57,0.9953,0.3033,0.4382,0.5551,0.1748,0.2734,0.3568,1.1202,0.0344,0.9884,0.2183,0.5171,0.4367,0.3374,0.4769,0.4906,0.0299,0.1001,0.442414285714286,0.350266666666667
58,0.9942,0.0721,0.2858,0.3986,0.2519,0.265,0.3675,0.8207,0.0409,0.9884,0.2362,0.5728,0.4733,0.2716,0.455,0.4827,0.0229,0.0963,0.376442857142857,0.273483333333333
59,0.9971,0.4523,0.8067,0.663,0.6085,0.5729,0.6797,2.0957,0.0193,0.9889,0.3012,0.5717,0.4852,0.276,0.5241,0.4799,0.0164,0.0934,0.682885714285714,0.630516666666667
60,0.997,0.5274,0.8441,0.6559,0.6775,0.6382,0.6329,1.8855,0.0172,0.9887,0.3454,0.5592,0.4784,0.2822,0.5273,0.4766,0.0212,0.0915,0.710428571428572,0.662666666666667
61,0.9969,0.6578,0.8129,0.4626,0.7102,0.6196,0.544,1.8962,0.0229,0.9891,0.2438,0.6,0.4497,0.3774,0.5594,0.5155,0.018,0.0868,0.686285714285714,0.634516666666667
62,0.997,0.6213,0.8345,0.4266,0.8416,0.5481,0.5685,1.9653,0.0227,0.9889,0.3481,0.5654,0.4288,0.3601,0.5781,0.4769,0.0187,0.0895,0.691085714285715,0.6401
63,0.997,0.5257,0.7904,0.4263,0.7653,0.4885,0.6791,1.589,0.0267,0.9886,0.2511,0.5742,0.4338,0.3126,0.5384,0.5047,0.0205,0.0923,0.667471428571429,0.61255
64,0.9966,0.3743,0.5318,0.436,0.4403,0.4028,0.3861,1.2552,0.0307,0.9889,0.353,0.6097,0.4546,0.3173,0.513,0.5058,0.0185,0.0896,0.5097,0.42855
65,0.9942,0.0807,0.3087,0.5351,0.1689,0.2134,0.3276,1.3675,0.0361,0.9891,0.3109,0.6058,0.4705,0.3342,0.4889,0.5159,0.019,0.0881,0.375514285714286,0.2724
66,0.9955,0.1849,0.3306,0.4793,0.3341,0.1698,0.3153,1.3393,0.0305,0.9887,0.3529,0.6222,0.4681,0.321,0.456,0.4997,0.0171,0.0889,0.401357142857143,0.302333333333333
67,0.9972,0.5267,0.8882,0.5544,0.8199,0.5813,0.721,2.2121,0.0195,0.9891,0.3384,0.6346,0.4519,0.3516,0.5623,0.5378,0.0155,0.0833,0.726957142857143,0.681916666666667
68,0.997,0.3724,0.7482,0.5576,0.7116,0.4231,0.5911,1.4441,0.0283,0.989,0.3331,0.6012,0.4737,0.3229,0.5501,0.5171,0.0179,0.0841,0.628714285714286,0.567333333333334
69,0.9967,0.5823,0.4942,0.4238,0.6808,0.5789,0.4971,1.6717,0.0236,0.9892,0.3323,0.6353,0.4938,0.4076,0.5707,0.555,0.0152,0.0802,0.607685714285714,0.54285
70,0.9961,0.4879,0.5819,0.4379,0.7499,0.2181,0.3243,1.8654,0.0339,0.9891,0.2912,0.6048,0.4654,0.4066,0.5447,0.5357,0.0163,0.0805,0.5423,0.466666666666667
71,0.9963,0.2678,0.5098,0.538,0.5183,0.4214,0.4759,1.4441,0.0271,0.9894,0.3899,0.6752,0.4891,0.4556,0.5411,0.545,0.0168,0.078,0.5325,0.4552
72,0.995,0.1034,0.4863,0.4863,0.5874,0.0947,0.4398,1.7743,0.0319,0.9892,0.395,0.6331,0.48,0.4162,0.5581,0.5453,0.0143,0.0773,0.456128571428572,0.366316666666667
73,0.9972,0.6704,0.857,0.5879,0.7183,0.7203,0.6504,1.8429,0.0193,0.9887,0.3044,0.5248,0.4042,0.3283,0.525,0.4846,0.0217,0.0834,0.743071428571429,0.700716666666667
74,0.9966,0.3432,0.5109,0.5717,0.5182,0.4701,0.5497,1.2996,0.0262,0.9887,0.3463,0.5921,0.4341,0.3869,0.5215,0.5485,0.0236,0.0814,0.565771428571429,0.493966666666667
75,0.997,0.5429,0.6808,0.641,0.688,0.5587,0.5524,1.7583,0.0189,0.9893,0.3842,0.6045,0.4808,0.436,0.5832,0.5747,0.0133,0.0754,0.665828571428572,0.610633333333333
76,0.9953,0.3513,0.3123,0.498,0.5518,0.0902,0.2759,2.3272,0.0298,0.9892,0.4433,0.5891,0.439,0.41,0.5527,0.5565,0.0133,0.0739,0.439257142857143,0.346583333333333
77,0.9973,0.7892,0.7731,0.5297,0.7232,0.7693,0.6822,2.063,0.0178,0.9889,0.4298,0.5357,0.4488,0.3409,0.5389,0.5292,0.0138,0.0786,0.752,0.711116666666667
78,0.9971,0.549,0.8874,0.8163,0.6624,0.5371,0.7242,2.1556,0.0153,0.9894,0.432,0.6281,0.4666,0.4264,0.5978,0.5395,0.0111,0.0703,0.739071428571429,0.696066666666667
79,0.9968,0.2666,0.7787,0.8087,0.5006,0.5382,0.6359,1.9092,0.018,0.9887,0.3415,0.6466,0.4387,0.3362,0.5265,0.551,0.0189,0.0789,0.6465,0.588116666666667
80,0.9967,0.579,0.5923,0.4051,0.7225,0.3835,0.2544,1.8356,0.0254,0.989,0.2673,0.6649,0.4609,0.4159,0.4999,0.556,0.0123,0.0721,0.561928571428572,0.489466666666667
81,0.9964,0.3661,0.5578,0.4612,0.4336,0.3514,0.519,1.6746,0.0235,0.9888,0.2871,0.6399,0.469,0.3039,0.5397,0.5113,0.0167,0.079,0.5265,0.448183333333333
82,0.9973,0.5582,0.8359,0.5738,0.8057,0.6068,0.7862,1.9135,0.019,0.9889,0.3221,0.6361,0.4407,0.3616,0.5552,0.5751,0.011,0.0728,0.7377,0.694433333333333
83,0.9971,0.4397,0.8137,0.515,0.8008,0.4695,0.7681,1.8159,0.0209,0.9891,0.3105,0.5774,0.4367,0.4188,0.5774,0.5971,0.0126,0.0731,0.686271428571429,0.634466666666667
84,0.9965,0.0756,0.8081,0.7247,0.7413,0.4788,0.8025,2.3051,0.0209,0.9892,0.394,0.6035,0.4444,0.4287,0.6025,0.642,0.0111,0.0705,0.661071428571429,0.605166666666667
85,0.9968,0.5604,0.6439,0.5011,0.5797,0.6505,0.6346,1.4748,0.0243,0.9888,0.3577,0.6349,0.5034,0.3368,0.5677,0.5899,0.0139,0.0759,0.652428571428572,0.595033333333333
86,0.995,0.4018,0.3331,0.3833,0.4132,0.1917,0.2538,1.165,0.0359,0.9887,0.3694,0.639,0.4581,0.3757,0.5387,0.5936,0.0135,0.0743,0.424557142857143,0.329483333333333
87,0.9971,0.5663,0.7614,0.5855,0.791,0.4752,0.6964,1.9162,0.019,0.9889,0.4042,0.6541,0.4642,0.3772,0.5887,0.5827,0.0102,0.0716,0.696128571428572,0.645966666666667
88,0.9972,0.3457,0.8563,0.6348,0.6965,0.524,0.7889,2.0587,0.0203,0.9892,0.3537,0.6869,0.4842,0.4221,0.5879,0.5905,0.0133,0.0708,0.691914285714286,0.641033333333333
89,0.9957,0.5795,0.54,0.345,0.6067,0.1347,0.2191,1.8481,0.0268,0.9893,0.4373,0.7369,0.4885,0.4793,0.6356,0.6175,0.0104,0.0636,0.488671428571429,0.404166666666667
90,0.9974,0.7569,0.891,0.5109,0.7618,0.7274,0.8285,1.8435,0.0224,0.9889,0.2716,0.6615,0.4451,0.3807,0.4707,0.5698,0.02,0.0722,0.781985714285714,0.746083333333334
91,0.9972,0.7826,0.8656,0.6175,0.7312,0.5782,0.6526,2.1311,0.0186,0.9894,0.472,0.6857,0.4927,0.4114,0.6064,0.5657,0.0133,0.0689,0.746414285714286,0.704616666666667
92,0.9968,0.7533,0.6504,0.5108,0.6817,0.4874,0.3269,2.0188,0.0229,0.9893,0.4214,0.7032,0.4372,0.4516,0.6105,0.6126,0.0089,0.0621,0.629614285714286,0.568416666666667
93,0.9967,0.6527,0.747,0.701,0.739,0.4019,0.396,2.0827,0.017,0.9892,0.3768,0.6874,0.4756,0.4344,0.5663,0.5677,0.0147,0.0657,0.662042857142857,0.606266666666667
94,0.9966,0.6849,0.2664,0.5005,0.489,0.5634,0.4362,1.5657,0.0215,0.9893,0.4756,0.5935,0.4541,0.4663,0.5123,0.5303,0.0132,0.0683,0.562428571428571,0.490066666666667
95,0.997,0.8309,0.7602,0.4955,0.6218,0.7733,0.5418,1.8488,0.0216,0.989,0.4282,0.6286,0.4452,0.3841,0.5857,0.5428,0.011,0.0666,0.717214285714286,0.670583333333333
96,0.9966,0.4926,0.5057,0.5554,0.6069,0.3712,0.3376,1.7197,0.0223,0.9893,0.3983,0.6919,0.4486,0.432,0.5927,0.5862,0.0103,0.0642,0.552285714285714,0.478233333333333
97,0.9963,0.5545,0.6712,0.3715,0.7502,0.37,0.3635,2.0883,0.0264,0.9891,0.3454,0.6438,0.4709,0.385,0.549,0.5623,0.0113,0.0648,0.582457142857143,0.513483333333333
98,0.9968,0.3408,0.6723,0.4465,0.6252,0.3317,0.7118,1.8838,0.0266,0.9893,0.5457,0.6726,0.4633,0.432,0.5807,0.5975,0.0091,0.0622,0.5893,0.521383333333333
99,0.9972,0.7023,0.6497,0.6083,0.6285,0.7315,0.6598,2.0794,0.0179,0.989,0.3984,0.6364,0.4509,0.4728,0.5845,0.605,0.0103,0.0641,0.711042857142857,0.66335
100,0.9971,0.8149,0.633,0.5123,0.7437,0.7482,0.5871,2.4019,0.0184,0.9892,0.5103,0.6421,0.4641,0.4792,0.5565,0.583,0.0123,0.0648,0.719471428571429,0.6732
101,0.9972,0.6562,0.8116,0.55,0.8325,0.4939,0.6413,2.2547,0.0171,0.9892,0.5325,0.6405,0.4589,0.4484,0.5501,0.5602,0.0095,0.0633,0.711814285714286,0.66425
102,0.9966,0.1813,0.7216,0.6064,0.6266,0.3314,0.5437,2.4069,0.0192,0.9891,0.4431,0.6895,0.4539,0.4585,0.5571,0.5669,0.0103,0.0623,0.572514285714286,0.501833333333333
103,0.9973,0.7291,0.8926,0.5313,0.8537,0.6183,0.84,2.6036,0.0166,0.9893,0.3375,0.6941,0.4805,0.4696,0.5655,0.5961,0.0106,0.0645,0.780328571428572,0.744166666666667
104,0.9968,0.5953,0.4552,0.5872,0.4231,0.705,0.5882,1.6742,0.0227,0.9892,0.4688,0.7165,0.4954,0.4942,0.569,0.6218,0.0107,0.0603,0.621542857142857,0.559
105,0.9972,0.7001,0.8303,0.62,0.5697,0.8239,0.7139,2.2587,0.0167,0.9891,0.495,0.6653,0.4498,0.4282,0.6055,0.6174,0.0089,0.0625,0.750728571428572,0.70965
106,0.9965,0.2436,0.5555,0.5915,0.6401,0.4526,0.6344,2.2023,0.0219,0.9891,0.5395,0.6734,0.4774,0.4439,0.6346,0.6498,0.0102,0.0579,0.587742857142857,0.519616666666667
107,0.9965,0.5018,0.6509,0.572,0.5681,0.4715,0.4383,2.2292,0.021,0.9891,0.5271,0.6463,0.4407,0.4233,0.5776,0.5602,0.0179,0.0656,0.599871428571429,0.533766666666667
108,0.997,0.6315,0.6589,0.4958,0.544,0.6251,0.6657,2.1313,0.022,0.9893,0.6058,0.6777,0.4243,0.4756,0.6668,0.6445,0.0086,0.0584,0.659714285714286,0.6035
109,0.9972,0.7093,0.8192,0.482,0.8,0.6986,0.7532,2.9455,0.0156,0.9893,0.4793,0.7112,0.4547,0.5021,0.6217,0.6259,0.0075,0.0569,0.751357142857143,0.710383333333333
110,0.9967,0.4444,0.7359,0.525,0.5798,0.4068,0.4468,2.2222,0.0208,0.989,0.3914,0.6543,0.4693,0.4364,0.6197,0.6697,0.0115,0.0607,0.590771428571429,0.523116666666667
111,0.9972,0.5799,0.8574,0.5603,0.82,0.5855,0.8438,2.701,0.0158,0.9893,0.5553,0.7141,0.4511,0.486,0.6929,0.6995,0.0068,0.0534,0.749157142857143,0.707816666666667
112,0.9971,0.5742,0.7676,0.4697,0.6506,0.5736,0.7028,2.2445,0.0205,0.9891,0.5689,0.6819,0.4691,0.4124,0.6424,0.6744,0.0121,0.0548,0.676514285714286,0.623083333333333
113,0.9969,0.3834,0.6203,0.4623,0.6324,0.5294,0.7086,2.0701,0.0183,0.9892,0.5538,0.7543,0.4571,0.4818,0.6353,0.6879,0.0089,0.0514,0.619042857142857,0.556066666666667
114,0.9971,0.5099,0.8534,0.7391,0.7637,0.4938,0.7395,2.8672,0.0138,0.9893,0.5583,0.7571,0.4721,0.5329,0.6614,0.717,0.0043,0.0494,0.728071428571429,0.683233333333334
115,0.9973,0.6004,0.8268,0.7191,0.7488,0.7117,0.8084,2.6622,0.0135,0.9894,0.6151,0.7523,0.4779,0.5583,0.6599,0.7255,0.0062,0.0473,0.773214285714286,0.735866666666667
116,0.9969,0.7212,0.7854,0.5336,0.7903,0.5196,0.4235,2.7192,0.0176,0.9892,0.5901,0.7334,0.486,0.5057,0.6563,0.6823,0.007,0.0474,0.6815,0.628933333333333
117,0.9966,0.2371,0.5255,0.4933,0.5998,0.3057,0.484,2.3445,0.0212,0.9892,0.5347,0.7518,0.4551,0.5264,0.6699,0.6611,0.0064,0.0471,0.520285714285714,0.4409
118,0.9972,0.6887,0.6989,0.5502,0.7497,0.5783,0.6662,2.4371,0.0153,0.9893,0.5874,0.5815,0.4396,0.4905,0.6403,0.6125,0.0068,0.0521,0.704171428571429,0.655333333333333
119,0.9962,0.1898,0.5116,0.6235,0.5276,0.2069,0.4065,2.5015,0.0199,0.9893,0.5959,0.6679,0.4551,0.5228,0.6564,0.6622,0.0068,0.0472,0.494585714285714,0.410983333333333
120,0.9973,0.5524,0.8537,0.6399,0.7206,0.7498,0.8158,2.9675,0.0138,0.9893,0.4646,0.7446,0.4649,0.5235,0.6697,0.6764,0.0054,0.048,0.761357142857143,0.722033333333333
121,0.9974,0.7178,0.7947,0.658,0.7681,0.7059,0.6183,3.0291,0.0134,0.9891,0.5179,0.7438,0.4635,0.5024,0.6964,0.6688,0.0058,0.0442,0.751457142857143,0.710466666666667
122,0.9973,0.7278,0.7544,0.5235,0.7854,0.69,0.7008,3.0409,0.0164,0.9892,0.6001,0.7476,0.452,0.5637,0.6473,0.631,0.0062,0.0439,0.739885714285714,0.696983333333333
123,0.9973,0.6721,0.831,0.6379,0.7262,0.7584,0.7563,2.685,0.0145,0.9892,0.4682,0.7382,0.4671,0.5227,0.6333,0.6474,0.0092,0.0477,0.768457142857143,0.730316666666667
124,0.9973,0.702,0.8613,0.692,0.8288,0.6657,0.7193,2.9829,0.0123,0.9891,0.6081,0.7815,0.4845,0.5345,0.6427,0.6661,0.005,0.0454,0.780914285714286,0.74485
125,0.9969,0.7234,0.625,0.4226,0.6935,0.4902,0.3696,2.6089,0.0197,0.9892,0.6178,0.7472,0.4846,0.5463,0.6568,0.6516,0.0077,0.0431,0.617314285714286,0.55405
126,0.996,0.2553,0.3195,0.5474,0.4823,0.1692,0.378,2.433,0.0235,0.9892,0.5753,0.6825,0.4745,0.5334,0.6377,0.6153,0.0081,0.0464,0.449671428571429,0.358616666666667
127,0.9974,0.7806,0.8154,0.6824,0.8547,0.7488,0.8093,3.2387,0.0114,0.9892,0.5942,0.6288,0.465,0.5104,0.6237,0.616,0.005,0.0495,0.812657142857143,0.781866666666667
128,0.9973,0.5153,0.8265,0.6914,0.8023,0.6367,0.7895,3.0609,0.0137,0.9893,0.583,0.7532,0.4763,0.59,0.6579,0.694,0.0053,0.043,0.751285714285714,0.710283333333333
129,0.9974,0.7376,0.7877,0.5831,0.8441,0.8124,0.8343,3.4625,0.0131,0.9893,0.5554,0.7418,0.4808,0.5386,0.6605,0.6831,0.0049,0.0433,0.799514285714286,0.766533333333333
130,0.9971,0.5387,0.7097,0.5532,0.7485,0.5525,0.7002,2.5884,0.0161,0.9891,0.6532,0.7577,0.4831,0.5294,0.6707,0.7132,0.0078,0.0434,0.6857,0.6338
131,0.9971,0.3176,0.8589,0.7972,0.8228,0.4646,0.7512,3.1075,0.0141,0.9893,0.4506,0.7231,0.4613,0.5489,0.709,0.7004,0.0065,0.0454,0.715628571428571,0.668716666666667
132,0.9974,0.6093,0.8038,0.679,0.7637,0.7722,0.7313,2.9066,0.0144,0.9891,0.5916,0.7738,0.4948,0.5867,0.7047,0.672,0.0045,0.0433,0.765242857142857,0.72655
133,0.9973,0.713,0.7496,0.6269,0.7156,0.7309,0.7413,3.2101,0.0139,0.9892,0.6145,0.7379,0.4809,0.5579,0.6912,0.6356,0.0061,0.0422,0.753514285714286,0.712883333333333
134,0.9972,0.6861,0.7356,0.679,0.5872,0.5971,0.5512,2.9964,0.0142,0.9892,0.5502,0.6724,0.4672,0.5007,0.6522,0.6082,0.0072,0.044,0.690485714285714,0.639366666666667
135,0.9973,0.4947,0.7619,0.6611,0.6355,0.6478,0.7038,3.1414,0.015,0.9892,0.5593,0.7213,0.4754,0.4697,0.6741,0.6377,0.0056,0.0436,0.7003,0.6508
136,0.9971,0.5109,0.6522,0.5729,0.6998,0.4358,0.641,2.8105,0.0148,0.9893,0.5722,0.7208,0.4687,0.5095,0.677,0.6391,0.0073,0.0432,0.644242857142857,0.585433333333334
137,0.9973,0.7187,0.8365,0.6108,0.837,0.6526,0.6773,3.1422,0.0132,0.9891,0.561,0.7042,0.4456,0.516,0.6691,0.6627,0.0063,0.0442,0.761457142857143,0.72215
138,0.9973,0.7105,0.6652,0.6542,0.7849,0.648,0.5211,3.2263,0.0133,0.9892,0.6239,0.7484,0.4573,0.5878,0.6706,0.6738,0.0053,0.0415,0.7116,0.663983333333333
139,0.9974,0.6776,0.7737,0.59,0.7642,0.7745,0.8103,3.4716,0.0137,0.9892,0.6503,0.7343,0.447,0.5502,0.6797,0.6718,0.0064,0.0411,0.769671428571429,0.731716666666667
140,0.9973,0.7429,0.8433,0.5969,0.7275,0.6967,0.6996,3.2497,0.013,0.9892,0.497,0.7364,0.4914,0.5122,0.6957,0.6808,0.0044,0.0409,0.757742857142857,0.717816666666667
141,0.9973,0.787,0.6997,0.5969,0.7484,0.786,0.6725,3.4401,0.013,0.9891,0.5883,0.7355,0.4792,0.5456,0.6756,0.653,0.0053,0.0397,0.7554,0.715083333333333
142,0.9974,0.6842,0.8473,0.6358,0.8543,0.7443,0.7958,3.8321,0.0118,0.9893,0.5804,0.7363,0.4739,0.5838,0.6746,0.6387,0.0062,0.0415,0.794157142857143,0.760283333333333
143,0.9974,0.6271,0.7959,0.6349,0.7732,0.792,0.7742,3.1137,0.0136,0.9892,0.5315,0.7765,0.4759,0.5813,0.6882,0.6646,0.0056,0.0417,0.770671428571429,0.732883333333333
144,0.9972,0.6927,0.7147,0.5947,0.6707,0.6026,0.4873,3.1984,0.0146,0.9893,0.5372,0.6816,0.4778,0.573,0.6841,0.6712,0.007,0.0413,0.679985714285714,0.627116666666667
145,0.9973,0.7602,0.8145,0.6292,0.7918,0.7106,0.6313,3.2043,0.013,0.9892,0.6066,0.7213,0.4385,0.5617,0.6688,0.5969,0.0055,0.0417,0.762128571428572,0.722933333333333
146,0.9973,0.5943,0.8361,0.6731,0.7554,0.624,0.7591,3.2216,0.0126,0.9893,0.4926,0.7345,0.4903,0.5722,0.6704,0.6636,0.0093,0.0413,0.748471428571429,0.707
147,0.9974,0.658,0.8565,0.7176,0.8216,0.806,0.836,3.7686,0.0117,0.9892,0.6307,0.6896,0.4435,0.5603,0.6984,0.6505,0.0053,0.0399,0.8133,0.782616666666667
148,0.9971,0.4014,0.6101,0.6504,0.6364,0.4964,0.7007,3.2226,0.0138,0.9892,0.6102,0.7192,0.4797,0.5968,0.6851,0.6844,0.0053,0.0384,0.641785714285714,0.582566666666667
149,0.9973,0.6364,0.8307,0.5525,0.8557,0.6555,0.8292,3.6058,0.0144,0.9892,0.5412,0.7111,0.4583,0.5328,0.6788,0.658,0.005,0.0418,0.765328571428572,0.726666666666667
150,0.9974,0.7706,0.8365,0.6737,0.8374,0.8031,0.8263,3.7447,0.0107,0.9893,0.6111,0.7846,0.4804,0.5987,0.6967,0.6849,0.0057,0.0406,0.820714285714286,0.791266666666667
151,0.9973,0.7799,0.8179,0.6695,0.7999,0.8072,0.8021,3.8567,0.0101,0.9891,0.5363,0.7567,0.4395,0.5566,0.6439,0.6684,0.0051,0.039,0.810542857142857,0.779416666666667
152,0.9974,0.835,0.7999,0.5622,0.8483,0.854,0.8217,3.8818,0.0121,0.989,0.5944,0.7546,0.4507,0.5454,0.6882,0.6884,0.0057,0.0389,0.816928571428571,0.78685
153,0.9974,0.8277,0.7843,0.614,0.8336,0.7888,0.8175,3.7769,0.0117,0.9891,0.6615,0.7309,0.4667,0.5838,0.649,0.6675,0.0049,0.0379,0.809042857142857,0.77765
154,0.9974,0.7404,0.8665,0.7062,0.8545,0.8076,0.8215,3.8702,0.0097,0.9892,0.6313,0.6994,0.4617,0.6087,0.6557,0.6499,0.0052,0.0371,0.827728571428572,0.79945
155,0.9973,0.7932,0.764,0.6936,0.7591,0.8172,0.7969,3.6715,0.0114,0.989,0.6347,0.7314,0.466,0.5489,0.6759,0.6716,0.0053,0.0367,0.803042857142857,0.770666666666667
156,0.9973,0.6862,0.8482,0.7002,0.842,0.7721,0.8162,3.7067,0.0103,0.989,0.6335,0.7824,0.4827,0.6105,0.6279,0.699,0.0047,0.0369,0.808885714285714,0.777483333333333
157,0.9973,0.7613,0.809,0.6237,0.7987,0.8187,0.8204,3.9291,0.0099,0.9891,0.5189,0.7036,0.4544,0.5281,0.606,0.6608,0.0069,0.0381,0.804157142857143,0.771966666666667
158,0.9974,0.5591,0.8619,0.7361,0.8305,0.67,0.8673,3.7486,0.011,0.9891,0.5688,0.749,0.4636,0.5918,0.6647,0.6921,0.0067,0.0371,0.7889,0.75415
159,0.9974,0.5823,0.856,0.7033,0.8296,0.6321,0.8552,4.0795,0.0118,0.9892,0.4922,0.7566,0.5105,0.5953,0.5805,0.6921,0.0057,0.0393,0.779414285714286,0.743083333333333
160,0.9973,0.542,0.8294,0.6474,0.8483,0.7247,0.8395,3.593,0.0117,0.989,0.4168,0.6522,0.4487,0.5399,0.6604,0.6872,0.0077,0.0386,0.775514285714286,0.73855
161,0.9974,0.7197,0.849,0.6264,0.869,0.7107,0.7911,3.9777,0.012,0.9891,0.477,0.7426,0.4726,0.5867,0.643,0.6985,0.0045,0.0365,0.794757142857143,0.760983333333334
162,0.9974,0.8368,0.849,0.7456,0.833,0.7882,0.73,4.2585,0.0096,0.9891,0.6246,0.7301,0.4736,0.6016,0.6687,0.6888,0.0039,0.0354,0.825714285714286,0.7971
163,0.9972,0.5165,0.7614,0.7253,0.8558,0.618,0.7475,3.918,0.0106,0.9892,0.5911,0.6884,0.4766,0.6314,0.6561,0.66,0.007,0.0376,0.745957142857143,0.704083333333333
164,0.9971,0.606,0.6312,0.6349,0.7491,0.5423,0.5708,3.2225,0.0149,0.9891,0.4394,0.7124,0.4952,0.6072,0.6206,0.6767,0.0065,0.0377,0.675914285714286,0.622383333333333
165,0.9974,0.6388,0.8015,0.6694,0.8367,0.7474,0.7228,4.0998,0.0114,0.9891,0.409,0.7065,0.4707,0.5987,0.6351,0.6534,0.0065,0.0373,0.773428571428571,0.7361
166,0.9972,0.5528,0.7378,0.5425,0.8561,0.5705,0.6129,4.2055,0.0136,0.9891,0.4962,0.6649,0.4544,0.6218,0.6404,0.6337,0.0061,0.0358,0.695685714285714,0.645433333333333
167,0.9971,0.5734,0.7812,0.7422,0.7651,0.5298,0.601,3.4638,0.0119,0.9891,0.4903,0.6873,0.4462,0.5449,0.6293,0.6139,0.0048,0.0372,0.712828571428572,0.66545
168,0.9969,0.5955,0.4263,0.5298,0.6904,0.6187,0.4735,2.9266,0.0176,0.9891,0.5383,0.6967,0.4714,0.5297,0.6311,0.6257,0.0066,0.038,0.618728571428572,0.5557
169,0.9974,0.7988,0.8325,0.683,0.8485,0.8619,0.8556,4.3929,0.0088,0.9891,0.6423,0.7187,0.4692,0.6135,0.6727,0.6877,0.0044,0.0368,0.839671428571429,0.813383333333333
170,0.997,0.6335,0.6618,0.5697,0.6278,0.5507,0.5255,3.1559,0.015,0.9891,0.6007,0.7434,0.4728,0.6046,0.611,0.6353,0.006,0.0358,0.652285714285714,0.594833333333333
171,0.9973,0.5976,0.8686,0.7139,0.7945,0.788,0.7874,3.8913,0.0103,0.989,0.5193,0.7488,0.4698,0.5562,0.6108,0.6883,0.005,0.0364,0.792471428571429,0.758333333333333
172,0.9973,0.6991,0.7758,0.744,0.7583,0.66,0.6028,3.8368,0.0113,0.989,0.5738,0.7681,0.4793,0.6337,0.6486,0.6856,0.0042,0.0326,0.748185714285714,0.706666666666667
173,0.9973,0.5818,0.7549,0.5909,0.7676,0.7932,0.8298,3.6495,0.0124,0.9889,0.5317,0.7249,0.4734,0.5762,0.6273,0.6773,0.0051,0.0347,0.759357142857143,0.7197
174,0.9973,0.701,0.7722,0.6895,0.8228,0.6905,0.6691,4.0891,0.0109,0.989,0.518,0.719,0.469,0.602,0.6532,0.6513,0.0063,0.0348,0.7632,0.724183333333334
175,0.9972,0.6122,0.8571,0.7039,0.7969,0.6924,0.7399,3.7095,0.0117,0.9889,0.5256,0.7647,0.4706,0.5627,0.6196,0.6672,0.005,0.0352,0.771371428571429,0.733733333333333
176,0.9974,0.7275,0.8746,0.7227,0.832,0.7189,0.7939,4.1543,0.0098,0.989,0.5588,0.7414,0.4458,0.5959,0.614,0.6662,0.0046,0.0361,0.809571428571429,0.778266666666667
177,0.9972,0.598,0.8268,0.717,0.7456,0.6726,0.7167,3.633,0.0125,0.9891,0.5701,0.7597,0.4619,0.5905,0.6439,0.6453,0.006,0.0351,0.753414285714286,0.712783333333333
178,0.9973,0.7362,0.8227,0.6335,0.8374,0.6474,0.7167,4.6432,0.0104,0.989,0.6105,0.7805,0.478,0.6458,0.68,0.7124,0.0038,0.0334,0.770171428571429,0.732316666666667
179,0.9971,0.6881,0.8114,0.605,0.7853,0.458,0.4607,3.8232,0.0131,0.9889,0.5818,0.7382,0.4512,0.5623,0.6352,0.6294,0.006,0.0348,0.686514285714286,0.63475
180,0.9973,0.7951,0.8756,0.6805,0.8015,0.7984,0.7651,4.1098,0.0096,0.9889,0.6031,0.7857,0.467,0.5416,0.6345,0.6478,0.0057,0.0357,0.816214285714286,0.786033333333333
181,0.9974,0.6595,0.7804,0.5787,0.8486,0.7948,0.8237,4.1887,0.0118,0.9888,0.6469,0.7665,0.4718,0.5569,0.6517,0.6349,0.0045,0.035,0.7833,0.747616666666667
182,0.9972,0.6208,0.8632,0.7732,0.7785,0.6051,0.6616,3.2034,0.0119,0.989,0.6208,0.7409,0.4571,0.6345,0.6187,0.6475,0.0077,0.0344,0.757085714285714,0.717066666666667
183,0.9973,0.6913,0.8481,0.6957,0.8214,0.6917,0.7943,4.3228,0.0101,0.989,0.6168,0.7938,0.4941,0.6132,0.6069,0.7078,0.0038,0.0331,0.7914,0.757083333333333
184,0.9972,0.6365,0.7305,0.6664,0.7061,0.6531,0.6105,3.9574,0.0116,0.9889,0.5854,0.7571,0.4374,0.6034,0.6445,0.681,0.0053,0.0335,0.714328571428572,0.667183333333333
185,0.9973,0.7444,0.8335,0.7116,0.7413,0.7245,0.7003,4.2489,0.0098,0.989,0.6029,0.724,0.4775,0.5853,0.6688,0.6527,0.0045,0.0322,0.778985714285714,0.7426
186,0.9974,0.7833,0.897,0.72,0.8531,0.733,0.8261,4.6063,0.0084,0.9889,0.6399,0.7167,0.4662,0.5949,0.6579,0.6785,0.0046,0.0324,0.829985714285714,0.802083333333333
187,0.9971,0.7333,0.7584,0.7693,0.5035,0.7287,0.7319,3.7811,0.0117,0.9889,0.6519,0.7477,0.4491,0.5935,0.6714,0.6713,0.0049,0.0324,0.746028571428572,0.704183333333334
188,0.9972,0.8233,0.7401,0.6189,0.7082,0.7543,0.5822,3.8536,0.0123,0.9889,0.6616,0.746,0.4465,0.5318,0.6728,0.6717,0.0057,0.0341,0.746314285714286,0.7045
189,0.9972,0.7416,0.7097,0.5143,0.7602,0.7891,0.7875,4.4311,0.0122,0.9888,0.669,0.7621,0.4567,0.5761,0.7038,0.6867,0.0041,0.0312,0.757085714285714,0.717066666666667
190,0.9972,0.7586,0.7994,0.5623,0.7958,0.7058,0.6674,4.2219,0.012,0.9889,0.6738,0.7726,0.4482,0.6171,0.6769,0.6876,0.0044,0.0309,0.755214285714286,0.714883333333333
191,0.9974,0.7308,0.8533,0.6918,0.8218,0.7182,0.748,4.2812,0.0104,0.9889,0.6419,0.7802,0.4433,0.6052,0.6587,0.7191,0.0041,0.0302,0.794471428571429,0.76065
192,0.9972,0.5673,0.7215,0.5985,0.6657,0.6976,0.6986,3.7436,0.0121,0.9888,0.6126,0.7621,0.4384,0.6052,0.6489,0.6985,0.0043,0.0298,0.706628571428572,0.6582
193,0.9974,0.6955,0.8468,0.6938,0.8531,0.7712,0.8607,4.6553,0.0094,0.9889,0.5855,0.7674,0.4631,0.5803,0.6668,0.7111,0.004,0.0307,0.816928571428571,0.78685
194,0.9972,0.4613,0.7395,0.6525,0.798,0.6897,0.8227,4.0938,0.0115,0.9889,0.5972,0.7857,0.4704,0.6402,0.6985,0.7536,0.0049,0.0276,0.737271428571429,0.69395
195,0.9973,0.6942,0.7636,0.665,0.7988,0.7331,0.7912,4.4028,0.0097,0.989,0.5746,0.7383,0.4811,0.6468,0.6637,0.7341,0.003,0.0294,0.7776,0.740983333333334
196,0.9973,0.746,0.7882,0.6501,0.8055,0.7744,0.8178,4.7767,0.009,0.9889,0.6507,0.7027,0.4513,0.6143,0.6689,0.7333,0.0031,0.0287,0.797042857142857,0.763666666666667
197,0.9973,0.6747,0.8542,0.7146,0.8299,0.729,0.8443,4.8829,0.0085,0.9889,0.6365,0.7247,0.4556,0.6446,0.6599,0.7178,0.0041,0.0274,0.806285714285714,0.77445
198,0.9973,0.6125,0.8068,0.6674,0.8245,0.643,0.7459,4.8176,0.0099,0.9889,0.6006,0.7415,0.4547,0.6571,0.6556,0.7174,0.0044,0.0279,0.756771428571429,0.716683333333333
199,0.9973,0.5701,0.7412,0.6546,0.7744,0.7197,0.8109,4.4317,0.0107,0.9888,0.6094,0.731,0.4443,0.6478,0.6859,0.7079,0.0045,0.0274,0.7526,0.711816666666667
200,0.9973,0.6639,0.8056,0.6615,0.8253,0.6332,0.6767,4.6121,0.0106,0.9889,0.5807,0.7555,0.4639,0.6467,0.6631,0.716,0.0036,0.0285,0.751928571428572,0.711033333333334
201,0.9973,0.6156,0.8056,0.6446,0.8386,0.6303,0.832,4.6496,0.0104,0.9888,0.6215,0.7607,0.4423,0.6408,0.6253,0.7186,0.0047,0.0286,0.766285714285714,0.727783333333334
202,0.9973,0.6908,0.803,0.6448,0.8496,0.7936,0.8387,4.8508,0.0092,0.989,0.6293,0.7706,0.4637,0.6727,0.6707,0.7087,0.0034,0.0293,0.802542857142857,0.770083333333333
203,0.9973,0.6884,0.8664,0.659,0.8623,0.8066,0.8591,5.2074,0.008,0.9889,0.665,0.7645,0.4478,0.6437,0.7046,0.7157,0.0037,0.0273,0.819871428571429,0.7903
204,0.9973,0.7239,0.836,0.6364,0.8328,0.796,0.8017,4.7396,0.0092,0.9888,0.6411,0.7591,0.4591,0.6442,0.6919,0.6923,0.0046,0.0277,0.803442857142857,0.771133333333334
205,0.9973,0.7125,0.8041,0.6757,0.7916,0.7384,0.796,4.4088,0.0102,0.9889,0.6227,0.754,0.477,0.6479,0.6703,0.7216,0.0046,0.0279,0.787942857142857,0.75305
206,0.9973,0.7483,0.7775,0.5987,0.7963,0.7769,0.7911,4.7211,0.0102,0.9889,0.626,0.763,0.485,0.6155,0.6959,0.7059,0.0047,0.0279,0.783728571428572,0.748133333333333
207,0.9973,0.708,0.8071,0.688,0.7708,0.8038,0.7927,4.8807,0.0088,0.9889,0.646,0.7518,0.474,0.6579,0.6891,0.7124,0.0032,0.0265,0.795385714285714,0.761733333333333
208,0.9973,0.7589,0.8267,0.6662,0.7956,0.8188,0.7808,5.2186,0.0086,0.9888,0.6562,0.7638,0.4627,0.6712,0.6814,0.7158,0.0033,0.0251,0.806328571428571,0.7745
209,0.9973,0.789,0.7362,0.6449,0.7751,0.8538,0.7797,5.0315,0.009,0.9888,0.6634,0.7514,0.4635,0.666,0.6848,0.724,0.0033,0.0254,0.796571428571429,0.763116666666667
210,0.9973,0.7355,0.8025,0.64,0.7893,0.7771,0.7784,5.1459,0.009,0.9888,0.6614,0.7371,0.4501,0.6639,0.6595,0.7073,0.0035,0.0262,0.788585714285714,0.7538
211,0.9973,0.6984,0.8543,0.6784,0.8388,0.7812,0.7907,5.0263,0.0089,0.9889,0.629,0.7639,0.4509,0.6474,0.6761,0.7079,0.0036,0.0263,0.805585714285714,0.773633333333333
212,0.9973,0.7249,0.8242,0.6815,0.8004,0.7801,0.7981,5.015,0.009,0.9888,0.6895,0.7851,0.4615,0.6854,0.7002,0.7145,0.0036,0.0258,0.800928571428572,0.7682
213,0.9973,0.7212,0.8634,0.6944,0.8691,0.7649,0.7878,5.9394,0.0075,0.9888,0.6278,0.7773,0.4744,0.6472,0.684,0.7317,0.0027,0.0256,0.814014285714286,0.783466666666667
214,0.9973,0.7002,0.7724,0.6504,0.8368,0.7268,0.8029,5.2261,0.0095,0.9887,0.6411,0.7763,0.4521,0.67,0.6863,0.7354,0.0038,0.0254,0.783828571428572,0.74825
215,0.9973,0.6335,0.8099,0.6525,0.8523,0.7516,0.8539,5.1208,0.0094,0.9888,0.6023,0.7591,0.4753,0.6639,0.6797,0.749,0.0036,0.0262,0.793,0.75895
216,0.9973,0.6371,0.8717,0.7082,0.8292,0.7376,0.8423,5.4238,0.008,0.9888,0.6016,0.7559,0.4424,0.6454,0.6661,0.7236,0.0053,0.0266,0.803342857142857,0.771016666666667
217,0.9973,0.7541,0.8665,0.7334,0.8686,0.8126,0.8598,5.7845,0.0071,0.9888,0.6028,0.7648,0.4479,0.6762,0.676,0.7524,0.0032,0.0246,0.841757142857143,0.815833333333334
218,0.9973,0.6771,0.8431,0.698,0.8427,0.7752,0.8016,5.3824,0.0088,0.9887,0.6331,0.7748,0.4586,0.6742,0.6812,0.745,0.0033,0.024,0.805,0.77295
219,0.9973,0.6645,0.788,0.675,0.8518,0.7243,0.7373,5.0974,0.0094,0.9888,0.62,0.7716,0.4805,0.6886,0.6907,0.7183,0.0033,0.0245,0.776885714285714,0.74015
220,0.9974,0.668,0.8248,0.6866,0.8014,0.7692,0.7924,4.7684,0.0102,0.9888,0.6236,0.7775,0.4521,0.6856,0.6916,0.7129,0.0039,0.0251,0.7914,0.757066666666667
221,0.9973,0.7946,0.8217,0.669,0.8606,0.833,0.8285,5.5841,0.0084,0.9888,0.6895,0.7818,0.4859,0.6493,0.7033,0.731,0.003,0.0257,0.829242857142857,0.801233333333333
222,0.9972,0.5999,0.6943,0.6207,0.744,0.7437,0.7782,4.4954,0.0116,0.9888,0.6911,0.7755,0.4755,0.6764,0.6679,0.7268,0.0045,0.025,0.739714285714286,0.6968
223,0.9973,0.7874,0.8611,0.7281,0.8408,0.8107,0.8588,5.6418,0.0071,0.9888,0.6621,0.758,0.4742,0.6415,0.646,0.7429,0.003,0.0252,0.8406,0.814483333333333
224,0.9973,0.6992,0.8102,0.6646,0.831,0.7453,0.825,5.4356,0.0093,0.9888,0.6597,0.7977,0.4661,0.698,0.686,0.746,0.0039,0.0237,0.796085714285714,0.76255
225,0.9973,0.6576,0.828,0.6009,0.8251,0.7106,0.8062,5.1734,0.0112,0.9888,0.5379,0.7843,0.4639,0.6426,0.6414,0.7142,0.0041,0.0259,0.7751,0.738066666666667
226,0.9973,0.607,0.7649,0.659,0.7979,0.7457,0.7252,4.4579,0.0107,0.9887,0.5762,0.7483,0.4677,0.6444,0.6511,0.7148,0.0063,0.0249,0.756714285714286,0.716616666666667
227,0.9973,0.7518,0.8864,0.7221,0.8849,0.7841,0.8297,5.5585,0.0074,0.9888,0.6173,0.7668,0.4724,0.6533,0.6711,0.7205,0.003,0.0261,0.836614285714286,0.809833333333333
228,0.9973,0.7113,0.8416,0.7083,0.8705,0.7894,0.838,5.3767,0.0076,0.9887,0.6367,0.7839,0.4712,0.6664,0.6684,0.7213,0.0042,0.0247,0.822342857142857,0.793183333333333
229,0.9973,0.7841,0.8438,0.6704,0.8794,0.8094,0.8349,5.8916,0.0069,0.9887,0.6657,0.7733,0.4494,0.6813,0.6799,0.7185,0.0023,0.0237,0.831328571428572,0.803666666666667
230,0.9974,0.7412,0.8476,0.7286,0.8745,0.7674,0.8286,5.2989,0.0084,0.9888,0.7019,0.779,0.4573,0.6899,0.6856,0.6902,0.0041,0.025,0.826471428571429,0.797983333333333
231,0.9973,0.7534,0.8608,0.6655,0.8261,0.7639,0.7652,5.2834,0.0088,0.9887,0.6777,0.7769,0.469,0.6324,0.6739,0.7015,0.0039,0.0248,0.8046,0.772483333333333
232,0.9973,0.7925,0.8889,0.6668,0.8853,0.7273,0.7836,5.5007,0.0086,0.9887,0.6936,0.79,0.4329,0.6804,0.6624,0.7149,0.0027,0.0234,0.820242857142857,0.790733333333333
233,0.9973,0.7622,0.8353,0.7063,0.8374,0.7802,0.7825,5.4749,0.0082,0.9887,0.7241,0.7718,0.458,0.6725,0.6939,0.7255,0.0039,0.0234,0.814457142857143,0.783983333333334
234,0.9973,0.8191,0.8186,0.6461,0.8269,0.8171,0.7785,5.4775,0.0088,0.9887,0.6632,0.7436,0.4482,0.6637,0.6811,0.72,0.0032,0.0233,0.8148,0.784383333333334
235,0.9973,0.7841,0.8102,0.6893,0.8484,0.7834,0.7962,5.5132,0.0083,0.9888,0.6792,0.7359,0.4547,0.6591,0.6706,0.7057,0.0038,0.0246,0.815557142857143,0.785266666666667
236,0.9973,0.553,0.8674,0.7172,0.8345,0.5618,0.8048,5.1109,0.0096,0.9888,0.6406,0.7776,0.4798,0.6424,0.6771,0.693,0.0046,0.0244,0.762285714285714,0.723116666666667
237,0.9974,0.6361,0.8548,0.6615,0.8492,0.7372,0.7991,5.3951,0.0106,0.9888,0.6088,0.7648,0.4775,0.6449,0.6904,0.7116,0.0047,0.025,0.790757142857143,0.756316666666667
238,0.9973,0.715,0.8427,0.7308,0.846,0.7995,0.8198,5.7776,0.0081,0.9889,0.6168,0.7695,0.4761,0.6627,0.698,0.7277,0.0024,0.0239,0.821585714285714,0.7923
239,0.9973,0.7179,0.8577,0.7404,0.8427,0.798,0.8448,5.6871,0.0077,0.9888,0.659,0.7806,0.4761,0.6736,0.7043,0.7484,0.0025,0.023,0.8284,0.80025
240,0.9973,0.6958,0.8266,0.6774,0.7991,0.8132,0.8276,5.3576,0.0086,0.9888,0.6687,0.777,0.4611,0.6793,0.7029,0.7387,0.0037,0.0234,0.805285714285714,0.773283333333333
241,0.9973,0.6924,0.7998,0.6303,0.843,0.7255,0.794,5.5175,0.0095,0.9887,0.6425,0.7748,0.4504,0.6726,0.7044,0.7334,0.0035,0.0226,0.783185714285714,0.7475
242,0.9973,0.7591,0.8402,0.6506,0.8587,0.7906,0.8265,5.9507,0.0084,0.9887,0.6609,0.7639,0.459,0.6868,0.6753,0.713,0.0024,0.0224,0.817571428571429,0.787616666666667
243,0.9973,0.7087,0.8274,0.7085,0.8373,0.7934,0.8214,5.6936,0.0077,0.9887,0.6472,0.7755,0.4693,0.686,0.6808,0.7176,0.0035,0.0219,0.813428571428572,0.782783333333333
244,0.9973,0.7505,0.8453,0.6826,0.8323,0.7709,0.8071,5.8159,0.0081,0.9887,0.6482,0.7543,0.4586,0.6679,0.6859,0.7209,0.0028,0.022,0.812285714285714,0.78145
245,0.9973,0.7406,0.8489,0.683,0.8501,0.7737,0.8235,5.5484,0.0084,0.9888,0.6181,0.7724,0.4755,0.7008,0.6959,0.7359,0.0041,0.0224,0.816728571428572,0.786633333333333
246,0.9973,0.7454,0.8411,0.6689,0.8508,0.7854,0.8072,5.7015,0.008,0.9887,0.6635,0.79,0.4639,0.7001,0.6963,0.7316,0.0025,0.0214,0.813728571428572,0.783133333333333
247,0.9973,0.7887,0.7953,0.6523,0.8321,0.7785,0.7926,5.7576,0.0082,0.9887,0.6889,0.7852,0.4513,0.6953,0.6968,0.7375,0.0049,0.0214,0.805257142857143,0.77325
248,0.9973,0.7255,0.8615,0.6972,0.863,0.7065,0.8042,5.9844,0.0075,0.9887,0.6786,0.7562,0.4474,0.67,0.6955,0.7032,0.002,0.0224,0.807885714285714,0.776316666666667
249,0.9973,0.8047,0.8681,0.6858,0.8748,0.8381,0.8619,6.4324,0.0064,0.9887,0.6607,0.7792,0.4641,0.7092,0.6946,0.7254,0.0029,0.0206,0.847242857142857,0.822233333333334
250,0.9973,0.7131,0.8428,0.6726,0.8368,0.7174,0.8179,5.6828,0.0078,0.9886,0.6969,0.7789,0.4553,0.655,0.6915,0.7041,0.0048,0.0214,0.7997,0.766766666666667
251,0.9973,0.6708,0.8186,0.7061,0.8326,0.6835,0.8211,5.625,0.0076,0.9887,0.6369,0.7709,0.4703,0.682,0.6912,0.7399,0.003,0.0219,0.79,0.75545
252,0.9973,0.7076,0.8371,0.6868,0.8249,0.7803,0.8262,5.9667,0.0073,0.9887,0.6273,0.7592,0.4577,0.654,0.6943,0.7397,0.0026,0.0219,0.8086,0.77715
253,0.9973,0.7583,0.72,0.6343,0.7693,0.7971,0.7491,5.7067,0.0082,0.9886,0.6269,0.7427,0.4475,0.6667,0.7148,0.7313,0.0035,0.0211,0.775057142857143,0.738016666666667
254,0.9973,0.6493,0.8331,0.7025,0.8087,0.7663,0.8541,5.891,0.0077,0.9887,0.6651,0.7466,0.4503,0.6802,0.7031,0.7216,0.0027,0.0216,0.801614285714286,0.769
255,0.9973,0.7327,0.7834,0.6922,0.84,0.8283,0.849,5.9394,0.0072,0.9887,0.6175,0.7776,0.4695,0.6865,0.6861,0.7372,0.0032,0.0212,0.817557142857143,0.7876
256,0.9973,0.784,0.8476,0.6739,0.8735,0.8053,0.8491,6.135,0.0074,0.9887,0.6187,0.7554,0.4721,0.6821,0.6797,0.7364,0.0025,0.0219,0.832957142857143,0.805566666666667
257,0.9973,0.7335,0.8285,0.7043,0.8574,0.7869,0.8375,5.9219,0.0076,0.9887,0.664,0.7817,0.4639,0.721,0.6702,0.7328,0.0029,0.0206,0.820771428571429,0.79135
258,0.9973,0.6888,0.8556,0.6839,0.8473,0.7595,0.8437,5.8526,0.0075,0.9886,0.6296,0.7824,0.4723,0.6896,0.6775,0.7297,0.0041,0.021,0.810871428571429,0.7798
259,0.9973,0.7613,0.8439,0.7037,0.8655,0.7973,0.8382,5.9602,0.0072,0.9887,0.6412,0.7836,0.4641,0.7075,0.6867,0.7437,0.0024,0.021,0.8296,0.80165
260,0.9973,0.7084,0.8532,0.7108,0.8599,0.7845,0.8244,6.2277,0.0071,0.9886,0.6789,0.7941,0.4754,0.7066,0.6836,0.7261,0.0027,0.0197,0.819785714285714,0.7902
261,0.9973,0.7062,0.8235,0.6812,0.8617,0.8096,0.8408,6.2069,0.0071,0.9887,0.626,0.7754,0.4671,0.7107,0.6808,0.7335,0.0024,0.0204,0.817185714285714,0.787166666666667
262,0.9973,0.7741,0.8392,0.6778,0.8597,0.8073,0.8389,6.0446,0.0073,0.9886,0.648,0.7761,0.4546,0.7224,0.687,0.7354,0.0029,0.021,0.827757142857143,0.7995
263,0.9973,0.7583,0.7581,0.6114,0.8557,0.8342,0.8433,6.1512,0.0077,0.9886,0.6578,0.7738,0.459,0.7308,0.678,0.7442,0.0024,0.0203,0.808328571428572,0.776833333333333
264,0.9973,0.7348,0.8433,0.7106,0.8442,0.7676,0.797,5.968,0.0071,0.9886,0.6629,0.7756,0.4548,0.7075,0.6918,0.7419,0.0031,0.0202,0.813542857142857,0.782916666666667
265,0.9973,0.7674,0.8576,0.71,0.8536,0.8225,0.852,6.172,0.007,0.9887,0.6364,0.7852,0.4654,0.6724,0.6923,0.7381,0.002,0.0207,0.8372,0.810516666666667
266,0.9973,0.7886,0.8409,0.6579,0.8507,0.8032,0.8133,5.9615,0.0077,0.9886,0.6848,0.7622,0.4519,0.695,0.69,0.718,0.0039,0.021,0.8217,0.792433333333333
267,0.9973,0.7338,0.8648,0.7013,0.8628,0.8034,0.863,6.1505,0.0068,0.9886,0.6717,0.7875,0.4657,0.6997,0.7088,0.7313,0.0028,0.0201,0.832342857142857,0.80485
268,0.9973,0.7725,0.8651,0.7099,0.8684,0.7696,0.8058,6.2302,0.0068,0.9885,0.6931,0.7815,0.4634,0.7067,0.6822,0.7219,0.0025,0.0197,0.826942857142857,0.79855
269,0.9973,0.813,0.8559,0.7279,0.8465,0.8175,0.8317,6.2482,0.0067,0.9886,0.6857,0.7929,0.4679,0.7111,0.6632,0.7241,0.0038,0.0199,0.8414,0.815416666666667
270,0.9973,0.7434,0.8417,0.6958,0.859,0.7939,0.827,6.0567,0.0074,0.9886,0.6771,0.7663,0.4541,0.6922,0.6812,0.7268,0.0031,0.0202,0.822585714285714,0.793466666666667
271,0.9973,0.7921,0.8568,0.7065,0.8584,0.827,0.8524,6.2615,0.0071,0.9886,0.6703,0.7633,0.4716,0.6971,0.7009,0.7361,0.0019,0.0202,0.8415,0.815533333333333
272,0.9973,0.7047,0.8218,0.7076,0.8496,0.7883,0.8446,5.9994,0.0075,0.9886,0.6495,0.7713,0.4615,0.7048,0.6866,0.7455,0.0044,0.02,0.816271428571429,0.7861
273,0.9973,0.7348,0.8469,0.6883,0.8575,0.8157,0.8463,6.1042,0.0072,0.9886,0.6336,0.7687,0.4561,0.6973,0.6856,0.7456,0.002,0.0206,0.826685714285715,0.79825
274,0.9973,0.7254,0.8493,0.7142,0.8678,0.8206,0.8542,6.3001,0.007,0.9887,0.6491,0.7787,0.4591,0.7238,0.6833,0.7474,0.0024,0.0197,0.832685714285714,0.80525
275,0.9973,0.7224,0.8773,0.7356,0.854,0.8009,0.8502,6.3076,0.0067,0.9886,0.6493,0.7724,0.4671,0.7165,0.6796,0.7459,0.0036,0.019,0.833957142857143,0.806733333333333
276,0.9973,0.7183,0.8514,0.699,0.8464,0.8017,0.8459,6.2601,0.0071,0.9886,0.645,0.7916,0.4607,0.7225,0.6831,0.726,0.0023,0.0196,0.822857142857143,0.793783333333333
277,0.9973,0.7541,0.849,0.6997,0.855,0.8121,0.8438,6.2083,0.0072,0.9886,0.6546,0.7914,0.4692,0.7238,0.6868,0.7445,0.0026,0.0195,0.830142857142857,0.802283333333333
278,0.9973,0.7395,0.86,0.7087,0.8623,0.7788,0.8365,6.2405,0.0071,0.9886,0.6718,0.7906,0.4618,0.7162,0.6915,0.7239,0.0027,0.0191,0.826157142857143,0.797633333333333
279,0.9973,0.7869,0.8402,0.6858,0.8462,0.8207,0.822,6.2995,0.0071,0.9886,0.6777,0.7852,0.4646,0.7032,0.6833,0.7326,0.0031,0.0191,0.828442857142857,0.8003
280,0.9973,0.7572,0.845,0.6929,0.8446,0.8113,0.8313,6.1103,0.0073,0.9886,0.699,0.7843,0.4578,0.7148,0.6978,0.7226,0.0031,0.0197,0.825657142857143,0.79705
281,0.9973,0.7403,0.8456,0.6852,0.8465,0.7851,0.8195,6.0733,0.0073,0.9886,0.6424,0.7664,0.4647,0.6957,0.6989,0.7196,0.0028,0.0197,0.817071428571429,0.787033333333334
282,0.9973,0.763,0.8586,0.6852,0.8513,0.7924,0.8156,6.3126,0.0072,0.9885,0.6644,0.7971,0.462,0.6958,0.6853,0.7195,0.0019,0.0189,0.823342857142857,0.79435
283,0.9973,0.7575,0.8561,0.6827,0.863,0.8105,0.8435,6.3372,0.0068,0.9885,0.6715,0.7948,0.4648,0.7171,0.6898,0.7285,0.0031,0.0185,0.830085714285714,0.802216666666667
284,0.9973,0.7757,0.8517,0.6945,0.8363,0.8364,0.8358,6.2541,0.0067,0.9885,0.6526,0.7815,0.4637,0.7089,0.6756,0.7339,0.0026,0.019,0.832528571428572,0.805066666666667
285,0.9973,0.7705,0.8616,0.6757,0.862,0.8199,0.8311,6.624,0.0067,0.9885,0.6944,0.7903,0.4501,0.7106,0.6947,0.7292,0.0028,0.0189,0.831157142857143,0.803466666666667
286,0.9973,0.7658,0.8614,0.6849,0.8663,0.8206,0.8349,6.4685,0.0065,0.9886,0.6534,0.7736,0.4504,0.7055,0.684,0.7271,0.0021,0.019,0.833028571428572,0.80565
287,0.9973,0.7637,0.8551,0.6909,0.8663,0.8297,0.8429,6.4606,0.0068,0.9885,0.6388,0.7782,0.4589,0.7227,0.6899,0.7445,0.0022,0.0186,0.835128571428572,0.8081
288,0.9973,0.7495,0.8613,0.6973,0.8619,0.8197,0.8416,6.4241,0.0066,0.9885,0.6712,0.7816,0.4571,0.7135,0.7015,0.7317,0.0034,0.0187,0.832657142857143,0.805216666666667
289,0.9973,0.7522,0.8651,0.7111,0.8701,0.8209,0.8368,6.5432,0.0068,0.9886,0.655,0.7837,0.4613,0.7206,0.6943,0.743,0.0019,0.0187,0.836214285714286,0.809366666666667
290,0.9973,0.7517,0.8136,0.6846,0.8484,0.8103,0.8297,6.2411,0.0075,0.9886,0.6738,0.7976,0.4628,0.7365,0.6875,0.7387,0.0037,0.0189,0.819371428571429,0.789716666666667
291,0.9973,0.7902,0.8724,0.7379,0.857,0.8079,0.8307,6.4227,0.0063,0.9886,0.6402,0.7702,0.4601,0.7009,0.6913,0.7326,0.0021,0.0195,0.841914285714286,0.816016666666667
292,0.9973,0.814,0.8663,0.6878,0.8549,0.835,0.8237,6.4856,0.0068,0.9885,0.7066,0.7846,0.4611,0.7117,0.6719,0.7073,0.0029,0.0187,0.839857142857143,0.813616666666667
293,0.9973,0.8089,0.8789,0.7279,0.8695,0.8385,0.8585,6.6078,0.006,0.9885,0.673,0.7886,0.4715,0.7134,0.6933,0.7253,0.0025,0.0186,0.854214285714286,0.830366666666667
294,0.9973,0.7964,0.8706,0.6836,0.874,0.8268,0.8534,6.749,0.0065,0.9885,0.6946,0.7925,0.4582,0.7114,0.6846,0.7294,0.0026,0.0183,0.843157142857143,0.817466666666667
295,0.9973,0.7549,0.8539,0.6781,0.8705,0.8149,0.8466,6.6379,0.0068,0.9885,0.6768,0.7925,0.4544,0.7294,0.679,0.7437,0.0022,0.0183,0.830885714285714,0.80315
296,0.9973,0.8202,0.8681,0.6929,0.8687,0.8586,0.849,6.611,0.0064,0.9886,0.6648,0.7782,0.4584,0.7172,0.696,0.7326,0.0025,0.0184,0.850685714285715,0.82625
297,0.9973,0.7879,0.8509,0.701,0.8546,0.8333,0.819,6.4614,0.0065,0.9885,0.7032,0.7873,0.4587,0.7293,0.689,0.7209,0.003,0.0181,0.834857142857143,0.807783333333333
298,0.9973,0.7557,0.8257,0.6704,0.8415,0.8199,0.8201,6.3045,0.0074,0.9886,0.6812,0.7834,0.4649,0.7125,0.7052,0.7228,0.0028,0.0186,0.818657142857143,0.788883333333333
299,0.9973,0.7742,0.8624,0.7153,0.8589,0.8179,0.8427,6.5252,0.0065,0.9885,0.6673,0.7784,0.4707,0.7137,0.7149,0.7416,0.0027,0.0185,0.838385714285714,0.8119


==> results/int3d_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.2037,0.0001,0.0072,0.0085,0.0021,0.0072,0.0054,1.7621,4.5229,0.2418,0.0015,0.0269,0.0416,0.0109,0.012,0.0167,1.7101,6.9538,0.033457142857143,0.005083333333333
1,0.6582,0.0004,0.0275,0.0203,0.0077,0.0045,0.0081,1.5216,4.0257,0.7371,0.0015,0.1072,0.1404,0.0504,0.0643,0.0518,1.1652,5.2974,0.103814285714286,0.011416666666667
2,0.5828,0.0077,0.085,0.023,0.1256,0.0542,0.0203,1.7766,2.6864,0.7816,0.0107,0.163,0.1619,0.0703,0.1027,0.0964,0.9452,3.7629,0.128371428571429,0.052633333333333
3,0.7778,0.3342,0.1935,0.0375,0.5861,0.0245,0.1,1.7169,1.4997,0.7651,0.0219,0.2229,0.2062,0.1074,0.2002,0.138,0.7902,2.3222,0.293371428571429,0.212633333333333
4,0.6277,0.3854,0.4178,0.034,0.5563,0.0874,0.308,2.13,1.5644,0.8015,0.0961,0.279,0.2418,0.1639,0.2395,0.1869,0.6506,1.6559,0.345228571428571,0.29815
5,0.7926,0.3581,0.3955,0.12,0.4945,0.2245,0.3344,1.3134,0.6683,0.8274,0.1517,0.3487,0.2912,0.1996,0.2568,0.2728,0.5356,1.1943,0.388514285714286,0.321166666666667
6,0.8713,0.5589,0.7133,0.1248,0.5801,0.4671,0.5328,1.0036,0.3878,0.8585,0.1742,0.4492,0.3346,0.234,0.2967,0.3372,0.4494,0.8791,0.549757142857143,0.496166666666667
7,0.9085,0.6553,0.8941,0.2379,0.7176,0.4468,0.47,1.1935,0.292,0.8741,0.2386,0.4933,0.3694,0.2781,0.3404,0.4404,0.4077,0.6691,0.6186,0.570283333333333
8,0.8816,0.1893,0.553,0.1603,0.4505,0.2255,0.4538,1.0972,0.2947,0.9047,0.2634,0.5628,0.3735,0.2856,0.373,0.4598,0.3517,0.5649,0.416285714285714,0.338733333333333
9,0.9186,0.6376,0.1253,0.0621,0.7851,0.0313,0.1555,1.2152,0.4661,0.9225,0.3449,0.6014,0.4195,0.3359,0.3649,0.5114,0.285,0.4507,0.387928571428571,0.299483333333333
10,0.9236,0.5827,0.8279,0.2289,0.7897,0.7443,0.7285,0.8659,0.1575,0.9558,0.4057,0.628,0.428,0.3514,0.4004,0.5338,0.2144,0.3943,0.689371428571429,0.650333333333333
11,0.8961,0.3587,0.6877,0.0958,0.8495,0.6905,0.6671,1.1801,0.2443,0.9682,0.4601,0.6811,0.4575,0.3931,0.4314,0.5986,0.173,0.3065,0.606485714285714,0.558216666666667
12,0.9092,0.6807,0.6572,0.3506,0.8642,0.7012,0.7328,1.0995,0.1224,0.9772,0.479,0.6661,0.4794,0.3684,0.4758,0.6007,0.1587,0.2593,0.699414285714286,0.66445
13,0.9864,0.4481,0.9228,0.154,0.7243,0.8131,0.3528,0.6822,0.1799,0.9834,0.508,0.646,0.4822,0.3791,0.4879,0.5835,0.1617,0.2302,0.628785714285714,0.569183333333333
14,0.9917,0.8111,0.8445,0.3794,0.8648,0.555,0.8785,0.4756,0.0658,0.9889,0.5551,0.6696,0.5316,0.4132,0.4548,0.5784,0.1333,0.2047,0.760714285714286,0.722216666666667
15,0.9918,0.7337,0.9035,0.2658,0.8372,0.581,0.81,0.4352,0.09,0.9905,0.6261,0.7151,0.5573,0.4879,0.5275,0.6376,0.1204,0.1681,0.731857142857143,0.688533333333334
16,0.996,0.7719,0.8873,0.3863,0.9064,0.7951,0.8791,0.5238,0.0493,0.99,0.6192,0.6361,0.527,0.4694,0.512,0.6628,0.1026,0.1624,0.803157142857143,0.771016666666667
17,0.9948,0.899,0.9331,0.5101,0.9274,0.4763,0.692,0.6797,0.0391,0.9905,0.6404,0.728,0.5577,0.4341,0.5752,0.6428,0.0968,0.1513,0.7761,0.73965
18,0.9964,0.5357,0.8691,0.5404,0.788,0.6934,0.9014,0.3397,0.0472,0.9908,0.5677,0.6779,0.5622,0.4413,0.5723,0.642,0.1112,0.1476,0.760628571428572,0.721333333333334
19,0.9976,0.719,0.8688,0.6795,0.8354,0.5524,0.8429,0.5727,0.0296,0.9918,0.6795,0.7493,0.6043,0.4713,0.6065,0.6794,0.1027,0.1272,0.785085714285714,0.749666666666667
20,0.9948,0.8213,0.8061,0.3373,0.8465,0.6518,0.7023,0.4312,0.0593,0.9917,0.7272,0.7646,0.5848,0.4859,0.588,0.6814,0.0906,0.1296,0.737157142857143,0.694216666666667
21,0.9967,0.5187,0.9168,0.7004,0.6993,0.7255,0.8696,0.3972,0.0445,0.991,0.5578,0.7099,0.5552,0.4851,0.5725,0.6997,0.0954,0.1378,0.775285714285714,0.738383333333333
22,0.996,0.3951,0.945,0.4222,0.8393,0.9416,0.9495,0.6105,0.0453,0.9921,0.6801,0.7309,0.6247,0.4943,0.5502,0.718,0.0872,0.1255,0.7841,0.748783333333333
23,0.9976,0.7294,0.9384,0.7664,0.8952,0.4832,0.9086,0.7623,0.0302,0.9922,0.7452,0.7527,0.6203,0.4985,0.6109,0.7267,0.0803,0.1172,0.816971428571429,0.786866666666667
24,0.9971,0.7101,0.8625,0.6919,0.8417,0.5271,0.8949,0.5,0.032,0.9923,0.7454,0.7395,0.6061,0.549,0.5385,0.714,0.0801,0.1135,0.789328571428572,0.7547
25,0.9917,0.408,0.8691,0.1294,0.8215,0.8954,0.8669,0.4239,0.0921,0.9925,0.704,0.764,0.6253,0.5026,0.6305,0.7067,0.0814,0.1106,0.711714285714286,0.66505
26,0.9978,0.8276,0.9132,0.6326,0.9074,0.5851,0.9375,0.4993,0.0267,0.9929,0.7556,0.7297,0.6419,0.5481,0.6163,0.7471,0.0793,0.1097,0.828742857142857,0.800566666666667
27,0.9957,0.5575,0.6528,0.3495,0.7976,0.401,0.8159,0.3403,0.0539,0.9927,0.7562,0.767,0.6266,0.5178,0.5296,0.6423,0.0871,0.1112,0.652857142857143,0.595716666666667
28,0.9884,0.5629,0.6654,0.1022,0.8133,0.5117,0.2635,0.3717,0.151,0.9933,0.7989,0.7447,0.6392,0.5469,0.6153,0.7245,0.0678,0.0991,0.5582,0.4865
29,0.9972,0.787,0.8738,0.3776,0.8891,0.7723,0.8839,0.4436,0.03,0.9932,0.7595,0.7614,0.6274,0.5632,0.6086,0.7437,0.0695,0.0999,0.797271428571429,0.76395
30,0.9974,0.6618,0.9047,0.6761,0.915,0.9029,0.9502,0.6662,0.0237,0.9938,0.7922,0.7666,0.6666,0.6051,0.6821,0.7506,0.0595,0.0919,0.8583,0.835116666666667
31,0.9941,0.619,0.8724,0.279,0.9023,0.6399,0.8834,0.3542,0.046,0.9934,0.765,0.7878,0.6344,0.5498,0.6462,0.7279,0.063,0.098,0.741442857142857,0.699333333333333
32,0.9973,0.8348,0.9296,0.3343,0.9003,0.8592,0.8253,0.4671,0.0311,0.9938,0.8498,0.7797,0.6751,0.5801,0.6878,0.7446,0.0588,0.0919,0.811542857142857,0.780583333333334
33,0.9961,0.8346,0.7417,0.4563,0.8933,0.2471,0.8234,0.5537,0.0418,0.9929,0.7496,0.7962,0.6432,0.5279,0.6232,0.7302,0.0686,0.1032,0.713214285714286,0.666066666666667
34,0.9973,0.7857,0.8744,0.6732,0.8901,0.5674,0.8057,0.4763,0.0264,0.9937,0.8781,0.744,0.6963,0.5722,0.6154,0.7582,0.0628,0.0904,0.799114285714286,0.766083333333333
35,0.9977,0.8257,0.8846,0.5845,0.8257,0.7277,0.9352,0.5932,0.0243,0.9935,0.8516,0.8043,0.673,0.5792,0.677,0.7509,0.0576,0.0899,0.825871428571429,0.797233333333333
36,0.9971,0.8462,0.725,0.7239,0.8527,0.4096,0.7381,0.4665,0.0328,0.9935,0.7911,0.7912,0.665,0.566,0.5867,0.7314,0.0695,0.0913,0.756085714285714,0.715916666666667
37,0.9979,0.8252,0.9159,0.6187,0.8872,0.6211,0.8785,0.5743,0.0239,0.9937,0.8199,0.8023,0.6775,0.5728,0.6296,0.7583,0.0518,0.0879,0.820642857142857,0.7911
38,0.9979,0.8484,0.92,0.7359,0.846,0.719,0.7321,0.5568,0.0221,0.9942,0.8682,0.8204,0.6926,0.6472,0.7111,0.7965,0.0513,0.0807,0.828471428571429,0.800233333333333
39,0.9953,0.4187,0.5944,0.2047,0.5802,0.6481,0.7176,0.3209,0.0634,0.9941,0.8234,0.8097,0.7113,0.603,0.7147,0.7573,0.0494,0.0817,0.594142857142857,0.527283333333333
40,0.9975,0.7962,0.9285,0.5598,0.7366,0.7089,0.8584,0.3871,0.0275,0.994,0.8788,0.8158,0.7071,0.6247,0.6558,0.7839,0.0471,0.0798,0.797985714285715,0.764733333333333
41,0.9985,0.8617,0.9198,0.7552,0.9141,0.9175,0.956,0.8452,0.0133,0.9942,0.8919,0.8149,0.7149,0.6384,0.6519,0.7738,0.0477,0.0808,0.903257142857143,0.887383333333333
42,0.998,0.9088,0.5287,0.7059,0.9334,0.7793,0.9444,1.0098,0.0219,0.9939,0.862,0.7743,0.7081,0.6052,0.7103,0.7614,0.0482,0.0812,0.828357142857143,0.800083333333333
43,0.9979,0.816,0.8337,0.5802,0.896,0.7549,0.9352,0.4927,0.0244,0.9943,0.8861,0.7928,0.6974,0.6443,0.7034,0.7718,0.0521,0.0783,0.830557142857143,0.802666666666667
44,0.9981,0.802,0.929,0.7428,0.8812,0.8582,0.9378,0.5652,0.0181,0.9941,0.8757,0.7483,0.7288,0.6236,0.5619,0.7166,0.0631,0.0806,0.878442857142857,0.8585
45,0.9977,0.8339,0.875,0.4959,0.8106,0.6906,0.7946,0.3557,0.0263,0.9945,0.9049,0.8286,0.7378,0.6447,0.7005,0.7959,0.0408,0.0704,0.785471428571429,0.7501
46,0.9919,0.7225,0.8163,0.1977,0.8938,0.6333,0.8358,0.5508,0.0954,0.9943,0.8879,0.8213,0.733,0.6277,0.7295,0.792,0.042,0.073,0.727328571428572,0.683233333333333
47,0.998,0.7494,0.9389,0.6352,0.835,0.9036,0.9489,0.7363,0.02,0.9941,0.8958,0.7884,0.6923,0.5837,0.7224,0.7771,0.047,0.0782,0.858428571428572,0.835166666666667
48,0.9983,0.8671,0.903,0.5994,0.9122,0.7834,0.934,0.4831,0.0184,0.9944,0.8781,0.7955,0.7212,0.6259,0.7366,0.794,0.0375,0.0716,0.856771428571429,0.833183333333333
49,0.9983,0.8837,0.9549,0.6669,0.9152,0.7269,0.9431,0.6206,0.0174,0.9945,0.8963,0.8407,0.7473,0.6345,0.7055,0.7936,0.0373,0.0701,0.869857142857143,0.84845
50,0.9985,0.8914,0.893,0.8794,0.9214,0.885,0.9456,0.7133,0.0124,0.9944,0.8627,0.8479,0.6909,0.6132,0.7094,0.7853,0.0366,0.0754,0.916328571428572,0.902633333333333
51,0.998,0.8417,0.8126,0.8173,0.7408,0.7018,0.8996,0.6237,0.0214,0.9946,0.9101,0.809,0.743,0.6276,0.7255,0.7902,0.0341,0.0702,0.830257142857143,0.8023
52,0.998,0.872,0.9029,0.5101,0.9081,0.8106,0.8988,0.5663,0.0217,0.9944,0.9048,0.8084,0.7238,0.6386,0.7241,0.7654,0.0422,0.0699,0.842928571428572,0.817083333333333
53,0.9983,0.8352,0.9375,0.8105,0.875,0.8477,0.9333,0.7325,0.0149,0.9946,0.8895,0.8321,0.7056,0.6922,0.7056,0.8144,0.0327,0.0676,0.891071428571429,0.8732
54,0.9975,0.6669,0.9205,0.384,0.8783,0.8944,0.9313,0.5871,0.029,0.9945,0.928,0.8354,0.7412,0.6535,0.6958,0.799,0.0323,0.0643,0.810414285714286,0.779233333333333
55,0.9982,0.8227,0.894,0.5797,0.8974,0.8782,0.9068,0.5821,0.0198,0.9948,0.9146,0.8343,0.7232,0.658,0.7539,0.8086,0.0312,0.0658,0.853857142857143,0.8298
56,0.9985,0.9003,0.8194,0.7494,0.9014,0.8694,0.9372,0.9082,0.0148,0.9947,0.9208,0.8413,0.7185,0.6113,0.8004,0.7976,0.0322,0.0691,0.882228571428572,0.86285
57,0.9977,0.8114,0.9101,0.6773,0.8919,0.2937,0.534,0.5682,0.0313,0.9946,0.9341,0.8166,0.7408,0.5802,0.774,0.7937,0.0353,0.0671,0.730871428571429,0.6864
58,0.9984,0.8794,0.9193,0.8344,0.8393,0.8479,0.9036,0.7961,0.0143,0.9946,0.9171,0.8409,0.7487,0.6728,0.7365,0.7916,0.03,0.0645,0.8889,0.87065
59,0.9985,0.8808,0.9191,0.7214,0.9344,0.7978,0.9192,0.7534,0.0149,0.9948,0.9283,0.8345,0.7549,0.6376,0.7585,0.8323,0.0288,0.0634,0.8816,0.862116666666667
60,0.9983,0.8696,0.9464,0.8125,0.9373,0.6481,0.925,0.9832,0.0132,0.9947,0.9112,0.8065,0.7096,0.7061,0.7296,0.8176,0.0277,0.0626,0.876742857142857,0.856483333333333
61,0.9982,0.7748,0.9448,0.6621,0.8002,0.8504,0.9285,0.7069,0.0188,0.9946,0.9119,0.8434,0.7472,0.6571,0.7524,0.8304,0.0286,0.0625,0.851285714285714,0.8268
62,0.9984,0.8821,0.9128,0.7468,0.9311,0.6692,0.9392,0.8067,0.016,0.9948,0.9318,0.8538,0.7325,0.5921,0.8023,0.8079,0.0283,0.0629,0.868514285714286,0.846866666666667
63,0.9933,0.7622,0.2362,0.2291,0.0599,0.3376,0.0427,0.4957,0.1214,0.9944,0.9305,0.8318,0.7395,0.629,0.7096,0.755,0.0503,0.0651,0.380142857142857,0.27795
64,0.9983,0.889,0.907,0.6161,0.9039,0.8657,0.9422,0.811,0.0156,0.9943,0.911,0.8278,0.728,0.6295,0.7048,0.7813,0.0286,0.0614,0.8746,0.853983333333333
65,0.9983,0.8698,0.937,0.6957,0.8885,0.8063,0.9371,0.8079,0.0146,0.9949,0.9134,0.8477,0.729,0.6906,0.759,0.8413,0.0254,0.0583,0.8761,0.855733333333333
66,0.9983,0.8591,0.875,0.6035,0.9099,0.8942,0.9463,0.9488,0.0157,0.9949,0.9258,0.8212,0.7488,0.7221,0.7807,0.8447,0.024,0.0557,0.869471428571429,0.848
67,0.998,0.8844,0.9218,0.5415,0.8756,0.6254,0.9103,0.6669,0.0204,0.9948,0.9187,0.8159,0.7358,0.7129,0.8111,0.8327,0.0263,0.0577,0.822428571428572,0.793166666666667
68,0.9978,0.8875,0.8324,0.4848,0.8405,0.6215,0.886,0.6155,0.0219,0.9946,0.9329,0.8507,0.7093,0.6822,0.7931,0.8389,0.0275,0.0571,0.792928571428571,0.758783333333333
69,0.9977,0.817,0.9052,0.4406,0.9329,0.8485,0.9143,0.6551,0.0231,0.9939,0.8605,0.848,0.7214,0.5609,0.7553,0.763,0.029,0.0652,0.8366,0.80975
70,0.9984,0.8963,0.9236,0.7694,0.9173,0.7353,0.9537,0.9687,0.0124,0.9947,0.9141,0.8577,0.7438,0.7056,0.7978,0.8283,0.0254,0.0558,0.884857142857143,0.865933333333333
71,0.9985,0.8735,0.9232,0.7872,0.9119,0.8653,0.9461,0.9958,0.0111,0.9947,0.9457,0.8572,0.7624,0.7189,0.7983,0.8432,0.0214,0.0507,0.900814285714286,0.884533333333333
72,0.9983,0.8895,0.934,0.5311,0.931,0.8264,0.9261,0.7804,0.0161,0.9945,0.9316,0.8609,0.7558,0.7025,0.7978,0.8574,0.0218,0.0498,0.862342857142857,0.839683333333333
73,0.9986,0.8992,0.9375,0.685,0.9365,0.8788,0.9432,0.9741,0.0113,0.9947,0.9409,0.868,0.7609,0.7112,0.8067,0.8643,0.0208,0.0479,0.896971428571429,0.880033333333333
74,0.9985,0.9079,0.93,0.7263,0.9315,0.781,0.9373,1.1515,0.0113,0.9947,0.9459,0.8725,0.7821,0.7285,0.7769,0.8546,0.0201,0.0464,0.8875,0.869
75,0.9985,0.8784,0.9341,0.7961,0.9076,0.8659,0.917,0.9095,0.0111,0.9946,0.9444,0.8806,0.7729,0.7473,0.8142,0.8517,0.0198,0.0451,0.899657142857143,0.883183333333333
76,0.9985,0.894,0.9106,0.7356,0.9132,0.9101,0.9519,1.024,0.0116,0.9947,0.9388,0.8704,0.7896,0.7252,0.8189,0.8489,0.0199,0.0462,0.901985714285715,0.8859
77,0.9983,0.884,0.9151,0.8992,0.8933,0.6768,0.9289,1.0659,0.0115,0.9944,0.944,0.8754,0.7749,0.7357,0.8306,0.8622,0.0189,0.0438,0.885085714285714,0.866216666666667
78,0.9984,0.8936,0.9273,0.6162,0.9304,0.8449,0.92,1.0562,0.013,0.9945,0.9416,0.8769,0.7744,0.7563,0.8303,0.8605,0.0191,0.044,0.875828571428572,0.8554
79,0.9968,0.8141,0.8612,0.3445,0.7611,0.8394,0.8109,0.7045,0.0336,0.9947,0.9314,0.8733,0.765,0.7427,0.843,0.8652,0.0204,0.0453,0.775428571428572,0.738533333333333
80,0.9985,0.9147,0.9394,0.8083,0.93,0.9,0.9512,1.3461,0.0094,0.9946,0.9397,0.8906,0.7557,0.7379,0.8424,0.8605,0.0177,0.0454,0.9203,0.907266666666667
81,0.9984,0.9146,0.9296,0.8767,0.9152,0.7822,0.943,1.2642,0.0083,0.9943,0.9351,0.8701,0.7571,0.7713,0.819,0.8501,0.0184,0.0429,0.908528571428572,0.89355
82,0.9985,0.9139,0.9552,0.7818,0.9227,0.8447,0.9374,1.1787,0.0086,0.9942,0.9472,0.8724,0.7544,0.7637,0.8284,0.8513,0.018,0.042,0.907742857142857,0.892616666666667
83,0.9985,0.8942,0.9401,0.7381,0.9208,0.8095,0.9345,1.0415,0.0109,0.9946,0.943,0.8688,0.7898,0.7591,0.8384,0.8551,0.0181,0.0427,0.890814285714286,0.872866666666667
84,0.9983,0.8899,0.9124,0.6256,0.9301,0.8845,0.9535,1.0401,0.0135,0.9943,0.9304,0.8769,0.7704,0.7388,0.8372,0.8568,0.0187,0.0423,0.8849,0.866
85,0.9984,0.9221,0.932,0.8317,0.9233,0.8859,0.9368,1.415,0.0075,0.9945,0.9456,0.8766,0.7691,0.7863,0.8432,0.8654,0.0171,0.042,0.9186,0.9053
86,0.9983,0.8933,0.8547,0.6491,0.9143,0.8019,0.9312,1.1085,0.0136,0.9943,0.9357,0.8759,0.7497,0.7729,0.8479,0.8635,0.0196,0.0419,0.863257142857143,0.84075
87,0.9985,0.8995,0.8973,0.817,0.9118,0.8985,0.9331,1.1231,0.0095,0.9944,0.9428,0.8733,0.7699,0.7618,0.8307,0.8652,0.0165,0.0409,0.907957142857143,0.892866666666667
88,0.9984,0.9024,0.9244,0.7957,0.9179,0.8546,0.948,1.3481,0.0094,0.9942,0.9376,0.8813,0.7641,0.7645,0.8159,0.8637,0.0175,0.0405,0.905914285714286,0.8905
89,0.998,0.8788,0.5626,0.8529,0.9139,0.7222,0.9309,1.2643,0.0156,0.994,0.9328,0.8596,0.7646,0.7727,0.8142,0.8506,0.0187,0.0391,0.837042857142857,0.810216666666667
90,0.9983,0.92,0.9268,0.8776,0.9394,0.8041,0.9499,1.5302,0.0077,0.994,0.9365,0.8379,0.7698,0.766,0.8315,0.8499,0.016,0.0405,0.916585714285714,0.902966666666667
91,0.9983,0.9108,0.9229,0.7668,0.9197,0.7434,0.9375,1.2484,0.0104,0.9939,0.9351,0.8782,0.7569,0.7671,0.8508,0.849,0.0164,0.0383,0.885628571428572,0.86685
92,0.9984,0.9076,0.94,0.8041,0.9462,0.8412,0.9543,1.4841,0.0079,0.9941,0.9374,0.8667,0.7471,0.765,0.8365,0.863,0.0172,0.039,0.913114285714286,0.8989
93,0.9983,0.9091,0.9249,0.7487,0.9231,0.755,0.9473,1.3776,0.0102,0.9939,0.9464,0.8796,0.7447,0.7687,0.8378,0.8597,0.0157,0.0377,0.886628571428572,0.868016666666667
94,0.9983,0.9097,0.916,0.7015,0.9378,0.7746,0.939,1.3355,0.011,0.9941,0.9428,0.8738,0.7594,0.7545,0.8321,0.8519,0.0171,0.0399,0.882414285714286,0.8631
95,0.9961,0.8066,0.919,0.2446,0.9302,0.893,0.929,1.0474,0.0437,0.9942,0.9381,0.8727,0.7545,0.7758,0.8497,0.8566,0.0183,0.0398,0.816928571428572,0.787066666666667
96,0.998,0.7596,0.9373,0.6083,0.9083,0.839,0.9469,1.0963,0.0164,0.9945,0.9394,0.8746,0.7625,0.7677,0.8516,0.8663,0.017,0.0417,0.856771428571429,0.833233333333333
97,0.9982,0.8771,0.9268,0.6632,0.9113,0.8659,0.9463,1.3378,0.0114,0.9939,0.9341,0.8651,0.7387,0.7651,0.8474,0.8519,0.0157,0.0373,0.884114285714286,0.8651
98,0.9982,0.8588,0.9261,0.6708,0.8789,0.8536,0.9342,1.262,0.012,0.9939,0.9446,0.8803,0.731,0.7825,0.8535,0.856,0.0157,0.037,0.874371428571429,0.853733333333333
99,0.9984,0.9245,0.8806,0.7898,0.9201,0.8101,0.9357,1.3545,0.0096,0.994,0.9302,0.8416,0.7626,0.7491,0.8251,0.8571,0.017,0.0388,0.894171428571429,0.8768
100,0.9983,0.9121,0.9335,0.7957,0.9129,0.9176,0.9326,1.5199,0.0084,0.9937,0.931,0.8465,0.7548,0.753,0.8306,0.8491,0.0162,0.038,0.914671428571429,0.900733333333333
101,0.9983,0.8927,0.9325,0.7594,0.916,0.8782,0.9317,1.3533,0.0092,0.9936,0.9409,0.8809,0.7476,0.7862,0.8346,0.859,0.0164,0.0356,0.901257142857143,0.885083333333334
102,0.9983,0.9272,0.934,0.8291,0.9218,0.8743,0.8498,1.4379,0.0082,0.9935,0.9489,0.8839,0.7621,0.8103,0.8399,0.8675,0.0138,0.0329,0.904928571428572,0.889366666666667
103,0.9983,0.9084,0.9092,0.8188,0.9315,0.8927,0.9319,1.6188,0.0071,0.9935,0.9439,0.8815,0.7515,0.7883,0.837,0.8537,0.0145,0.0336,0.912971428571429,0.89875
104,0.9984,0.8914,0.9064,0.8001,0.9151,0.8725,0.9313,1.3444,0.0087,0.9931,0.9447,0.8772,0.7341,0.8053,0.8426,0.8699,0.014,0.0316,0.902171428571429,0.886133333333333
105,0.9984,0.9103,0.927,0.7923,0.9346,0.8451,0.9407,1.5682,0.0083,0.9935,0.9401,0.8749,0.7643,0.7948,0.8401,0.8643,0.0139,0.0333,0.906914285714286,0.891666666666667
106,0.9982,0.8741,0.8246,0.7802,0.9196,0.8525,0.9446,1.4493,0.0102,0.9935,0.94,0.8607,0.7719,0.8189,0.846,0.8644,0.0147,0.0331,0.884828571428572,0.865933333333333
107,0.9983,0.9078,0.9248,0.8099,0.9362,0.8522,0.9335,1.7063,0.0075,0.9931,0.9457,0.8758,0.7506,0.8093,0.8439,0.8697,0.0132,0.0322,0.908957142857143,0.894066666666667
108,0.9983,0.9136,0.9246,0.8263,0.9317,0.8101,0.9417,1.9048,0.0071,0.9932,0.9419,0.8915,0.7685,0.8235,0.8429,0.8622,0.0127,0.0307,0.906614285714286,0.891333333333333
109,0.9983,0.9035,0.9313,0.7902,0.9325,0.7993,0.9514,1.7535,0.0078,0.9931,0.9418,0.8859,0.7558,0.8201,0.8525,0.8674,0.0127,0.0303,0.900928571428572,0.8847
110,0.9982,0.9091,0.9314,0.8698,0.932,0.7754,0.9392,1.7245,0.0073,0.9932,0.938,0.8806,0.7486,0.8255,0.8473,0.8465,0.0132,0.0308,0.907871428571429,0.892816666666667
111,0.9983,0.8849,0.9354,0.7695,0.929,0.8684,0.941,1.5141,0.0082,0.9931,0.9389,0.8886,0.7477,0.8171,0.8444,0.8661,0.0135,0.031,0.903785714285715,0.888033333333333
112,0.9984,0.9123,0.9413,0.7562,0.9362,0.8652,0.931,1.6455,0.0079,0.9931,0.9364,0.8873,0.7425,0.8311,0.8486,0.8651,0.0129,0.0303,0.9058,0.890366666666667
113,0.9982,0.8852,0.9395,0.5603,0.9351,0.888,0.9338,1.5462,0.0111,0.9931,0.9338,0.8943,0.7288,0.8259,0.8455,0.8703,0.013,0.0302,0.877157142857143,0.856983333333333
114,0.9982,0.8709,0.8872,0.6662,0.9186,0.8677,0.9294,1.5334,0.0102,0.993,0.9342,0.8756,0.7177,0.8231,0.8519,0.8737,0.015,0.0299,0.876885714285714,0.856666666666667
115,0.9982,0.9156,0.9248,0.8043,0.9297,0.8679,0.939,1.9105,0.0065,0.993,0.9402,0.8764,0.7294,0.8074,0.8427,0.8765,0.0126,0.0299,0.911357142857143,0.896883333333333
116,0.9982,0.9225,0.9368,0.7998,0.9265,0.8434,0.9426,2.0174,0.0064,0.993,0.9392,0.8883,0.7345,0.8043,0.844,0.8635,0.013,0.0299,0.909971428571429,0.895266666666667
117,0.9982,0.9229,0.9228,0.849,0.9282,0.8657,0.9331,2.0413,0.0061,0.9931,0.9383,0.8893,0.7448,0.8191,0.845,0.8667,0.0126,0.0294,0.917128571428572,0.903616666666667
118,0.9982,0.9274,0.925,0.8469,0.9347,0.8694,0.9484,2.0681,0.0061,0.993,0.9418,0.8883,0.7463,0.8115,0.8518,0.8686,0.0135,0.0297,0.921428571428572,0.908633333333333
119,0.9983,0.8995,0.88,0.731,0.9066,0.834,0.9454,1.5547,0.0091,0.993,0.9361,0.8934,0.7409,0.8214,0.8507,0.8717,0.0126,0.0287,0.884971428571429,0.866083333333333
120,0.9982,0.9083,0.9378,0.8384,0.9261,0.8815,0.9432,2.1511,0.0059,0.9928,0.9419,0.8884,0.7295,0.8325,0.8459,0.8673,0.0119,0.0288,0.919071428571429,0.905883333333333
121,0.9982,0.9128,0.9382,0.7783,0.9363,0.8435,0.9502,2.1868,0.0068,0.9927,0.9402,0.8788,0.7324,0.8288,0.8509,0.8758,0.0119,0.0274,0.908214285714286,0.893216666666667
122,0.998,0.9279,0.8093,0.8553,0.9332,0.7482,0.9455,2.0938,0.0081,0.9925,0.9384,0.8853,0.7179,0.8102,0.8443,0.8715,0.0123,0.0275,0.8882,0.8699
123,0.9982,0.9128,0.9349,0.798,0.9255,0.8548,0.8871,2.0139,0.0074,0.993,0.9413,0.8752,0.7381,0.8287,0.8382,0.8581,0.0127,0.03,0.901614285714286,0.885516666666667
124,0.9982,0.9216,0.8968,0.8165,0.932,0.8107,0.9447,2.1216,0.0072,0.9926,0.9415,0.8812,0.7101,0.8204,0.8436,0.8604,0.0118,0.0278,0.902928571428572,0.88705
125,0.9983,0.9244,0.9271,0.7047,0.9371,0.8294,0.9327,1.7069,0.0088,0.9923,0.9401,0.8912,0.7249,0.8141,0.8514,0.8723,0.012,0.027,0.893385714285714,0.8759
126,0.9981,0.8738,0.882,0.5087,0.9275,0.8196,0.9397,1.5453,0.0137,0.9928,0.9392,0.8843,0.7164,0.8279,0.837,0.8739,0.0131,0.0281,0.849914285714286,0.825216666666667
127,0.9982,0.9161,0.9184,0.792,0.9235,0.8434,0.9098,1.8126,0.0077,0.993,0.9449,0.8876,0.746,0.8171,0.8463,0.8751,0.0116,0.0289,0.9002,0.883866666666667
128,0.9981,0.9216,0.9278,0.8312,0.937,0.8568,0.9127,2.1096,0.0062,0.9924,0.9327,0.8918,0.7169,0.8111,0.8457,0.8638,0.0125,0.0275,0.912171428571429,0.89785
129,0.9982,0.9197,0.9333,0.7415,0.9378,0.868,0.9306,1.9817,0.0075,0.9923,0.9351,0.8906,0.7227,0.8081,0.852,0.8674,0.0116,0.0266,0.904157142857143,0.888483333333333
130,0.9982,0.8917,0.9122,0.6319,0.9373,0.8613,0.9455,1.8467,0.0092,0.9925,0.9385,0.8903,0.7093,0.8266,0.8481,0.8769,0.0114,0.0267,0.882585714285714,0.863316666666667
131,0.9982,0.91,0.9337,0.7165,0.9045,0.8491,0.9044,1.7778,0.0085,0.9924,0.9326,0.8858,0.7215,0.8008,0.8521,0.8696,0.0116,0.0268,0.888057142857143,0.8697
132,0.9981,0.9143,0.9191,0.7854,0.9334,0.8586,0.9482,2.3031,0.0066,0.9925,0.9354,0.881,0.7342,0.8206,0.85,0.8705,0.0111,0.0263,0.908157142857143,0.893166666666667
133,0.9982,0.9239,0.936,0.7923,0.9306,0.8608,0.9238,2.3044,0.0064,0.9923,0.9351,0.8865,0.7116,0.8309,0.8471,0.8708,0.0109,0.0254,0.909371428571429,0.894566666666667
134,0.9981,0.9161,0.9291,0.773,0.9211,0.8615,0.9309,2.1459,0.0068,0.9927,0.9385,0.8817,0.7206,0.8192,0.8546,0.8651,0.0125,0.0276,0.904257142857143,0.888616666666667
135,0.9982,0.8931,0.9397,0.6992,0.9362,0.8251,0.9427,1.8697,0.009,0.9921,0.9331,0.8825,0.6979,0.8245,0.8373,0.8633,0.0114,0.026,0.8906,0.872666666666667
136,0.998,0.9317,0.9393,0.8409,0.937,0.8099,0.9419,2.79,0.0054,0.9925,0.9337,0.8863,0.7191,0.8192,0.8628,0.8713,0.011,0.0262,0.9141,0.900116666666667
137,0.9982,0.9218,0.9378,0.7721,0.9357,0.879,0.9318,2.5066,0.0061,0.9923,0.9383,0.881,0.7057,0.8359,0.8561,0.8639,0.0116,0.0258,0.910914285714286,0.896366666666667
138,0.998,0.8656,0.9277,0.8104,0.9098,0.8659,0.9496,2.2394,0.0072,0.9922,0.9346,0.8841,0.7068,0.8394,0.8431,0.8712,0.0117,0.0255,0.903857142857143,0.888166666666667
139,0.9981,0.9056,0.9248,0.8382,0.9326,0.8509,0.9318,2.3789,0.006,0.9921,0.9373,0.8865,0.7036,0.8078,0.843,0.8739,0.0106,0.026,0.911714285714286,0.897316666666667
140,0.9982,0.9094,0.9317,0.7537,0.932,0.8734,0.932,2.3362,0.0065,0.9919,0.9427,0.8879,0.7048,0.8308,0.8499,0.8717,0.0108,0.0237,0.904342857142857,0.8887
141,0.9981,0.9104,0.9303,0.8141,0.928,0.8518,0.9337,2.2192,0.0065,0.9919,0.9342,0.8906,0.7141,0.8288,0.8481,0.8736,0.0105,0.0238,0.909485714285714,0.894716666666667
142,0.9981,0.9272,0.935,0.8322,0.9388,0.8317,0.9343,2.4485,0.006,0.992,0.9401,0.8874,0.721,0.8136,0.8466,0.874,0.0105,0.024,0.9139,0.899866666666667
143,0.9981,0.9263,0.9379,0.7867,0.9369,0.8516,0.9387,2.4693,0.006,0.9918,0.9353,0.8893,0.7064,0.8305,0.8471,0.8713,0.0106,0.0235,0.910885714285715,0.89635
144,0.9981,0.9238,0.9353,0.7493,0.9354,0.8562,0.935,2.4627,0.0064,0.9919,0.9361,0.8927,0.7043,0.8256,0.8462,0.8689,0.0106,0.0236,0.904728571428572,0.889166666666667
145,0.9981,0.9252,0.9444,0.811,0.9388,0.8752,0.9452,2.7726,0.0052,0.9918,0.9299,0.8907,0.7121,0.8442,0.8443,0.8775,0.0099,0.023,0.9197,0.906633333333334
146,0.9981,0.9103,0.9364,0.7837,0.9378,0.8532,0.9416,2.5095,0.006,0.9919,0.9333,0.8884,0.6974,0.8436,0.8482,0.8736,0.0106,0.0231,0.908728571428572,0.893833333333333
147,0.9981,0.924,0.9377,0.8058,0.9355,0.8418,0.9402,2.6231,0.0056,0.9917,0.9339,0.8853,0.6932,0.851,0.8442,0.8708,0.0099,0.0227,0.911871428571429,0.8975
148,0.9981,0.9172,0.9323,0.7568,0.9372,0.873,0.937,2.4814,0.0063,0.9919,0.9281,0.8825,0.699,0.8406,0.8465,0.8624,0.0103,0.0235,0.907371428571429,0.89225
149,0.9981,0.9204,0.9317,0.7872,0.9353,0.8466,0.9358,2.5794,0.0058,0.9917,0.9333,0.8893,0.6948,0.8474,0.8525,0.8766,0.0098,0.0225,0.907871428571429,0.892833333333333
150,0.998,0.9193,0.9275,0.8294,0.9351,0.8084,0.9305,2.596,0.0058,0.9917,0.9312,0.8855,0.6981,0.8383,0.8482,0.8717,0.0104,0.0227,0.906885714285714,0.8917
151,0.9981,0.917,0.9343,0.7418,0.9365,0.8589,0.932,2.5101,0.0064,0.9917,0.9341,0.8891,0.6697,0.8435,0.8506,0.8653,0.0098,0.0227,0.902657142857143,0.88675
152,0.9981,0.9236,0.9385,0.7824,0.9341,0.8473,0.9364,2.8654,0.0052,0.9917,0.9311,0.8964,0.6858,0.8426,0.8492,0.8673,0.0095,0.0223,0.908628571428572,0.893716666666667
153,0.998,0.9128,0.9408,0.7605,0.935,0.8447,0.933,2.6647,0.0058,0.9915,0.9272,0.8936,0.6793,0.8426,0.846,0.8676,0.0095,0.0218,0.903542857142857,0.8878
154,0.9981,0.9286,0.9379,0.7945,0.9346,0.8365,0.9411,2.6293,0.0057,0.9918,0.932,0.8886,0.6844,0.8327,0.8428,0.8661,0.0099,0.0228,0.910185714285714,0.895533333333333
155,0.9982,0.9175,0.9235,0.7215,0.9361,0.8841,0.9362,2.3708,0.0068,0.9915,0.9322,0.8936,0.6743,0.8458,0.8445,0.8628,0.01,0.0221,0.902442857142857,0.886483333333334
156,0.9981,0.9209,0.9378,0.818,0.9353,0.8597,0.9408,2.6965,0.0053,0.9918,0.9365,0.8906,0.6886,0.8427,0.8466,0.8662,0.0104,0.0232,0.9158,0.902083333333333
157,0.998,0.9128,0.9149,0.8048,0.9365,0.8546,0.9342,2.6336,0.0057,0.9916,0.9304,0.8832,0.6858,0.8422,0.8414,0.8593,0.0112,0.0225,0.907971428571429,0.892966666666667
158,0.998,0.9237,0.9444,0.8112,0.9392,0.8571,0.9434,2.877,0.0049,0.9913,0.9293,0.8795,0.6797,0.8486,0.8474,0.8673,0.009,0.0216,0.916714285714286,0.903166666666667
159,0.998,0.9227,0.9299,0.8177,0.9387,0.8782,0.9402,2.7548,0.0051,0.9913,0.9326,0.886,0.6801,0.837,0.8414,0.8738,0.0093,0.021,0.917914285714286,0.904566666666667
160,0.9981,0.9196,0.9327,0.7929,0.9321,0.8513,0.938,2.5941,0.0055,0.9916,0.9349,0.8797,0.6836,0.8403,0.8361,0.8668,0.0103,0.0222,0.909242857142857,0.894433333333333
161,0.9979,0.9252,0.9337,0.7732,0.935,0.8435,0.9389,2.797,0.0052,0.9913,0.9273,0.8876,0.6462,0.8415,0.8413,0.8702,0.0117,0.0218,0.906771428571429,0.891583333333334
162,0.998,0.9216,0.9398,0.7879,0.9344,0.8712,0.9474,2.7254,0.0051,0.9913,0.9322,0.8831,0.6609,0.8466,0.8402,0.8699,0.0092,0.0217,0.914328571428572,0.900383333333333
163,0.998,0.8938,0.8766,0.7535,0.9225,0.8348,0.939,2.3341,0.007,0.9912,0.9365,0.8882,0.6722,0.8291,0.8414,0.8722,0.0111,0.0215,0.888314285714286,0.870033333333333
164,0.9979,0.9163,0.9295,0.8151,0.9293,0.8328,0.938,2.6042,0.0058,0.9915,0.9375,0.8858,0.6684,0.8423,0.8494,0.8694,0.0094,0.0224,0.908414285714286,0.8935
165,0.9981,0.9131,0.9386,0.75,0.932,0.8682,0.9417,2.6367,0.0058,0.9913,0.9387,0.8934,0.6702,0.8433,0.851,0.87,0.009,0.0213,0.905957142857143,0.8906
166,0.9981,0.9166,0.9345,0.7796,0.9288,0.8512,0.9432,2.6623,0.0056,0.9913,0.9306,0.8959,0.679,0.8394,0.8317,0.8702,0.0093,0.0212,0.907428571428572,0.892316666666667
167,0.9981,0.9136,0.921,0.7889,0.9237,0.8388,0.9393,2.5285,0.0059,0.9912,0.9316,0.8937,0.6754,0.8381,0.8461,0.8751,0.0095,0.0205,0.903342857142857,0.88755
168,0.998,0.9101,0.9323,0.8083,0.9184,0.8482,0.9386,2.6903,0.0056,0.9913,0.9251,0.8861,0.6626,0.8121,0.8342,0.8653,0.01,0.0219,0.9077,0.89265
169,0.9981,0.9133,0.9293,0.7271,0.9232,0.8476,0.916,2.3624,0.0067,0.9911,0.9363,0.8947,0.6552,0.8364,0.8378,0.8678,0.0097,0.0208,0.893514285714286,0.876083333333333
170,0.998,0.9212,0.9398,0.7704,0.9357,0.8506,0.9312,2.7279,0.0056,0.9917,0.9339,0.8952,0.6861,0.8469,0.8379,0.8637,0.0093,0.022,0.9067,0.891483333333333
171,0.9981,0.9086,0.9041,0.764,0.9306,0.8307,0.9394,2.4365,0.0066,0.9912,0.9362,0.8869,0.6678,0.8388,0.839,0.8647,0.0093,0.0208,0.8965,0.879566666666667
172,0.998,0.9086,0.9367,0.7703,0.9366,0.8365,0.9376,2.5947,0.0059,0.9912,0.931,0.8895,0.6705,0.8444,0.8252,0.8603,0.0095,0.0209,0.903471428571429,0.887716666666667
173,0.9979,0.9226,0.9428,0.8211,0.9328,0.8543,0.936,2.9946,0.0048,0.9912,0.9323,0.8907,0.6679,0.838,0.8408,0.8665,0.0091,0.0207,0.915357142857143,0.9016
174,0.998,0.9037,0.9405,0.7823,0.9347,0.872,0.9335,2.772,0.0055,0.9913,0.9346,0.8964,0.6748,0.8383,0.8383,0.8669,0.0095,0.0208,0.909242857142857,0.89445
175,0.998,0.9148,0.9365,0.7926,0.9278,0.8431,0.9385,2.5616,0.006,0.9914,0.9332,0.8981,0.6774,0.8338,0.8405,0.8705,0.0119,0.0212,0.907328571428572,0.892216666666667
176,0.998,0.9124,0.9401,0.7443,0.9327,0.8619,0.9278,2.6151,0.006,0.9913,0.9364,0.8871,0.6715,0.8309,0.8487,0.8654,0.0101,0.022,0.902457142857143,0.886533333333333
177,0.998,0.9155,0.9348,0.7589,0.9217,0.8739,0.9264,2.6041,0.0057,0.9912,0.9345,0.889,0.6578,0.8427,0.8403,0.8653,0.0089,0.0208,0.904171428571429,0.888533333333333
178,0.998,0.915,0.9379,0.7838,0.9302,0.8664,0.9221,2.6578,0.0056,0.9911,0.9281,0.8916,0.6633,0.8282,0.8441,0.8635,0.0089,0.0207,0.907628571428572,0.892566666666667
179,0.998,0.9285,0.9354,0.8029,0.9322,0.8433,0.9126,2.7936,0.0053,0.9911,0.9333,0.8952,0.6629,0.837,0.84,0.8659,0.0091,0.0205,0.907557142857143,0.892483333333333
180,0.9979,0.9039,0.9395,0.7916,0.9352,0.8665,0.9387,2.9216,0.005,0.991,0.9282,0.894,0.6556,0.8446,0.8475,0.8635,0.0091,0.0205,0.910471428571429,0.8959
181,0.998,0.8993,0.9383,0.7969,0.9283,0.8362,0.9406,2.5279,0.006,0.9912,0.9326,0.8922,0.6634,0.8389,0.8553,0.8659,0.0098,0.0208,0.905371428571429,0.889933333333333
182,0.9979,0.9149,0.944,0.7669,0.9294,0.824,0.9404,2.6706,0.006,0.9911,0.9362,0.8899,0.6599,0.8361,0.8454,0.8717,0.0096,0.0206,0.9025,0.8866
183,0.9979,0.9222,0.94,0.8062,0.9286,0.8623,0.943,2.9848,0.0049,0.991,0.9305,0.8873,0.6562,0.8381,0.8395,0.8623,0.0088,0.0201,0.914314285714286,0.900383333333333
184,0.998,0.9188,0.9397,0.7461,0.9266,0.8686,0.9262,2.6308,0.0059,0.9909,0.9348,0.8841,0.665,0.8426,0.8408,0.867,0.0086,0.0197,0.903428571428572,0.887666666666667
185,0.998,0.9264,0.9386,0.8108,0.9308,0.8609,0.9249,2.7935,0.0051,0.9908,0.9286,0.8861,0.6594,0.8356,0.8431,0.865,0.0092,0.02,0.912914285714286,0.898733333333333
186,0.9981,0.9229,0.9462,0.6782,0.9362,0.8686,0.929,2.6553,0.0064,0.9908,0.9289,0.8911,0.6494,0.8444,0.8356,0.8654,0.0085,0.0193,0.897028571428572,0.880183333333333
187,0.9979,0.9192,0.9284,0.8188,0.9301,0.8252,0.9365,2.7976,0.0054,0.9911,0.9319,0.8951,0.6627,0.8314,0.8402,0.8756,0.0091,0.0202,0.908014285714286,0.893033333333333
188,0.998,0.9247,0.934,0.7304,0.9252,0.8389,0.9238,2.6704,0.0063,0.991,0.9287,0.8897,0.6499,0.8455,0.8487,0.872,0.01,0.0202,0.896428571428571,0.8795
189,0.998,0.931,0.9404,0.7976,0.9352,0.8456,0.9465,2.9772,0.005,0.9912,0.928,0.8911,0.6732,0.8315,0.8382,0.8655,0.0087,0.0209,0.913471428571429,0.899383333333333
190,0.998,0.9051,0.9418,0.7883,0.9366,0.8608,0.9269,2.6866,0.0056,0.9909,0.9293,0.8964,0.6639,0.837,0.836,0.8714,0.0089,0.0193,0.908214285714286,0.89325
191,0.9979,0.912,0.9431,0.7709,0.9364,0.8543,0.9434,2.8004,0.0054,0.991,0.9293,0.8933,0.6703,0.8447,0.8367,0.8702,0.0091,0.0203,0.908285714285714,0.89335
192,0.998,0.9277,0.9383,0.7814,0.9366,0.8433,0.9346,2.9365,0.0051,0.991,0.9341,0.8871,0.6605,0.8449,0.8337,0.8704,0.0093,0.0199,0.908557142857143,0.89365
193,0.9979,0.9212,0.9459,0.7647,0.9353,0.8666,0.9423,3.0723,0.0049,0.9909,0.9332,0.8904,0.6638,0.8377,0.8252,0.861,0.0084,0.0195,0.910557142857143,0.896
194,0.9981,0.8868,0.9411,0.6741,0.9296,0.8588,0.9224,2.3916,0.0074,0.991,0.9295,0.8926,0.6542,0.8401,0.8308,0.8645,0.01,0.02,0.887271428571429,0.8688
195,0.998,0.915,0.9379,0.7551,0.9327,0.8289,0.9203,2.8064,0.0057,0.9914,0.9344,0.8905,0.6832,0.8391,0.8342,0.8614,0.0091,0.0211,0.898271428571429,0.88165
196,0.9979,0.924,0.9362,0.7823,0.9353,0.8568,0.9381,3.1858,0.0047,0.9909,0.9301,0.8888,0.6502,0.8462,0.8313,0.8622,0.0085,0.0193,0.910085714285715,0.89545
197,0.9979,0.9181,0.948,0.7955,0.9252,0.87,0.925,3.0972,0.0047,0.9908,0.9273,0.8871,0.6459,0.8439,0.8303,0.8695,0.0083,0.0192,0.911385714285714,0.896966666666667
198,0.998,0.925,0.9448,0.7544,0.9337,0.8823,0.9375,2.969,0.0051,0.9907,0.925,0.8871,0.647,0.8395,0.8368,0.8703,0.0093,0.0192,0.910814285714286,0.896283333333333
199,0.998,0.9147,0.9321,0.7337,0.9231,0.8662,0.9242,2.7028,0.0057,0.9909,0.9306,0.8952,0.6632,0.8385,0.827,0.8717,0.009,0.0194,0.898857142857143,0.882333333333333
200,0.9978,0.9087,0.9365,0.8122,0.9261,0.8387,0.9118,2.9453,0.0052,0.9909,0.9286,0.8877,0.6698,0.8427,0.8258,0.8657,0.0084,0.0194,0.904542857142857,0.889
201,0.998,0.907,0.9338,0.7086,0.931,0.8759,0.928,2.872,0.0057,0.991,0.9298,0.8861,0.6501,0.8419,0.8233,0.8698,0.0103,0.0198,0.897471428571429,0.880716666666667
202,0.9978,0.9271,0.9297,0.7936,0.931,0.8295,0.9275,3.0758,0.005,0.9908,0.9285,0.8861,0.6457,0.8385,0.8267,0.8664,0.009,0.0194,0.905171428571429,0.889733333333334
203,0.9979,0.9108,0.9485,0.7824,0.936,0.8755,0.9453,3.1056,0.0051,0.9907,0.9281,0.8879,0.6532,0.8521,0.8349,0.8748,0.0086,0.0189,0.913771428571429,0.89975
204,0.9979,0.9224,0.9288,0.7957,0.9348,0.8496,0.9205,2.9827,0.0052,0.991,0.9347,0.8918,0.6669,0.8437,0.8309,0.8673,0.0088,0.0195,0.9071,0.891966666666667
205,0.9979,0.9137,0.9403,0.7493,0.9321,0.8516,0.9333,3.0257,0.0054,0.9908,0.9294,0.8825,0.6516,0.8518,0.8339,0.87,0.0086,0.0191,0.9026,0.886716666666667
206,0.9979,0.9191,0.9369,0.782,0.9367,0.8293,0.9353,3.0578,0.0051,0.9907,0.9288,0.8862,0.6379,0.8437,0.8369,0.8668,0.0084,0.0191,0.905314285714286,0.889883333333334
207,0.998,0.9236,0.9291,0.7642,0.9304,0.8552,0.9429,2.9795,0.0053,0.9909,0.925,0.891,0.6425,0.8504,0.8458,0.8662,0.0089,0.0194,0.9062,0.8909
208,0.9979,0.9243,0.9354,0.7187,0.9322,0.849,0.9301,3.1798,0.0054,0.9909,0.9287,0.8914,0.6507,0.8285,0.8459,0.8754,0.0085,0.0192,0.898228571428571,0.881616666666667
209,0.9979,0.9138,0.9155,0.6667,0.9312,0.8382,0.9076,2.9036,0.0065,0.9907,0.9269,0.8937,0.631,0.8408,0.8398,0.867,0.0084,0.0184,0.881557142857143,0.862166666666667
210,0.9979,0.9281,0.9112,0.7735,0.9356,0.8508,0.9352,3.1585,0.0052,0.9909,0.9302,0.8863,0.6361,0.84,0.8267,0.8705,0.009,0.0193,0.904614285714286,0.889066666666667
211,0.998,0.9245,0.9297,0.6997,0.932,0.8457,0.9207,2.9345,0.006,0.9907,0.9314,0.8882,0.6518,0.8444,0.835,0.868,0.009,0.0186,0.8929,0.875383333333333
212,0.9979,0.9283,0.938,0.7803,0.9344,0.8511,0.9301,3.246,0.005,0.9908,0.9299,0.8882,0.6436,0.8446,0.8373,0.8682,0.008,0.0187,0.908585714285715,0.8937
213,0.9979,0.9262,0.942,0.8059,0.9332,0.8809,0.9365,3.3904,0.0045,0.9906,0.9238,0.8917,0.645,0.8341,0.8293,0.8667,0.0084,0.0185,0.917514285714286,0.904116666666667
214,0.9979,0.9213,0.937,0.812,0.9339,0.8546,0.9399,3.2394,0.0046,0.9907,0.9244,0.8906,0.6532,0.8392,0.8402,0.8669,0.0085,0.0186,0.9138,0.899783333333333
215,0.998,0.9197,0.9109,0.7435,0.9315,0.8638,0.9064,2.9475,0.0058,0.9906,0.9245,0.88,0.6487,0.8252,0.846,0.8479,0.0098,0.0198,0.896257142857143,0.8793
216,0.9979,0.92,0.9232,0.7675,0.9309,0.8407,0.9274,3.1911,0.0052,0.9907,0.93,0.8834,0.6495,0.8303,0.8371,0.8617,0.0095,0.0197,0.901085714285714,0.88495
217,0.9979,0.9155,0.9335,0.7658,0.9285,0.824,0.9207,3.143,0.0054,0.9907,0.931,0.8773,0.65,0.8448,0.8367,0.8682,0.009,0.0187,0.897985714285714,0.881333333333333
218,0.9979,0.9253,0.932,0.7577,0.9296,0.8284,0.9177,3.1241,0.0054,0.9906,0.9302,0.8869,0.6561,0.8434,0.8344,0.8669,0.0085,0.0186,0.898371428571429,0.881783333333333
219,0.9978,0.9203,0.9401,0.8334,0.9341,0.833,0.9351,3.5056,0.0042,0.9907,0.9292,0.8917,0.6573,0.8459,0.8292,0.8677,0.0081,0.0182,0.9134,0.899333333333333
220,0.9978,0.9178,0.9068,0.8079,0.9299,0.8233,0.9369,3.2787,0.0049,0.9906,0.927,0.8872,0.6415,0.8369,0.8404,0.8665,0.0091,0.0184,0.902914285714286,0.8871
221,0.9978,0.9215,0.9335,0.8202,0.9362,0.8002,0.929,3.3468,0.0048,0.9905,0.9243,0.8832,0.6433,0.8453,0.8263,0.8687,0.0079,0.0178,0.905485714285714,0.8901
222,0.9978,0.9182,0.9372,0.7685,0.9277,0.8664,0.9223,3.4041,0.0046,0.9904,0.9246,0.887,0.6346,0.8356,0.8334,0.8638,0.0082,0.0183,0.905442857142857,0.89005
223,0.9978,0.9234,0.9374,0.7845,0.9346,0.858,0.9339,3.5296,0.0045,0.9905,0.9313,0.8846,0.6353,0.8409,0.8323,0.8687,0.0078,0.0179,0.909942857142857,0.8953
224,0.9979,0.9133,0.9332,0.7484,0.9285,0.8614,0.9352,3.1752,0.0053,0.9908,0.9268,0.8764,0.6485,0.8408,0.8333,0.864,0.0092,0.0187,0.902557142857143,0.886666666666667
225,0.9978,0.9205,0.9317,0.8026,0.9329,0.838,0.9203,3.314,0.0049,0.9906,0.9247,0.8803,0.6403,0.8476,0.8356,0.8619,0.0079,0.0182,0.906257142857143,0.891
226,0.9978,0.9011,0.9394,0.7612,0.9225,0.8451,0.9221,3.036,0.0057,0.9904,0.9257,0.8807,0.6348,0.8377,0.8302,0.867,0.0085,0.0175,0.898457142857143,0.8819
227,0.9978,0.916,0.9344,0.7903,0.9284,0.8461,0.8909,3.1908,0.005,0.9906,0.9297,0.8844,0.6502,0.8081,0.8271,0.87,0.0088,0.0185,0.900557142857143,0.88435
228,0.9979,0.9175,0.9421,0.76,0.9303,0.8475,0.9324,3.3121,0.005,0.9906,0.9202,0.8802,0.6329,0.8346,0.8303,0.8617,0.0079,0.018,0.903957142857143,0.8883
229,0.9978,0.9237,0.9309,0.7873,0.9336,0.8463,0.935,3.4776,0.0045,0.9905,0.9217,0.8757,0.6359,0.8436,0.8291,0.8695,0.0085,0.018,0.9078,0.8928
230,0.9978,0.9249,0.935,0.7615,0.9361,0.8428,0.931,3.2494,0.005,0.9904,0.9236,0.882,0.6292,0.846,0.8308,0.8686,0.0079,0.0174,0.904157142857143,0.88855
231,0.9977,0.9253,0.9302,0.7823,0.9321,0.8334,0.901,3.3801,0.0048,0.9903,0.9265,0.8842,0.6218,0.8486,0.8295,0.8649,0.0077,0.0171,0.900285714285714,0.88405
232,0.9979,0.9133,0.9355,0.74,0.9308,0.8555,0.9383,3.2641,0.0054,0.9905,0.9206,0.8838,0.6342,0.8462,0.8337,0.872,0.0081,0.0178,0.901614285714286,0.885566666666667
233,0.9978,0.9034,0.9385,0.6917,0.9331,0.8639,0.9345,3.1527,0.0059,0.9905,0.9212,0.8818,0.6427,0.8304,0.8345,0.869,0.0085,0.0182,0.8947,0.877516666666667
234,0.9977,0.9149,0.933,0.7692,0.9366,0.848,0.9359,3.5044,0.0046,0.9907,0.9263,0.8809,0.6373,0.8462,0.831,0.8631,0.008,0.0188,0.905042857142857,0.8896
235,0.9978,0.9216,0.9233,0.7652,0.9324,0.8335,0.9327,3.3026,0.0051,0.9905,0.9244,0.8799,0.6417,0.8313,0.8241,0.8619,0.0091,0.0182,0.900928571428572,0.884783333333333
236,0.9977,0.9216,0.9357,0.8001,0.9332,0.833,0.9364,3.725,0.0041,0.9903,0.9264,0.8879,0.6302,0.8433,0.8195,0.8585,0.0076,0.0173,0.908242857142857,0.893333333333334
237,0.9978,0.8997,0.9357,0.7718,0.9348,0.854,0.9394,3.4623,0.0049,0.9904,0.9337,0.8887,0.6201,0.8433,0.8235,0.8667,0.009,0.0182,0.904742857142857,0.889233333333333
238,0.9978,0.9258,0.9339,0.7716,0.9236,0.8265,0.9231,3.3838,0.0048,0.9904,0.9339,0.8865,0.6386,0.8481,0.8226,0.8688,0.0078,0.0173,0.900328571428572,0.884083333333333
239,0.9977,0.9293,0.9313,0.8024,0.9319,0.8463,0.9353,3.7918,0.0039,0.9902,0.9263,0.8831,0.6216,0.8463,0.8128,0.8677,0.0072,0.0167,0.9106,0.896083333333333
240,0.9979,0.9233,0.9117,0.7265,0.9254,0.8477,0.9179,3.0682,0.0054,0.9908,0.9277,0.8796,0.6545,0.8447,0.8244,0.8564,0.0104,0.0185,0.892914285714286,0.875416666666667
241,0.9977,0.9212,0.9405,0.8153,0.9314,0.8396,0.9292,3.5037,0.0042,0.9905,0.9318,0.8875,0.6434,0.8372,0.8345,0.8653,0.0078,0.0178,0.9107,0.8962
242,0.9978,0.9142,0.9326,0.6992,0.9232,0.8524,0.9053,3.0721,0.0057,0.9902,0.9236,0.8872,0.6248,0.8392,0.8293,0.8662,0.0083,0.0174,0.889242857142857,0.87115
243,0.9978,0.9179,0.8926,0.7537,0.9242,0.8404,0.9241,3.2261,0.0052,0.9903,0.9253,0.881,0.6226,0.8396,0.8359,0.8647,0.0079,0.0176,0.892957142857143,0.875483333333333
244,0.9978,0.9251,0.9182,0.7658,0.9265,0.8366,0.9192,3.3839,0.0049,0.9903,0.9216,0.8795,0.6313,0.8275,0.8281,0.8626,0.0078,0.0174,0.898457142857143,0.8819
245,0.9978,0.9259,0.9362,0.7811,0.932,0.8468,0.9198,3.5288,0.0044,0.9905,0.922,0.8841,0.6454,0.8436,0.8386,0.8586,0.0083,0.0177,0.905657142857143,0.8903
246,0.9977,0.9229,0.9407,0.7601,0.9321,0.8483,0.93,3.5232,0.0045,0.9901,0.9213,0.8856,0.6203,0.8401,0.8307,0.8657,0.0079,0.0163,0.904542857142857,0.889016666666667
247,0.9977,0.9227,0.9399,0.8082,0.9294,0.8461,0.9267,3.7796,0.0039,0.99,0.9249,0.8889,0.6136,0.8338,0.8338,0.8663,0.0075,0.0167,0.9101,0.8955
248,0.9978,0.9167,0.9398,0.7715,0.9331,0.8527,0.9397,3.4012,0.0048,0.9901,0.9194,0.8862,0.6097,0.8437,0.8341,0.8622,0.0075,0.0166,0.907328571428572,0.89225
249,0.9978,0.8977,0.9386,0.6675,0.9256,0.8719,0.925,3.3105,0.0058,0.9902,0.9169,0.8869,0.6246,0.8332,0.8375,0.8592,0.0088,0.0169,0.889157142857143,0.87105
250,0.9978,0.9243,0.9359,0.7618,0.9329,0.8577,0.9318,3.4948,0.0045,0.9902,0.9248,0.875,0.6189,0.8463,0.8339,0.86,0.0075,0.0178,0.906028571428572,0.890733333333333
251,0.9979,0.9134,0.9403,0.769,0.9253,0.8675,0.9209,3.1929,0.0051,0.9904,0.9242,0.8731,0.6367,0.841,0.8278,0.8625,0.0091,0.0172,0.9049,0.8894
252,0.9978,0.922,0.9355,0.7984,0.9318,0.8648,0.9368,3.5912,0.0042,0.9903,0.9281,0.8808,0.6246,0.8381,0.823,0.8635,0.0074,0.0174,0.912442857142857,0.898216666666667
253,0.9977,0.9218,0.9323,0.7911,0.9334,0.8428,0.9329,3.5609,0.0043,0.9902,0.9267,0.8815,0.6186,0.8507,0.8171,0.8641,0.0079,0.0167,0.907428571428572,0.892383333333333
254,0.9978,0.9155,0.906,0.7724,0.9259,0.8241,0.9287,3.3317,0.0051,0.99,0.9189,0.8751,0.6004,0.8437,0.8278,0.8571,0.0075,0.0161,0.895771428571429,0.878766666666667
255,0.9978,0.9188,0.9292,0.6875,0.9292,0.8448,0.925,3.2294,0.0055,0.9901,0.9239,0.8807,0.609,0.8321,0.8183,0.8676,0.0079,0.0168,0.890328571428571,0.872416666666667
256,0.9977,0.922,0.9316,0.7512,0.9308,0.8247,0.93,3.4272,0.0047,0.9904,0.9259,0.8896,0.6299,0.8383,0.8275,0.8617,0.0084,0.0174,0.898285714285714,0.881716666666667
257,0.9977,0.9185,0.9355,0.7714,0.9323,0.8517,0.9293,3.5868,0.0043,0.9901,0.9255,0.8827,0.6132,0.8359,0.8241,0.8638,0.0072,0.0161,0.9052,0.889783333333333
258,0.9978,0.9107,0.9415,0.7178,0.9289,0.8538,0.9268,3.3389,0.0052,0.9901,0.9284,0.8814,0.6188,0.837,0.8216,0.8545,0.0075,0.0167,0.896757142857143,0.879916666666667
259,0.9978,0.916,0.886,0.7165,0.9284,0.8055,0.9192,3.1088,0.006,0.9901,0.9267,0.8837,0.615,0.8424,0.8254,0.862,0.0081,0.0168,0.881342857142857,0.861933333333333
260,0.9979,0.9042,0.9337,0.675,0.9276,0.8426,0.915,3.2722,0.006,0.99,0.9304,0.8799,0.6169,0.8472,0.8357,0.8648,0.007,0.0162,0.885142857142857,0.86635
261,0.9978,0.9068,0.9378,0.7071,0.9249,0.8558,0.9201,3.4812,0.0054,0.9901,0.9245,0.8818,0.6313,0.8464,0.8291,0.8612,0.0083,0.0162,0.8929,0.875416666666667
262,0.9977,0.91,0.9325,0.7722,0.9209,0.8309,0.9241,3.4949,0.0048,0.9901,0.9222,0.8804,0.6195,0.8293,0.8266,0.85,0.0073,0.0163,0.898328571428572,0.881766666666667
263,0.9978,0.9195,0.938,0.7637,0.9337,0.8379,0.9256,3.4858,0.0048,0.9902,0.9257,0.8805,0.6329,0.84,0.829,0.8594,0.0086,0.0167,0.902314285714286,0.8864
264,0.9977,0.8736,0.9373,0.7283,0.9218,0.851,0.9385,3.4344,0.0055,0.9901,0.9253,0.8797,0.6239,0.8349,0.83,0.8601,0.009,0.0166,0.8926,0.875083333333333
265,0.9977,0.8998,0.9404,0.75,0.9285,0.8612,0.9278,3.6055,0.0048,0.9901,0.9292,0.879,0.613,0.8299,0.8256,0.8594,0.0072,0.0171,0.900771428571429,0.884616666666667
266,0.9978,0.9001,0.905,0.7405,0.9277,0.8505,0.9265,3.29,0.0053,0.99,0.9272,0.8695,0.6219,0.8301,0.8303,0.8612,0.0076,0.0166,0.892585714285714,0.87505
267,0.9977,0.9161,0.9337,0.792,0.9252,0.8577,0.9335,3.5616,0.0043,0.9901,0.9278,0.8802,0.63,0.845,0.8286,0.866,0.0077,0.0161,0.907985714285714,0.893033333333333
268,0.9977,0.9068,0.9337,0.744,0.9124,0.8366,0.9132,3.2897,0.0054,0.9899,0.9255,0.878,0.6162,0.8362,0.8257,0.8578,0.0075,0.0158,0.892057142857143,0.87445
269,0.9977,0.9054,0.9279,0.7745,0.9226,0.8588,0.9278,3.6317,0.0045,0.9901,0.9221,0.8875,0.6182,0.837,0.817,0.8608,0.0074,0.0164,0.9021,0.886166666666667
270,0.9977,0.904,0.9359,0.7841,0.9294,0.8397,0.9379,3.8595,0.0044,0.9901,0.9209,0.8751,0.6325,0.8355,0.8216,0.8615,0.0074,0.0162,0.9041,0.8885
271,0.9977,0.8817,0.9317,0.7736,0.9242,0.8224,0.9051,3.5329,0.0049,0.9903,0.9215,0.8822,0.6421,0.8373,0.8303,0.8624,0.0077,0.0168,0.890914285714286,0.873116666666667
272,0.9977,0.8999,0.9333,0.767,0.9118,0.8454,0.9374,3.4344,0.0048,0.9902,0.9216,0.8834,0.6215,0.8352,0.833,0.8557,0.0077,0.0168,0.898928571428571,0.882466666666667
273,0.9976,0.9177,0.9339,0.8012,0.9299,0.8687,0.9328,3.9658,0.0036,0.99,0.9233,0.8743,0.6203,0.828,0.8246,0.8618,0.0073,0.0162,0.911685714285714,0.897366666666667
274,0.9976,0.919,0.9329,0.8064,0.9309,0.8538,0.9305,4.0643,0.0038,0.9898,0.9223,0.8733,0.608,0.8408,0.8327,0.8569,0.007,0.0153,0.910157142857143,0.895583333333333
275,0.9977,0.908,0.9066,0.775,0.9206,0.8207,0.9168,3.6113,0.0049,0.9898,0.9134,0.8749,0.6074,0.8424,0.8263,0.8601,0.0072,0.0152,0.8922,0.874616666666667
276,0.9976,0.8985,0.9288,0.7903,0.927,0.853,0.9189,3.6621,0.0046,0.9898,0.9212,0.8691,0.6072,0.8363,0.8147,0.8558,0.0071,0.0157,0.902014285714286,0.886083333333334
277,0.9977,0.9135,0.935,0.7885,0.933,0.8535,0.9379,3.989,0.004,0.9898,0.9236,0.8756,0.5982,0.8411,0.8152,0.8609,0.0071,0.0159,0.908442857142857,0.893566666666667
278,0.9977,0.9145,0.9359,0.779,0.9337,0.8652,0.926,3.8875,0.0041,0.9898,0.9226,0.8766,0.6029,0.8455,0.8301,0.8577,0.0074,0.0154,0.907428571428572,0.892383333333333
279,0.9978,0.9065,0.9144,0.7336,0.9313,0.857,0.9233,3.6284,0.005,0.9897,0.9264,0.8762,0.5964,0.8438,0.8159,0.8538,0.0072,0.0153,0.894842857142857,0.877683333333333
280,0.9977,0.9177,0.9279,0.778,0.9324,0.8384,0.9174,3.8066,0.0044,0.9898,0.9228,0.8777,0.6005,0.8452,0.8253,0.8607,0.0077,0.0151,0.901357142857143,0.8853
281,0.9977,0.9159,0.9276,0.785,0.9316,0.8425,0.9199,4.0045,0.0039,0.9898,0.9194,0.8743,0.593,0.8522,0.8248,0.8576,0.0064,0.0148,0.902885714285714,0.887083333333333
282,0.9977,0.9166,0.9329,0.8075,0.9323,0.8246,0.923,3.7861,0.0041,0.9899,0.9213,0.8853,0.6065,0.8459,0.828,0.8611,0.0075,0.0153,0.904942857142857,0.889483333333333
283,0.9977,0.9202,0.9284,0.7512,0.9336,0.826,0.9189,3.7465,0.0048,0.9897,0.923,0.8802,0.6048,0.8394,0.8243,0.8564,0.007,0.0147,0.896571428571429,0.879716666666667
284,0.9977,0.9069,0.9356,0.7718,0.931,0.849,0.9292,3.9632,0.0042,0.9898,0.9211,0.8789,0.6088,0.8466,0.8228,0.86,0.0066,0.015,0.903028571428572,0.88725
285,0.9977,0.9119,0.9313,0.7103,0.9325,0.8552,0.9186,3.6623,0.005,0.99,0.9184,0.8797,0.615,0.8413,0.8258,0.8577,0.0085,0.0162,0.893928571428572,0.876633333333333
286,0.9977,0.8971,0.9382,0.771,0.9321,0.8436,0.9263,3.7704,0.0044,0.9898,0.9183,0.8867,0.6023,0.8451,0.8226,0.8536,0.0066,0.0153,0.900857142857143,0.884716666666667
287,0.9977,0.9177,0.9342,0.7813,0.9349,0.8336,0.9223,3.9414,0.0041,0.9898,0.9229,0.8775,0.5957,0.8425,0.8307,0.8636,0.0071,0.0152,0.9031,0.887333333333333
288,0.9977,0.9064,0.9406,0.7736,0.9289,0.8612,0.9295,3.8539,0.0042,0.9897,0.9218,0.8844,0.5993,0.8473,0.8262,0.86,0.0071,0.0146,0.905414285714286,0.890033333333334
289,0.9977,0.8977,0.934,0.7968,0.9199,0.8544,0.9363,3.6135,0.0044,0.9898,0.9226,0.8803,0.6159,0.8483,0.8271,0.8681,0.0084,0.0151,0.905257142857143,0.88985
290,0.9977,0.8972,0.9369,0.7807,0.9289,0.8643,0.9296,3.6829,0.0043,0.9897,0.9197,0.8814,0.6029,0.8242,0.8297,0.8668,0.0068,0.0151,0.905042857142857,0.8896
291,0.9977,0.8972,0.8849,0.7469,0.9268,0.8461,0.9311,3.5619,0.0049,0.9897,0.9212,0.8778,0.5985,0.8462,0.8268,0.863,0.0079,0.0152,0.8901,0.872166666666667
292,0.9977,0.9151,0.9188,0.77,0.9302,0.8535,0.9222,3.7659,0.0042,0.9897,0.9167,0.8712,0.596,0.8344,0.8218,0.8597,0.0063,0.0151,0.901071428571429,0.884966666666667
293,0.9977,0.9104,0.9271,0.7471,0.9328,0.8556,0.9253,3.8714,0.0044,0.9898,0.9186,0.8859,0.6119,0.849,0.8253,0.8604,0.0066,0.0148,0.899428571428571,0.88305
294,0.9977,0.9101,0.929,0.7589,0.9329,0.8474,0.9321,3.7557,0.0045,0.9897,0.9157,0.8828,0.6111,0.8429,0.8217,0.8575,0.0071,0.0146,0.901157142857143,0.885066666666667
295,0.9977,0.8887,0.9216,0.756,0.9267,0.8504,0.9371,3.7584,0.0046,0.9897,0.9137,0.881,0.6046,0.8421,0.8166,0.8558,0.007,0.0146,0.896885714285714,0.880083333333333
296,0.9976,0.9092,0.923,0.8038,0.93,0.8551,0.935,4.0744,0.0037,0.9896,0.9193,0.8811,0.601,0.8379,0.8205,0.8599,0.0063,0.0148,0.907671428571429,0.892683333333333
297,0.9977,0.9107,0.9282,0.7471,0.9319,0.8481,0.9245,3.8852,0.0042,0.9896,0.9238,0.8775,0.5907,0.8459,0.824,0.8585,0.0066,0.0141,0.898314285714286,0.88175
298,0.9976,0.9203,0.9383,0.7868,0.9318,0.8488,0.939,4.1721,0.0037,0.9895,0.9216,0.8757,0.5939,0.8441,0.8184,0.855,0.0068,0.0141,0.908942857142857,0.894166666666667
299,0.9976,0.914,0.9238,0.7657,0.9254,0.8603,0.9233,3.7528,0.0043,0.9895,0.9224,0.8825,0.5871,0.8332,0.8191,0.857,0.007,0.0147,0.901442857142857,0.885416666666667


==> results/int_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.7838,0.0151,0.0345,0.7907,0.0048,0.0104,0.2027,1.6209,2.1588,0.7156,0.0021,0.0413,0.0441,0.0112,0.0251,0.0064,1.873,14.3659,0.263142857142857,0.176366666666667
1,0.489,0.0677,0.2047,0.8689,0.1111,0.0247,0.7364,1.4325,1.8245,0.5493,0.0271,0.0795,0.3508,0.0132,0.1068,0.1014,1.6148,6.5702,0.3575,0.335583333333333
2,0.1801,0.3089,0.3138,0.8715,0.1763,0.0223,0.7736,1.2624,2.1016,0.508,0.0656,0.0585,0.3546,0.0218,0.1382,0.193,1.5526,4.8459,0.378071428571429,0.411066666666667
3,0.5113,0.2239,0.3245,0.8715,0.0631,0.0373,0.1899,1.1418,1.4235,0.4915,0.091,0.0689,0.3537,0.0429,0.1585,0.0898,1.3986,3.5371,0.317357142857143,0.285033333333333
4,0.4811,0.0938,0.4457,0.8715,0.0194,0.0394,0.0408,0.8614,1.3301,0.5197,0.1012,0.2046,0.3546,0.064,0.178,0.0809,1.0694,2.6313,0.284528571428571,0.251766666666667
5,0.4999,0.2076,0.8284,0.8715,0.0896,0.034,0.0476,0.8679,1.2042,0.56,0.0999,0.3116,0.3546,0.0712,0.1818,0.1896,0.6986,2.2081,0.368371428571429,0.34645
6,0.7221,0.2282,0.8288,0.8715,0.1357,0.0324,0.1773,0.5328,0.9897,0.6111,0.1033,0.4,0.3546,0.0763,0.2002,0.239,0.5178,1.8332,0.428,0.378983333333333
7,0.8676,0.0211,0.4496,0.8715,0.0483,0.0384,0.2955,1.1453,0.5249,0.6418,0.1045,0.4114,0.3546,0.0845,0.2062,0.2567,0.4162,1.5163,0.370285714285714,0.2874
8,0.9093,0.0303,0.7186,0.8715,0.0324,0.0462,0.1102,0.3302,0.4025,0.6828,0.1039,0.4234,0.3537,0.0921,0.2233,0.2789,0.3495,1.3096,0.388357142857143,0.301533333333333
9,0.9025,0.0629,0.428,0.8702,0.0178,0.0475,0.1187,0.3871,0.3984,0.7352,0.1047,0.4297,0.3501,0.0937,0.2336,0.2928,0.3318,1.2991,0.349657142857143,0.257516666666667
10,0.9293,0.2368,0.5911,0.8597,0.053,0.042,0.0767,0.3384,0.3909,0.7878,0.103,0.43,0.347,0.0947,0.2342,0.2942,0.3093,1.0389,0.398371428571429,0.309883333333333
11,0.9466,0.059,0.6911,0.8069,0.0322,0.0462,0.1268,0.3555,0.2607,0.8199,0.1131,0.4437,0.3496,0.1082,0.2414,0.3064,0.2541,0.8684,0.386971428571429,0.2937
12,0.9495,0.0589,0.8339,0.8359,0.2365,0.0533,0.6317,1.024,0.2249,0.8621,0.1129,0.4429,0.3218,0.1108,0.2428,0.3243,0.2481,0.7762,0.514242857142857,0.4417
13,0.9587,0.0329,0.3826,0.3722,0.0203,0.0408,0.0513,0.2297,0.2815,0.8919,0.1174,0.4566,0.3533,0.1164,0.2513,0.3508,0.2267,0.6611,0.265542857142857,0.150016666666667
14,0.9781,0.178,0.8086,0.7224,0.1356,0.0552,0.1912,0.2785,0.164,0.912,0.1176,0.4624,0.3509,0.1167,0.2556,0.3599,0.2057,0.5998,0.438442857142857,0.3485
15,0.9816,0.3734,0.8827,0.7997,0.2452,0.0475,0.3756,0.5062,0.1323,0.932,0.1216,0.4695,0.3933,0.1247,0.2605,0.367,0.195,0.5297,0.529385714285714,0.454016666666667
16,0.9873,0.064,0.7637,0.7098,0.2188,0.2096,0.384,0.4257,0.1105,0.944,0.1247,0.4959,0.4206,0.126,0.2594,0.3703,0.1858,0.4783,0.476742857142857,0.39165
17,0.9874,0.0567,0.8888,0.7968,0.4877,0.4648,0.8112,0.4043,0.1075,0.9554,0.1225,0.5055,0.4031,0.1489,0.265,0.4068,0.1618,0.4212,0.641914285714286,0.584333333333333
18,0.9867,0.4048,0.8889,0.772,0.1891,0.0539,0.1934,0.3484,0.1102,0.9597,0.1181,0.4755,0.4075,0.1348,0.266,0.3701,0.1838,0.4234,0.4984,0.417016666666667
19,0.9869,0.0494,0.7705,0.3775,0.0365,0.2112,0.1004,0.3774,0.1213,0.9664,0.1258,0.5077,0.4205,0.1508,0.2685,0.4077,0.1507,0.3808,0.361771428571429,0.257583333333333
20,0.9945,0.2741,0.9084,0.8401,0.5058,0.433,0.7313,0.857,0.0545,0.9705,0.1259,0.5083,0.4431,0.1827,0.278,0.3989,0.131,0.3484,0.6696,0.61545
21,0.9892,0.0755,0.7072,0.4769,0.0491,0.1665,0.1625,0.5212,0.0996,0.9768,0.1253,0.5432,0.4469,0.1986,0.2826,0.4121,0.1422,0.3275,0.375271428571429,0.27295
22,0.9923,0.1934,0.8207,0.4871,0.2415,0.1071,0.3169,0.4731,0.08,0.9779,0.1269,0.5692,0.4195,0.1754,0.2758,0.4142,0.1512,0.3127,0.451285714285714,0.361116666666667
23,0.9955,0.2071,0.9081,0.6483,0.7546,0.3341,0.8142,1.1481,0.0466,0.9805,0.1276,0.5407,0.4357,0.1854,0.2855,0.4343,0.1304,0.2936,0.665985714285714,0.611066666666667
24,0.9933,0.1327,0.6628,0.4177,0.4762,0.3708,0.7598,0.3967,0.0739,0.982,0.1283,0.6019,0.4456,0.2202,0.282,0.4584,0.1212,0.2826,0.544757142857143,0.47
25,0.9959,0.751,0.9332,0.8433,0.9011,0.2474,0.9257,3.4317,0.0281,0.9846,0.1318,0.5575,0.4512,0.1974,0.3219,0.4624,0.122,0.2717,0.799657142857143,0.76695
26,0.9943,0.1053,0.9179,0.5275,0.2392,0.3768,0.5756,0.4939,0.0696,0.9825,0.1302,0.5888,0.4511,0.1919,0.317,0.48,0.121,0.279,0.5338,0.45705
27,0.9916,0.2324,0.7988,0.4441,0.191,0.0796,0.2128,0.277,0.0788,0.9854,0.127,0.6163,0.4151,0.1816,0.3276,0.4476,0.1232,0.2623,0.421471428571429,0.32645
28,0.9912,0.4244,0.9419,0.4052,0.2128,0.066,0.1595,0.3428,0.0861,0.9861,0.1298,0.5825,0.4556,0.2225,0.3099,0.4573,0.1184,0.256,0.457285714285714,0.3683
29,0.995,0.5648,0.9163,0.7771,0.3034,0.4272,0.7927,0.7325,0.0466,0.9864,0.1344,0.6111,0.4467,0.2317,0.3026,0.4725,0.1079,0.2438,0.682357142857143,0.63025
30,0.9946,0.5297,0.8781,0.7012,0.5808,0.0619,0.4732,0.818,0.054,0.9868,0.1289,0.594,0.4567,0.1918,0.3095,0.471,0.1029,0.2407,0.602785714285714,0.537483333333333
31,0.9948,0.4823,0.9292,0.6123,0.6922,0.1072,0.5566,1.0644,0.042,0.9867,0.1348,0.6391,0.4367,0.2183,0.2988,0.449,0.1455,0.245,0.624942857142857,0.5633
32,0.994,0.6746,0.915,0.7862,0.2653,0.0757,0.3364,0.8196,0.0564,0.9878,0.1301,0.6555,0.4804,0.2554,0.3316,0.4797,0.1058,0.2283,0.578171428571429,0.508866666666667
33,0.994,0.043,0.8005,0.3037,0.6291,0.7252,0.7542,0.7061,0.063,0.9884,0.133,0.6163,0.4716,0.2745,0.3598,0.4898,0.101,0.225,0.6071,0.542616666666667
34,0.9956,0.4771,0.8747,0.6906,0.4827,0.2513,0.6687,0.6849,0.0407,0.9891,0.1312,0.6712,0.4983,0.2499,0.3279,0.5355,0.0917,0.2215,0.634385714285714,0.574183333333333
35,0.9883,0.0876,0.5113,0.1113,0.101,0.0998,0.1102,0.6555,0.1031,0.988,0.138,0.6569,0.4546,0.2768,0.3346,0.5057,0.0986,0.2064,0.287071428571429,0.1702
36,0.9958,0.2592,0.8982,0.4377,0.5301,0.4694,0.7168,1.0337,0.0398,0.985,0.131,0.6483,0.44,0.1528,0.3134,0.4291,0.1378,0.2456,0.615314285714286,0.5519
37,0.9959,0.4431,0.9254,0.6423,0.5314,0.2093,0.5375,0.6138,0.0454,0.9864,0.1389,0.7457,0.521,0.2771,0.3607,0.567,0.1002,0.2011,0.612128571428572,0.548166666666667
38,0.9946,0.1536,0.923,0.386,0.77,0.1358,0.5353,1.0957,0.0465,0.987,0.1362,0.6887,0.4765,0.2897,0.3265,0.5275,0.1104,0.204,0.5569,0.48395
39,0.9959,0.4585,0.911,0.6445,0.5794,0.2579,0.7064,0.8055,0.0371,0.9866,0.2145,0.775,0.4831,0.3187,0.3582,0.5523,0.0819,0.187,0.650514285714286,0.59295
40,0.9959,0.332,0.94,0.6965,0.418,0.638,0.823,0.5751,0.0465,0.987,0.181,0.7554,0.4931,0.2633,0.3738,0.5158,0.0901,0.1862,0.691914285714286,0.64125
41,0.9818,0.0266,0.2314,0.0576,0.1885,0.6026,0.2403,0.6304,0.124,0.9869,0.1678,0.7476,0.4501,0.2643,0.3894,0.5424,0.1008,0.19,0.332685714285714,0.2245
42,0.9947,0.1417,0.8065,0.2909,0.3539,0.8118,0.5014,0.834,0.0481,0.9863,0.163,0.6453,0.451,0.2568,0.3318,0.4905,0.105,0.2033,0.557271428571429,0.484366666666667
43,0.9945,0.5929,0.9187,0.602,0.5507,0.0655,0.5915,0.6701,0.0494,0.9869,0.1924,0.7338,0.4845,0.2675,0.4321,0.5371,0.0982,0.1845,0.616542857142857,0.55355
44,0.9955,0.4101,0.8941,0.3957,0.5143,0.2656,0.3502,0.6132,0.0465,0.9862,0.1606,0.7527,0.4048,0.288,0.3994,0.5343,0.1037,0.1878,0.5465,0.471666666666667
45,0.9961,0.4087,0.8985,0.32,0.6234,0.4504,0.6221,0.8532,0.0445,0.9872,0.1917,0.7589,0.472,0.3491,0.4159,0.5923,0.079,0.1728,0.617028571428572,0.55385
46,0.9967,0.676,0.9435,0.7101,0.5614,0.44,0.7523,0.7409,0.0335,0.9872,0.2022,0.751,0.4983,0.3051,0.4406,0.6364,0.0762,0.1689,0.725714285714286,0.68055
47,0.9966,0.7226,0.944,0.6841,0.6948,0.2314,0.7469,0.9724,0.0317,0.9878,0.2224,0.771,0.4856,0.4018,0.4099,0.6662,0.0672,0.1564,0.7172,0.670633333333334
48,0.9963,0.581,0.9334,0.3772,0.6381,0.1936,0.5896,0.6769,0.0413,0.988,0.2402,0.7861,0.4875,0.423,0.4328,0.6357,0.0654,0.1498,0.6156,0.55215
49,0.9967,0.4229,0.926,0.4948,0.786,0.5066,0.8846,1.2398,0.0377,0.9879,0.2659,0.7594,0.4612,0.3575,0.442,0.638,0.0665,0.1559,0.7168,0.67015
50,0.9961,0.5969,0.9438,0.3669,0.3311,0.4072,0.3734,0.3772,0.0555,0.9883,0.2634,0.7826,0.4794,0.4238,0.4435,0.6273,0.0662,0.1478,0.573628571428572,0.503216666666667
51,0.9954,0.4758,0.9032,0.4103,0.5064,0.2112,0.5601,0.5792,0.0455,0.9879,0.2806,0.7834,0.4589,0.3908,0.478,0.6405,0.0837,0.1487,0.580342857142857,0.511166666666667
52,0.9967,0.6377,0.9375,0.558,0.7056,0.3493,0.7165,0.987,0.0344,0.988,0.2113,0.7828,0.4734,0.3911,0.4312,0.625,0.0655,0.1455,0.700185714285714,0.650766666666667
53,0.9962,0.6322,0.8959,0.4875,0.4782,0.2633,0.473,0.8595,0.0424,0.9881,0.2899,0.7776,0.4884,0.3587,0.4645,0.5608,0.0599,0.1403,0.603757142857143,0.53835
54,0.9934,0.1642,0.4621,0.139,0.372,0.447,0.4314,0.7786,0.0482,0.9883,0.2523,0.7691,0.4724,0.3979,0.4258,0.5396,0.0635,0.1461,0.429871428571429,0.33595
55,0.9944,0.675,0.9096,0.5051,0.1965,0.1013,0.1811,0.5573,0.047,0.9882,0.2418,0.7599,0.4484,0.412,0.5113,0.6044,0.0643,0.14,0.509,0.4281
56,0.996,0.6261,0.8881,0.4334,0.5786,0.3858,0.4683,0.9111,0.0377,0.9881,0.2725,0.7826,0.4806,0.3643,0.4563,0.5759,0.0568,0.1426,0.625185714285714,0.563383333333333
57,0.996,0.6957,0.9059,0.5072,0.2988,0.4341,0.4154,0.8263,0.0383,0.9883,0.2941,0.8016,0.4664,0.412,0.4716,0.635,0.0578,0.1357,0.607585714285714,0.54285
58,0.9939,0.458,0.7431,0.4348,0.097,0.3407,0.2538,0.4588,0.0573,0.9882,0.3004,0.7846,0.4791,0.3659,0.4623,0.5884,0.0658,0.1353,0.474471428571429,0.3879
59,0.9971,0.724,0.9457,0.4937,0.5917,0.4357,0.4782,1.1532,0.0351,0.9881,0.2724,0.7692,0.5134,0.3378,0.4648,0.6112,0.0554,0.1348,0.666585714285714,0.6115
60,0.9963,0.578,0.8283,0.4009,0.5119,0.3106,0.5777,1.0623,0.033,0.9885,0.2945,0.7905,0.4916,0.4282,0.4539,0.6366,0.0677,0.1321,0.600528571428571,0.534566666666667
61,0.996,0.6527,0.9211,0.467,0.3913,0.254,0.3716,0.9389,0.0341,0.9879,0.2581,0.7489,0.3973,0.3578,0.4439,0.5173,0.0593,0.1406,0.5791,0.509616666666667
62,0.9959,0.6888,0.9313,0.6487,0.6927,0.1301,0.4093,1.5074,0.0314,0.9884,0.296,0.7768,0.4706,0.392,0.4461,0.5695,0.0505,0.1276,0.6424,0.583483333333333
63,0.9956,0.5068,0.8463,0.4364,0.4489,0.2163,0.4688,1.0222,0.0372,0.9884,0.2909,0.7857,0.4799,0.3782,0.4715,0.5704,0.0503,0.1295,0.559871428571429,0.48725
64,0.9966,0.4545,0.9183,0.3719,0.5684,0.5678,0.6695,1.1564,0.0387,0.9885,0.3002,0.7916,0.4858,0.3731,0.4635,0.6038,0.0486,0.1286,0.649571428571429,0.591733333333333
65,0.9968,0.7587,0.9361,0.59,0.7395,0.2954,0.57,1.4001,0.0291,0.9888,0.3102,0.7731,0.4921,0.4672,0.4782,0.6449,0.0455,0.1234,0.698071428571429,0.648283333333334
66,0.9967,0.6005,0.8919,0.4771,0.5784,0.4786,0.6393,0.8606,0.0366,0.9886,0.3014,0.7717,0.4829,0.4011,0.5175,0.6092,0.0514,0.1277,0.666071428571429,0.610966666666667
67,0.9964,0.3737,0.9171,0.4503,0.6457,0.4995,0.7196,1.0865,0.038,0.9887,0.2925,0.8002,0.481,0.4352,0.514,0.6412,0.0488,0.1278,0.657471428571429,0.600983333333333
68,0.9958,0.3742,0.757,0.3415,0.4365,0.5124,0.7076,0.9045,0.0419,0.989,0.3075,0.7921,0.4983,0.4942,0.4996,0.6074,0.0456,0.1224,0.589285714285714,0.521533333333333
69,0.9966,0.5115,0.8601,0.3863,0.5386,0.6058,0.5154,0.8617,0.0383,0.9886,0.3162,0.7857,0.4893,0.3969,0.5316,0.5939,0.0498,0.1264,0.630614285714286,0.569616666666667
70,0.9939,0.6143,0.8915,0.4842,0.36,0.1057,0.2453,0.8127,0.0504,0.9888,0.3109,0.8111,0.4976,0.4413,0.5213,0.6294,0.0454,0.1202,0.527842857142857,0.450166666666667
71,0.9968,0.6885,0.9175,0.4836,0.5441,0.431,0.5462,1.0174,0.0332,0.9889,0.3178,0.8075,0.4765,0.4238,0.4704,0.5964,0.0411,0.123,0.658242857142857,0.601816666666667
72,0.9973,0.7826,0.9642,0.6731,0.7904,0.4319,0.7801,1.5538,0.0263,0.9889,0.3415,0.7931,0.4854,0.4276,0.4937,0.6196,0.0442,0.1218,0.774228571428572,0.73705
73,0.9968,0.6753,0.9193,0.4378,0.3867,0.4918,0.5259,1.0832,0.035,0.9886,0.2728,0.8102,0.4406,0.3509,0.4846,0.5942,0.0522,0.1223,0.633371428571429,0.5728
74,0.9972,0.6522,0.9469,0.5378,0.7089,0.5991,0.6028,1.632,0.0329,0.9888,0.3183,0.7965,0.4642,0.4215,0.5018,0.6028,0.0412,0.1147,0.7207,0.674616666666667
75,0.9968,0.6861,0.901,0.4445,0.4924,0.4328,0.463,1.1331,0.0395,0.989,0.3503,0.8083,0.4734,0.4401,0.5138,0.5937,0.0373,0.1108,0.630942857142857,0.569966666666667
76,0.9967,0.5948,0.9127,0.438,0.6082,0.4843,0.5923,1.5164,0.0327,0.989,0.3199,0.7886,0.4841,0.4628,0.5156,0.6137,0.036,0.1103,0.661,0.60505
77,0.9963,0.6041,0.9056,0.3473,0.325,0.4978,0.4096,1.3856,0.0365,0.9888,0.334,0.7987,0.4842,0.3798,0.5027,0.5652,0.0409,0.1183,0.583671428571429,0.5149
78,0.9968,0.7945,0.934,0.6009,0.433,0.3839,0.4494,1.7953,0.0262,0.9887,0.3266,0.7882,0.4786,0.3203,0.5539,0.6068,0.0323,0.1124,0.656071428571429,0.599283333333333
79,0.9963,0.6464,0.876,0.3555,0.3061,0.4651,0.4657,1.0811,0.041,0.9889,0.3541,0.8015,0.4635,0.3863,0.5256,0.6207,0.0314,0.1072,0.5873,0.519133333333333
80,0.9967,0.5896,0.813,0.3932,0.5116,0.5,0.5228,1.6271,0.0349,0.989,0.3475,0.7856,0.4393,0.4549,0.5421,0.6398,0.0315,0.1063,0.618128571428572,0.555033333333333
81,0.995,0.2402,0.5273,0.1835,0.4493,0.6087,0.617,1.4126,0.0405,0.989,0.2978,0.7773,0.4549,0.4762,0.5357,0.686,0.0319,0.1055,0.517285714285714,0.437666666666667
82,0.9967,0.6518,0.9067,0.3217,0.561,0.5367,0.4972,1.3429,0.0369,0.9888,0.3261,0.7699,0.4056,0.4174,0.5273,0.6237,0.035,0.1082,0.638828571428572,0.579183333333334
83,0.9935,0.8079,0.9269,0.551,0.3496,0.0949,0.0804,1.5246,0.046,0.9891,0.3594,0.7837,0.449,0.4281,0.5302,0.6003,0.0299,0.1039,0.543457142857143,0.46845
84,0.996,0.6232,0.8382,0.5887,0.2335,0.4885,0.6052,1.4099,0.0307,0.9886,0.2894,0.7289,0.4527,0.4021,0.4986,0.5956,0.0346,0.1066,0.624757142857143,0.562883333333333
85,0.9962,0.614,0.8411,0.4063,0.4546,0.2849,0.3739,1.6699,0.0329,0.9888,0.3175,0.7645,0.4601,0.4217,0.5613,0.6359,0.0254,0.1034,0.567285714285714,0.4958
86,0.996,0.5559,0.8593,0.2116,0.459,0.6843,0.3895,1.6207,0.044,0.9891,0.3245,0.7803,0.4612,0.4979,0.5554,0.6602,0.0309,0.0992,0.593657142857143,0.5266
87,0.9968,0.6162,0.8572,0.4285,0.4309,0.6445,0.6,1.4133,0.033,0.9888,0.3331,0.7876,0.4568,0.4432,0.4675,0.6101,0.0416,0.1111,0.653442857142857,0.596216666666667
88,0.9963,0.289,0.8298,0.3829,0.5825,0.7148,0.7052,1.3557,0.0343,0.9889,0.333,0.7915,0.4514,0.4324,0.5157,0.6401,0.0265,0.1,0.642928571428572,0.584033333333333
89,0.9948,0.3809,0.6973,0.1387,0.3622,0.5522,0.2554,1.0685,0.0565,0.9891,0.3288,0.7907,0.4824,0.4326,0.5415,0.67,0.0228,0.0989,0.483071428571429,0.397783333333333
90,0.9957,0.7426,0.9172,0.5266,0.6309,0.1329,0.3003,1.8252,0.0304,0.9889,0.3729,0.8044,0.4352,0.4355,0.5292,0.6515,0.0238,0.0962,0.6066,0.54175
91,0.9966,0.7299,0.9151,0.3681,0.5391,0.3979,0.3316,1.8547,0.0281,0.9891,0.3874,0.803,0.4496,0.5138,0.5295,0.6609,0.0184,0.0892,0.611185714285714,0.54695
92,0.9971,0.6714,0.9133,0.4419,0.5925,0.6062,0.7016,1.8465,0.0265,0.989,0.375,0.8082,0.4393,0.4646,0.5556,0.6389,0.0208,0.0908,0.703428571428571,0.654483333333333
93,0.997,0.6873,0.8904,0.4086,0.5882,0.4819,0.4405,1.7831,0.0367,0.9892,0.3523,0.7716,0.4588,0.4894,0.5549,0.6521,0.0235,0.0852,0.641985714285714,0.582816666666667
94,0.997,0.7124,0.9118,0.5551,0.6758,0.5095,0.6296,2.5073,0.0192,0.9892,0.3615,0.7847,0.4506,0.4926,0.5674,0.6349,0.0197,0.0889,0.713028571428572,0.6657
95,0.9966,0.6516,0.8801,0.3589,0.5159,0.6088,0.3906,1.7524,0.0326,0.989,0.3607,0.7902,0.4489,0.475,0.5723,0.6459,0.0185,0.0852,0.628928571428572,0.56765
96,0.9968,0.6032,0.8827,0.3743,0.5347,0.5841,0.5562,1.781,0.029,0.989,0.3482,0.7897,0.4363,0.5199,0.6332,0.6704,0.0189,0.0833,0.647428571428572,0.5892
97,0.9969,0.6397,0.8867,0.4331,0.3766,0.6812,0.6711,1.7571,0.0295,0.9891,0.3543,0.7941,0.4363,0.5115,0.5952,0.6846,0.0161,0.0816,0.669328571428571,0.614733333333333
98,0.997,0.7135,0.9222,0.4062,0.4382,0.5922,0.6009,1.9287,0.0294,0.989,0.365,0.8021,0.438,0.4238,0.5599,0.6192,0.0156,0.0826,0.667171428571429,0.6122
99,0.9969,0.6974,0.9045,0.5265,0.4367,0.6063,0.631,1.9173,0.0239,0.989,0.3516,0.8028,0.4578,0.4795,0.5635,0.665,0.0298,0.0819,0.685614285714286,0.633733333333333
100,0.9968,0.6073,0.8726,0.3997,0.4867,0.672,0.5855,1.9571,0.024,0.989,0.3482,0.7883,0.4506,0.4746,0.5864,0.6867,0.026,0.0848,0.660085714285714,0.603966666666667
101,0.9967,0.7276,0.9271,0.4005,0.5639,0.4209,0.4492,2.204,0.025,0.989,0.36,0.7981,0.4535,0.4895,0.5596,0.6749,0.0148,0.078,0.640842857142857,0.581533333333333
102,0.9968,0.6353,0.9047,0.4453,0.5702,0.5106,0.6621,2.1036,0.025,0.9891,0.3652,0.7977,0.4282,0.5065,0.5464,0.6399,0.0144,0.078,0.675,0.621366666666667
103,0.9956,0.5468,0.8988,0.2339,0.3671,0.5204,0.2977,1.696,0.0366,0.9891,0.37,0.8099,0.424,0.498,0.5598,0.6455,0.0147,0.0759,0.551471428571429,0.47745
104,0.997,0.7279,0.9252,0.5197,0.6856,0.4553,0.7383,2.6265,0.0205,0.989,0.3621,0.795,0.4407,0.4953,0.5505,0.6403,0.0135,0.0793,0.721285714285714,0.675333333333333
105,0.997,0.7199,0.9254,0.4844,0.5881,0.5746,0.6538,2.4042,0.0227,0.989,0.3613,0.8044,0.4566,0.4823,0.5345,0.6564,0.0141,0.0774,0.706171428571429,0.6577
106,0.9955,0.6275,0.79,0.231,0.3246,0.3794,0.2069,1.7757,0.0413,0.989,0.3489,0.7942,0.4279,0.5262,0.55,0.6738,0.015,0.0738,0.507842857142857,0.426566666666667
107,0.9969,0.6398,0.8666,0.5074,0.6917,0.4638,0.7733,2.8068,0.0205,0.989,0.3799,0.7976,0.4277,0.4931,0.5321,0.6208,0.0168,0.0781,0.705642857142857,0.6571
108,0.9966,0.618,0.8526,0.424,0.4485,0.5226,0.5279,1.9309,0.0243,0.9889,0.3434,0.7721,0.4492,0.477,0.5721,0.6646,0.0173,0.0782,0.627171428571429,0.5656
109,0.9969,0.6231,0.8597,0.4432,0.6518,0.6416,0.7182,2.8303,0.021,0.9889,0.354,0.7886,0.4406,0.4725,0.6016,0.6698,0.0139,0.0766,0.704928571428571,0.656266666666667
110,0.997,0.7497,0.9101,0.4808,0.6599,0.6493,0.6211,2.7619,0.0191,0.989,0.3908,0.8004,0.4245,0.4737,0.6242,0.6181,0.0143,0.0743,0.723985714285714,0.678483333333333
111,0.9969,0.7029,0.9044,0.5818,0.6746,0.39,0.68,2.5988,0.0219,0.989,0.3782,0.7896,0.4068,0.4951,0.6124,0.6562,0.0137,0.0727,0.704371428571429,0.655616666666667
112,0.9971,0.6825,0.865,0.4408,0.623,0.6621,0.7346,2.687,0.0214,0.989,0.3731,0.7875,0.4503,0.5106,0.6221,0.6669,0.0146,0.0752,0.715014285714286,0.668
113,0.9952,0.5155,0.7611,0.1592,0.3321,0.6184,0.2334,1.6697,0.0462,0.989,0.3636,0.7836,0.4298,0.5379,0.5859,0.6745,0.0143,0.0724,0.516414285714286,0.436616666666667
114,0.9968,0.6318,0.8938,0.4455,0.5904,0.4776,0.6958,2.1826,0.0238,0.9889,0.3641,0.7946,0.4143,0.497,0.545,0.6267,0.0126,0.0761,0.675957142857143,0.622483333333333
115,0.9969,0.6872,0.9042,0.4069,0.6775,0.5582,0.6673,2.5542,0.022,0.989,0.3594,0.7919,0.4056,0.5246,0.531,0.6736,0.014,0.0714,0.699742857142857,0.650216666666667
116,0.9972,0.6943,0.9182,0.4704,0.7696,0.642,0.8335,3.308,0.0184,0.989,0.352,0.7873,0.4031,0.5385,0.5291,0.6747,0.0118,0.0704,0.760742857142857,0.721333333333334
117,0.9964,0.7429,0.8835,0.3944,0.3284,0.5964,0.4078,2.4011,0.0234,0.989,0.3649,0.7884,0.4025,0.5555,0.5798,0.678,0.0128,0.0693,0.6214,0.5589
118,0.9966,0.5438,0.8107,0.4299,0.6889,0.507,0.6732,2.6588,0.0215,0.9889,0.3243,0.7931,0.4152,0.5278,0.6152,0.7045,0.0138,0.0742,0.6643,0.608916666666667
119,0.997,0.6139,0.8798,0.3504,0.6849,0.695,0.6556,2.7157,0.0273,0.989,0.3471,0.7746,0.4217,0.5632,0.5931,0.7032,0.0115,0.0694,0.696657142857143,0.6466
120,0.9968,0.6738,0.8772,0.4662,0.7171,0.4529,0.6461,2.7113,0.0214,0.9889,0.3538,0.7725,0.4404,0.5388,0.5968,0.6894,0.0109,0.0683,0.690014285714286,0.638883333333333
121,0.9965,0.6577,0.826,0.4078,0.4654,0.4405,0.4792,2.0716,0.0277,0.989,0.3683,0.7862,0.4189,0.5086,0.5958,0.68,0.0148,0.0726,0.610442857142857,0.5461
122,0.9968,0.6591,0.8796,0.4255,0.5743,0.5203,0.6763,2.5844,0.0217,0.9889,0.3738,0.8019,0.4059,0.5122,0.5402,0.656,0.0109,0.0701,0.675985714285714,0.622516666666667
123,0.9966,0.5285,0.8269,0.3927,0.585,0.5775,0.7633,2.5938,0.023,0.9889,0.3711,0.7932,0.4202,0.5326,0.5268,0.6902,0.0124,0.0707,0.667214285714286,0.612316666666667
124,0.9964,0.6654,0.8655,0.3496,0.6357,0.4668,0.3699,2.3623,0.0272,0.9889,0.356,0.7846,0.4023,0.5026,0.548,0.666,0.0114,0.0705,0.621328571428572,0.558816666666667
125,0.9965,0.4991,0.8279,0.2729,0.5659,0.6829,0.6423,2.4869,0.0314,0.9888,0.3728,0.789,0.4038,0.4911,0.5573,0.6429,0.0126,0.0693,0.641071428571429,0.581833333333333
126,0.9969,0.6929,0.9047,0.4284,0.6116,0.616,0.6306,2.5396,0.0226,0.9889,0.3609,0.7938,0.3946,0.5249,0.5761,0.6645,0.0116,0.0709,0.6973,0.647366666666667
127,0.9964,0.6433,0.8435,0.2603,0.5709,0.446,0.4938,2.5595,0.034,0.9889,0.3538,0.7911,0.4181,0.5409,0.6031,0.6921,0.0156,0.0676,0.607742857142857,0.542966666666667
128,0.9965,0.7312,0.9109,0.4367,0.3452,0.5471,0.5042,2.056,0.025,0.989,0.3749,0.8009,0.4245,0.5349,0.598,0.6593,0.0127,0.0676,0.638828571428572,0.579216666666667
129,0.9967,0.6946,0.8689,0.3354,0.5468,0.5034,0.591,2.3486,0.024,0.9888,0.3589,0.7771,0.4038,0.4636,0.6334,0.6761,0.0139,0.0712,0.648114285714286,0.590016666666667
130,0.997,0.7004,0.8986,0.5303,0.7239,0.5785,0.7709,3.1593,0.0174,0.9889,0.356,0.7843,0.3771,0.5035,0.5836,0.6293,0.0109,0.0682,0.7428,0.700433333333333
131,0.9967,0.649,0.8456,0.4157,0.569,0.5228,0.592,2.6947,0.0195,0.989,0.3597,0.7994,0.4109,0.564,0.5664,0.6822,0.0111,0.0651,0.655828571428572,0.599016666666667
132,0.9966,0.6882,0.8918,0.3429,0.6161,0.5958,0.4731,2.9753,0.022,0.9889,0.3923,0.8133,0.4036,0.5473,0.5685,0.6563,0.0142,0.0644,0.657785714285714,0.601316666666667
133,0.9969,0.6073,0.8803,0.446,0.7778,0.5691,0.6668,3.2836,0.0185,0.9888,0.3743,0.8027,0.3893,0.5701,0.5883,0.6539,0.0101,0.0639,0.706314285714286,0.657883333333333
134,0.9968,0.6935,0.8621,0.3743,0.5261,0.6021,0.5575,2.3446,0.0259,0.9889,0.3685,0.7793,0.4255,0.5075,0.4845,0.5535,0.0202,0.0715,0.658914285714286,0.6026
135,0.9968,0.6601,0.8538,0.5119,0.4601,0.6355,0.7027,2.6141,0.021,0.989,0.3803,0.7851,0.4096,0.5575,0.5538,0.6611,0.0102,0.0642,0.6887,0.63735
136,0.997,0.7135,0.911,0.5451,0.7107,0.5377,0.8101,3.2019,0.0181,0.9888,0.3771,0.7857,0.4177,0.4926,0.596,0.7057,0.009,0.0625,0.746442857142857,0.704683333333333
137,0.9968,0.6903,0.8744,0.3298,0.5752,0.5699,0.5924,2.7618,0.0216,0.9889,0.3781,0.7917,0.3981,0.5314,0.6054,0.6982,0.0092,0.0595,0.661257142857143,0.605333333333333
138,0.9969,0.7076,0.9046,0.3892,0.6953,0.549,0.6476,3.1634,0.0181,0.9888,0.3599,0.7949,0.4036,0.5548,0.6034,0.7271,0.0108,0.0578,0.6986,0.648883333333334
139,0.9969,0.7215,0.8939,0.5143,0.7162,0.4457,0.6437,3.1835,0.0173,0.9889,0.3605,0.8028,0.4305,0.5491,0.595,0.7017,0.0087,0.0572,0.7046,0.655883333333333
140,0.9971,0.7445,0.9123,0.4796,0.7329,0.6683,0.6885,3.4525,0.0164,0.9888,0.3741,0.8068,0.4319,0.5476,0.6164,0.6774,0.0088,0.0584,0.746171428571429,0.70435
141,0.997,0.6864,0.8903,0.4767,0.6882,0.6463,0.6986,3.3107,0.0172,0.9888,0.3673,0.7941,0.4325,0.5958,0.603,0.714,0.0103,0.0579,0.726214285714286,0.681083333333333
142,0.9969,0.6796,0.8858,0.4131,0.6411,0.6203,0.6279,3.3978,0.0177,0.9888,0.3692,0.7938,0.4047,0.563,0.5923,0.6903,0.0079,0.0566,0.694957142857143,0.644633333333333
143,0.997,0.6975,0.8967,0.407,0.7196,0.562,0.6646,3.2135,0.0203,0.9888,0.3781,0.7955,0.4108,0.5801,0.5751,0.6888,0.0082,0.0543,0.706342857142857,0.6579
144,0.9968,0.693,0.8877,0.3952,0.6325,0.5806,0.6424,3.1298,0.0202,0.9889,0.3764,0.7982,0.4119,0.553,0.6018,0.6475,0.0103,0.0584,0.689742857142857,0.638566666666667
145,0.9969,0.7098,0.8985,0.4396,0.6601,0.5444,0.6419,3.3058,0.0184,0.9889,0.3756,0.7894,0.4116,0.5452,0.609,0.6884,0.0085,0.058,0.698742857142857,0.64905
146,0.997,0.7076,0.9074,0.4326,0.7105,0.6078,0.7111,3.4177,0.0176,0.9889,0.3651,0.7889,0.4198,0.5704,0.5976,0.6932,0.0088,0.0558,0.724857142857143,0.6795
147,0.9969,0.6971,0.8982,0.4157,0.6827,0.5856,0.6522,3.1855,0.0199,0.9889,0.3688,0.7972,0.4246,0.5878,0.5807,0.7003,0.0092,0.056,0.704057142857143,0.65525
148,0.997,0.7158,0.9141,0.4671,0.7098,0.617,0.7134,3.27,0.0182,0.9889,0.3904,0.7989,0.4495,0.5907,0.5921,0.7113,0.0075,0.0552,0.733457142857143,0.689533333333333
149,0.997,0.7076,0.9004,0.4072,0.7066,0.6153,0.7141,3.673,0.0183,0.9889,0.3839,0.8009,0.4321,0.5936,0.5826,0.7016,0.0078,0.0533,0.721171428571429,0.6752
150,0.9969,0.741,0.9036,0.4778,0.6649,0.4749,0.5924,3.7298,0.0169,0.9888,0.3821,0.8002,0.4245,0.5864,0.6171,0.6905,0.0089,0.0542,0.693071428571429,0.642433333333333
151,0.9969,0.7287,0.8898,0.4536,0.6909,0.6078,0.6407,3.4726,0.0171,0.9889,0.3897,0.8083,0.4329,0.584,0.6213,0.6824,0.0082,0.054,0.715485714285714,0.668583333333333
152,0.9969,0.7228,0.8971,0.4306,0.7023,0.5217,0.6377,3.4884,0.0177,0.9888,0.3817,0.8126,0.4258,0.5943,0.5876,0.693,0.0072,0.0532,0.7013,0.652033333333333
153,0.997,0.728,0.9055,0.4862,0.7406,0.6006,0.7043,3.4881,0.0178,0.9889,0.377,0.7912,0.4386,0.5904,0.5898,0.7126,0.0101,0.055,0.737457142857143,0.6942
154,0.9971,0.7337,0.9027,0.5657,0.6973,0.65,0.7669,3.7162,0.0147,0.9889,0.3886,0.7868,0.432,0.5751,0.6086,0.6769,0.0075,0.0554,0.759057142857143,0.719383333333333
155,0.997,0.7632,0.9029,0.467,0.6219,0.5876,0.5404,3.6578,0.0172,0.9889,0.3793,0.7871,0.4108,0.5881,0.57,0.6832,0.0084,0.0527,0.697142857142857,0.647166666666667
156,0.9971,0.749,0.9052,0.5396,0.7228,0.626,0.734,3.9198,0.0156,0.9888,0.3714,0.7852,0.4239,0.5801,0.5814,0.6688,0.0073,0.0536,0.753385714285714,0.712766666666667
157,0.997,0.6659,0.876,0.4511,0.7229,0.6416,0.736,3.7402,0.0178,0.9888,0.3622,0.7937,0.4111,0.5798,0.5991,0.6986,0.0081,0.0524,0.727214285714286,0.68225
158,0.9971,0.7323,0.891,0.5059,0.6276,0.7065,0.6889,3.579,0.0176,0.9888,0.3818,0.7934,0.4008,0.6258,0.5964,0.6796,0.0088,0.0513,0.735614285714286,0.692033333333333
159,0.9969,0.681,0.9006,0.4147,0.6973,0.5561,0.6087,3.7889,0.0196,0.9888,0.3691,0.7824,0.4082,0.5356,0.5922,0.6414,0.0086,0.0533,0.693614285714286,0.643066666666667
160,0.997,0.7323,0.8993,0.4611,0.6245,0.5635,0.6856,3.5993,0.0181,0.9888,0.3736,0.7899,0.4064,0.5482,0.5881,0.6632,0.0085,0.053,0.709042857142857,0.66105
161,0.997,0.6676,0.8312,0.5253,0.6468,0.633,0.7536,3.5175,0.0164,0.9888,0.3707,0.7866,0.4112,0.5554,0.6134,0.6801,0.008,0.0545,0.722071428571429,0.67625
162,0.9969,0.7114,0.8796,0.4825,0.6337,0.5374,0.6881,3.5927,0.017,0.9888,0.3696,0.7901,0.408,0.5544,0.6276,0.6809,0.0076,0.0514,0.704228571428572,0.65545
163,0.9968,0.6812,0.8747,0.3751,0.5394,0.6436,0.5538,3.7486,0.0189,0.9888,0.3901,0.8028,0.4048,0.5639,0.6038,0.6888,0.007,0.0493,0.666371428571429,0.6113
164,0.9969,0.6707,0.8431,0.4827,0.6807,0.5012,0.6801,4.0603,0.0162,0.9887,0.3731,0.7861,0.3853,0.5489,0.5885,0.696,0.0071,0.0508,0.693628571428572,0.643083333333333
165,0.997,0.7292,0.8879,0.5006,0.6587,0.5944,0.7223,3.9527,0.015,0.9888,0.387,0.7865,0.3888,0.5656,0.6114,0.6888,0.0072,0.049,0.727157142857143,0.682183333333333
166,0.9969,0.7435,0.8945,0.4573,0.6297,0.5808,0.5327,3.7956,0.017,0.9888,0.3947,0.7933,0.396,0.5797,0.6132,0.6784,0.0074,0.0485,0.690771428571429,0.63975
167,0.997,0.7161,0.873,0.4759,0.5847,0.7045,0.6732,3.5575,0.0169,0.9888,0.383,0.7866,0.389,0.5465,0.5502,0.6291,0.0077,0.0517,0.717771428571429,0.671233333333333
168,0.9971,0.737,0.8981,0.5338,0.6628,0.697,0.8239,4.0623,0.0144,0.9888,0.3969,0.7886,0.4127,0.5185,0.608,0.6834,0.0066,0.0508,0.764242857142857,0.725433333333333
169,0.9971,0.7526,0.9148,0.4665,0.649,0.7467,0.6851,4.0431,0.0158,0.9888,0.3861,0.7934,0.407,0.5614,0.6029,0.7169,0.0067,0.0476,0.744542857142857,0.70245
170,0.9971,0.7377,0.9185,0.4525,0.6939,0.6344,0.669,3.8457,0.0171,0.9888,0.3881,0.7901,0.3912,0.5669,0.5901,0.6842,0.0093,0.0499,0.729014285714286,0.684333333333334
171,0.9971,0.7519,0.9156,0.5061,0.6566,0.6561,0.6962,3.9905,0.0154,0.9888,0.3983,0.8003,0.4012,0.5793,0.5797,0.7014,0.0076,0.0505,0.739942857142857,0.697083333333333
172,0.997,0.7429,0.9013,0.4643,0.6428,0.6188,0.6652,4.0429,0.0166,0.9887,0.3948,0.7993,0.402,0.5766,0.596,0.6884,0.0071,0.0492,0.7189,0.67255
173,0.9969,0.755,0.8937,0.4957,0.5993,0.457,0.631,3.8813,0.0179,0.9888,0.3905,0.7973,0.4123,0.5743,0.6002,0.7044,0.0076,0.0482,0.6898,0.638616666666667
174,0.9967,0.6703,0.8319,0.3347,0.5876,0.5907,0.5877,3.645,0.0197,0.9887,0.377,0.8017,0.3972,0.5536,0.5899,0.6908,0.0072,0.0479,0.657085714285714,0.600483333333333
175,0.9969,0.6467,0.8647,0.4526,0.6517,0.694,0.7612,3.7743,0.0168,0.9888,0.3735,0.7999,0.4037,0.556,0.6015,0.6974,0.0077,0.0494,0.723971428571429,0.678483333333333
176,0.997,0.76,0.9042,0.4066,0.6206,0.6132,0.6347,3.5363,0.0174,0.9887,0.3976,0.7938,0.3994,0.5142,0.6046,0.6954,0.0111,0.05,0.705185714285714,0.65655
177,0.997,0.7612,0.9061,0.4548,0.6027,0.6464,0.6453,3.7611,0.016,0.9888,0.4002,0.7964,0.3894,0.5614,0.5897,0.7,0.0061,0.049,0.716214285714286,0.669416666666667
178,0.9971,0.651,0.898,0.4433,0.7623,0.6982,0.8123,3.9406,0.0178,0.9888,0.3717,0.7907,0.4009,0.5664,0.5954,0.7058,0.0071,0.049,0.751742857142857,0.71085
179,0.997,0.7315,0.9041,0.4531,0.746,0.6417,0.6739,4.2158,0.0158,0.9888,0.3778,0.794,0.4094,0.6131,0.6038,0.717,0.0061,0.0487,0.735328571428572,0.691716666666667
180,0.9971,0.708,0.9018,0.5416,0.7558,0.666,0.8149,4.5707,0.014,0.9889,0.375,0.7884,0.4177,0.6219,0.6157,0.7029,0.0067,0.0496,0.769314285714286,0.73135
181,0.9969,0.7325,0.8973,0.3915,0.6831,0.6145,0.6072,3.9783,0.0172,0.9888,0.3931,0.788,0.4109,0.6084,0.637,0.7116,0.0065,0.0468,0.703285714285714,0.65435
182,0.997,0.6779,0.888,0.4172,0.7173,0.6721,0.7396,4.1372,0.0162,0.9887,0.3967,0.8063,0.399,0.6242,0.6173,0.7126,0.0072,0.0461,0.729871428571429,0.68535
183,0.9971,0.7594,0.9142,0.4672,0.7346,0.6893,0.7883,4.2888,0.0141,0.9887,0.3932,0.7995,0.407,0.6045,0.6398,0.7239,0.0058,0.0463,0.7643,0.7255
184,0.9971,0.737,0.906,0.4902,0.7136,0.5812,0.7672,4.1667,0.0156,0.9888,0.4005,0.8084,0.4099,0.6287,0.5926,0.7203,0.006,0.0452,0.741757142857143,0.6992
185,0.9971,0.7285,0.9054,0.5159,0.7886,0.6209,0.8026,4.5895,0.0141,0.9888,0.3783,0.7931,0.4032,0.6352,0.5755,0.705,0.0083,0.0463,0.765571428571429,0.726983333333334
186,0.9971,0.7425,0.9041,0.4687,0.7098,0.6647,0.7664,4.4055,0.0145,0.9887,0.4047,0.8043,0.3962,0.6268,0.6031,0.7016,0.0065,0.0445,0.750471428571429,0.709366666666667
187,0.9971,0.7396,0.908,0.4766,0.6914,0.6462,0.7267,4.3017,0.0146,0.9887,0.3856,0.8033,0.3914,0.5975,0.6236,0.7005,0.0068,0.0457,0.7408,0.698083333333334
188,0.9971,0.7546,0.9077,0.5133,0.7016,0.605,0.7825,4.4746,0.0145,0.9888,0.4085,0.8014,0.4153,0.608,0.5854,0.7142,0.0086,0.0454,0.751685714285715,0.710783333333333
189,0.997,0.7487,0.8957,0.4581,0.6603,0.6237,0.6411,4.1976,0.0163,0.9887,0.4016,0.8018,0.4159,0.5814,0.6234,0.7077,0.0069,0.0449,0.7178,0.671266666666667
190,0.997,0.676,0.8728,0.4185,0.7176,0.661,0.6938,4.2872,0.0169,0.9887,0.4,0.8027,0.4128,0.6296,0.6188,0.7112,0.0062,0.0438,0.719528571428572,0.673283333333333
191,0.9971,0.705,0.8969,0.4404,0.6841,0.6615,0.7322,4.1187,0.0176,0.9887,0.3877,0.7969,0.4044,0.606,0.6174,0.7121,0.0098,0.0439,0.731028571428572,0.686683333333333
192,0.997,0.7344,0.8964,0.4433,0.6956,0.6527,0.7133,4.3232,0.0148,0.9888,0.3833,0.7907,0.3964,0.612,0.6169,0.7206,0.0057,0.0451,0.733242857142857,0.689283333333333
193,0.9971,0.7222,0.9025,0.4709,0.7583,0.6027,0.773,4.4727,0.0148,0.9888,0.3915,0.7969,0.4067,0.6235,0.6062,0.7119,0.0055,0.0447,0.746671428571429,0.704933333333334
194,0.9971,0.7427,0.9123,0.4639,0.7125,0.6492,0.6815,4.0535,0.0156,0.9887,0.4013,0.7936,0.3869,0.6039,0.5934,0.7204,0.007,0.0431,0.737028571428572,0.693683333333334
195,0.9971,0.7281,0.8999,0.4336,0.7535,0.6484,0.6987,4.5721,0.0149,0.9887,0.3808,0.7859,0.4001,0.6165,0.608,0.7302,0.0052,0.044,0.737042857142857,0.6937
196,0.9971,0.73,0.8945,0.5214,0.7451,0.6396,0.7381,4.6161,0.0134,0.9887,0.3913,0.7904,0.3991,0.6323,0.5936,0.7019,0.0059,0.0429,0.752257142857143,0.71145
197,0.9971,0.7273,0.8953,0.4998,0.7361,0.6466,0.7469,4.518,0.0153,0.9887,0.3792,0.7923,0.4077,0.6076,0.6193,0.7089,0.0055,0.0425,0.749871428571429,0.708666666666667
198,0.997,0.7208,0.8903,0.4524,0.7262,0.6818,0.755,4.5387,0.0144,0.9887,0.3807,0.7906,0.3978,0.6345,0.6294,0.7145,0.0054,0.0426,0.746214285714286,0.704416666666667
199,0.9971,0.7435,0.9003,0.5163,0.7196,0.6579,0.7342,4.5379,0.0137,0.9887,0.3832,0.7998,0.3964,0.6388,0.5997,0.7077,0.0064,0.0434,0.7527,0.711966666666667
200,0.9971,0.7384,0.897,0.5242,0.7095,0.5908,0.7692,4.2602,0.0154,0.9887,0.3923,0.7971,0.4143,0.619,0.6022,0.6969,0.0091,0.0431,0.7466,0.70485
201,0.9971,0.7531,0.9142,0.5111,0.733,0.6113,0.758,4.5678,0.0137,0.9887,0.3718,0.7952,0.41,0.6332,0.6062,0.7018,0.0053,0.044,0.753971428571429,0.71345
202,0.997,0.7343,0.9101,0.5041,0.7463,0.6372,0.7296,4.7557,0.0135,0.9887,0.3821,0.7975,0.4064,0.6307,0.6236,0.7081,0.0052,0.0434,0.751228571428572,0.710266666666667
203,0.9971,0.7504,0.912,0.4871,0.7328,0.6698,0.7317,4.795,0.0135,0.9888,0.3855,0.7942,0.3904,0.6465,0.6159,0.6951,0.0057,0.0422,0.754414285714286,0.713966666666667
204,0.9971,0.7491,0.9163,0.5536,0.7673,0.6766,0.8148,4.7867,0.0128,0.9888,0.3912,0.8041,0.3912,0.6193,0.6058,0.711,0.0061,0.0425,0.782114285714286,0.746283333333334
205,0.997,0.7279,0.9082,0.4544,0.7715,0.6133,0.7626,4.7579,0.0142,0.9887,0.3898,0.7987,0.3968,0.6236,0.6095,0.7232,0.0058,0.0423,0.747842857142857,0.706316666666667
206,0.997,0.768,0.9132,0.4867,0.7275,0.5633,0.6726,4.719,0.0141,0.9887,0.3842,0.8017,0.3856,0.6453,0.5657,0.7045,0.0072,0.0425,0.732614285714286,0.68855
207,0.997,0.699,0.8873,0.3978,0.6841,0.5938,0.7116,4.3725,0.0174,0.9887,0.3671,0.7917,0.3912,0.659,0.5802,0.7216,0.0056,0.0421,0.710085714285714,0.662266666666667
208,0.997,0.7142,0.9096,0.477,0.7559,0.6447,0.7257,4.8258,0.0143,0.9887,0.3867,0.7919,0.3833,0.6339,0.5852,0.7147,0.0057,0.0431,0.7463,0.704516666666667
209,0.997,0.7164,0.9036,0.4542,0.7452,0.6671,0.7848,4.7071,0.0156,0.9887,0.3774,0.7963,0.3856,0.6338,0.6099,0.7163,0.0077,0.0425,0.752614285714286,0.711883333333333
210,0.997,0.7543,0.9103,0.4906,0.7002,0.6367,0.6909,4.3545,0.0141,0.9887,0.3874,0.7886,0.4066,0.6218,0.6338,0.733,0.005,0.0432,0.74,0.697166666666667
211,0.997,0.7484,0.9138,0.4116,0.7046,0.6286,0.6703,4.4397,0.0175,0.9887,0.3813,0.7878,0.3961,0.6264,0.6046,0.7088,0.0061,0.042,0.7249,0.67955
212,0.997,0.7327,0.9081,0.4465,0.7359,0.6696,0.7394,4.5912,0.0142,0.9887,0.3831,0.7906,0.3935,0.6161,0.5861,0.698,0.006,0.0418,0.747028571428572,0.705366666666667
213,0.997,0.7367,0.8954,0.5188,0.708,0.6572,0.7549,4.6537,0.0134,0.9887,0.3882,0.7836,0.3794,0.6321,0.6111,0.7062,0.0061,0.0413,0.752571428571429,0.711833333333334
214,0.997,0.7221,0.8774,0.5066,0.7142,0.6,0.703,4.6883,0.0143,0.9887,0.3855,0.7828,0.3943,0.6182,0.6135,0.7127,0.0063,0.0413,0.731471428571429,0.687216666666667
215,0.9971,0.7359,0.8805,0.4793,0.7145,0.6063,0.6991,4.7119,0.0167,0.9887,0.3764,0.7883,0.3872,0.6397,0.6094,0.7285,0.0054,0.0414,0.730385714285714,0.685933333333333
216,0.9971,0.6982,0.8819,0.4702,0.7271,0.6545,0.7782,4.6723,0.0157,0.9887,0.3726,0.7857,0.3946,0.6716,0.6096,0.7211,0.0065,0.0421,0.743885714285714,0.701683333333334
217,0.997,0.7155,0.8832,0.4577,0.6873,0.6369,0.7469,4.4919,0.0147,0.9887,0.3704,0.7885,0.4106,0.6346,0.6093,0.7228,0.0085,0.0414,0.732071428571429,0.687916666666667
218,0.997,0.7321,0.8941,0.4262,0.7085,0.6647,0.7397,4.7748,0.0145,0.9887,0.3819,0.7906,0.3975,0.6078,0.6125,0.7244,0.0054,0.0428,0.737471428571429,0.694216666666667
219,0.9971,0.7604,0.9109,0.4619,0.7016,0.67,0.6843,4.9683,0.0138,0.9887,0.3822,0.7851,0.3846,0.6278,0.6129,0.6931,0.0052,0.0412,0.740885714285714,0.698183333333333
220,0.9971,0.7364,0.9027,0.5288,0.7071,0.6691,0.7727,4.8798,0.0133,0.9887,0.3972,0.7952,0.3778,0.6051,0.5879,0.7035,0.0051,0.0411,0.759128571428572,0.719466666666667
221,0.997,0.7528,0.9113,0.4384,0.6933,0.6488,0.681,4.9685,0.0135,0.9886,0.3783,0.7895,0.4019,0.6265,0.6181,0.7175,0.0066,0.0402,0.7318,0.6876
222,0.997,0.7201,0.8917,0.4129,0.6927,0.5942,0.6956,4.6955,0.0144,0.9887,0.3801,0.7874,0.382,0.6278,0.6181,0.7339,0.0068,0.0416,0.714885714285714,0.667866666666667
223,0.9969,0.7288,0.8902,0.4155,0.671,0.5269,0.651,4.3879,0.0165,0.9887,0.3868,0.7922,0.3975,0.6065,0.5943,0.7214,0.0059,0.0418,0.697185714285714,0.647233333333333
224,0.997,0.7374,0.9026,0.4663,0.74,0.5608,0.6862,4.6624,0.0153,0.9887,0.3982,0.796,0.4123,0.653,0.5955,0.7323,0.0057,0.0403,0.727185714285714,0.682216666666667
225,0.9971,0.7386,0.8929,0.4498,0.7269,0.6788,0.7035,4.425,0.015,0.9887,0.3963,0.794,0.4124,0.6461,0.6206,0.7274,0.0052,0.0405,0.741085714285714,0.698416666666667
226,0.997,0.7417,0.9015,0.4556,0.735,0.6632,0.7118,4.7677,0.014,0.9887,0.4018,0.7878,0.3979,0.6403,0.6112,0.7007,0.0056,0.0417,0.743685714285714,0.701466666666667
227,0.9971,0.7686,0.9134,0.4751,0.7203,0.6404,0.714,4.8852,0.0133,0.9886,0.3986,0.7857,0.3761,0.6366,0.6154,0.7056,0.0057,0.0402,0.746985714285714,0.7053
228,0.9971,0.7457,0.9065,0.4515,0.7276,0.6696,0.7335,4.9171,0.0134,0.9886,0.3864,0.7856,0.3785,0.6381,0.6167,0.7226,0.0053,0.0395,0.747357142857143,0.705733333333334
229,0.9971,0.7507,0.9029,0.4934,0.6977,0.6754,0.7341,4.8764,0.0133,0.9886,0.3858,0.7866,0.3888,0.6565,0.612,0.72,0.0052,0.0387,0.750185714285714,0.709033333333333
230,0.9971,0.7596,0.9101,0.4885,0.7316,0.6595,0.7413,5.0932,0.0131,0.9887,0.3916,0.791,0.3902,0.6531,0.6185,0.7183,0.0056,0.0389,0.755385714285715,0.7151
231,0.9971,0.7328,0.9007,0.4555,0.7392,0.6972,0.7809,4.8527,0.0133,0.9886,0.3833,0.7872,0.3772,0.6408,0.6095,0.7089,0.0061,0.0395,0.757628571428572,0.717716666666667
232,0.9971,0.7337,0.8995,0.4833,0.7411,0.6462,0.7367,4.9669,0.0138,0.9887,0.39,0.7889,0.3936,0.6447,0.6016,0.7104,0.0052,0.0396,0.748228571428572,0.70675
233,0.9971,0.7568,0.9106,0.4984,0.7208,0.6668,0.7838,4.9284,0.0133,0.9887,0.3964,0.7964,0.3842,0.6541,0.6105,0.7115,0.0054,0.0386,0.762042857142857,0.722866666666667
234,0.9971,0.7708,0.9148,0.4764,0.7347,0.6596,0.7376,5.0489,0.013,0.9886,0.3936,0.7958,0.3788,0.647,0.6226,0.7078,0.0052,0.038,0.755857142857143,0.71565
235,0.9971,0.7692,0.9179,0.4566,0.7379,0.6424,0.7426,5.1381,0.0127,0.9886,0.402,0.7991,0.3921,0.6499,0.602,0.713,0.0049,0.0379,0.751957142857143,0.7111
236,0.9971,0.7467,0.8984,0.4889,0.7155,0.6481,0.785,4.9569,0.0131,0.9887,0.385,0.8006,0.3876,0.6325,0.5979,0.7229,0.0057,0.0395,0.754242857142857,0.713766666666667
237,0.997,0.7366,0.9041,0.4412,0.7264,0.6189,0.7264,4.9021,0.0137,0.9887,0.3753,0.7913,0.38,0.6236,0.623,0.7156,0.0051,0.0401,0.7358,0.692266666666667
238,0.9971,0.7449,0.9014,0.487,0.7485,0.6776,0.7781,5.2528,0.0123,0.9886,0.394,0.7898,0.3909,0.6508,0.5989,0.7241,0.0044,0.0386,0.762085714285714,0.722916666666667
239,0.9971,0.7535,0.9064,0.4877,0.7194,0.6617,0.7572,5.0575,0.0128,0.9886,0.3825,0.7842,0.3683,0.6434,0.5967,0.6882,0.0067,0.038,0.754714285714286,0.714316666666667
240,0.997,0.7398,0.8916,0.4267,0.6461,0.6772,0.6435,4.7643,0.0139,0.9887,0.3857,0.7836,0.3819,0.6445,0.5969,0.6979,0.0059,0.0391,0.717414285714286,0.670816666666667
241,0.997,0.7194,0.8849,0.4337,0.708,0.6621,0.722,4.9585,0.0143,0.9886,0.3898,0.7885,0.3804,0.6356,0.6072,0.7068,0.0048,0.0395,0.732442857142857,0.68835
242,0.9971,0.7511,0.9039,0.4511,0.7273,0.7044,0.7483,5.0997,0.013,0.9886,0.3855,0.7906,0.3978,0.6414,0.6325,0.735,0.0058,0.0378,0.754742857142857,0.71435
243,0.997,0.7391,0.9049,0.4412,0.7095,0.6586,0.7106,4.9491,0.0136,0.9887,0.3924,0.7949,0.37,0.6628,0.6135,0.7281,0.0054,0.0385,0.737271428571429,0.693983333333333
244,0.9971,0.7348,0.8934,0.4454,0.7331,0.6893,0.7171,5.1704,0.0138,0.9886,0.3807,0.7888,0.3833,0.651,0.6111,0.7184,0.0051,0.0381,0.744314285714286,0.702183333333333
245,0.9971,0.7438,0.8993,0.4799,0.7139,0.6342,0.725,4.9225,0.0137,0.9887,0.3904,0.7879,0.3875,0.6543,0.6292,0.7204,0.0058,0.0382,0.741885714285715,0.69935
246,0.9971,0.7621,0.909,0.498,0.7398,0.6617,0.7624,5.1452,0.0125,0.9886,0.3905,0.7881,0.3928,0.6394,0.614,0.7082,0.0045,0.0389,0.761442857142857,0.722166666666667
247,0.997,0.7298,0.9012,0.4278,0.7448,0.6172,0.7228,5.1513,0.0133,0.9886,0.383,0.7929,0.3822,0.6386,0.6096,0.7148,0.0041,0.0371,0.734371428571429,0.6906
248,0.9971,0.7393,0.901,0.5116,0.725,0.6865,0.7737,5.0727,0.0125,0.9886,0.3806,0.7845,0.3763,0.6383,0.6145,0.713,0.0063,0.0377,0.762028571428572,0.72285
249,0.9971,0.7504,0.9104,0.4941,0.7731,0.6705,0.739,5.3734,0.0124,0.9886,0.3835,0.7967,0.3941,0.6721,0.604,0.7211,0.0049,0.0384,0.762085714285714,0.722916666666667
250,0.9971,0.7497,0.9084,0.4946,0.7606,0.6746,0.7468,5.415,0.0126,0.9886,0.3895,0.79,0.3944,0.6656,0.6147,0.7244,0.0069,0.038,0.761685714285714,0.72245
251,0.997,0.748,0.8987,0.4566,0.7381,0.6742,0.6949,5.0124,0.0134,0.9887,0.3952,0.7892,0.3937,0.6751,0.5979,0.7059,0.0059,0.0382,0.743928571428572,0.70175
252,0.997,0.7262,0.8911,0.4792,0.7315,0.6315,0.7326,5.1172,0.0131,0.9886,0.3929,0.7925,0.3772,0.6599,0.6141,0.7041,0.0053,0.0391,0.7413,0.698683333333334
253,0.997,0.7406,0.8969,0.4539,0.7353,0.6572,0.7122,5.0958,0.0132,0.9886,0.3857,0.789,0.3971,0.6557,0.6215,0.7157,0.0045,0.0386,0.741871428571429,0.69935
254,0.9971,0.7549,0.9031,0.4441,0.7131,0.7004,0.7106,5.0331,0.0136,0.9886,0.4033,0.7919,0.3892,0.6454,0.6099,0.7048,0.0052,0.0376,0.746185714285714,0.704366666666667
255,0.9971,0.764,0.903,0.4972,0.7242,0.7018,0.7393,5.2102,0.0122,0.9887,0.3923,0.7945,0.4056,0.6771,0.6073,0.7041,0.0046,0.0378,0.760942857142857,0.721583333333333
256,0.9971,0.7423,0.895,0.4575,0.747,0.682,0.7296,5.1119,0.0135,0.9886,0.3884,0.787,0.4022,0.6476,0.607,0.7123,0.0067,0.0379,0.750071428571429,0.7089
257,0.9971,0.7555,0.9033,0.5102,0.7434,0.6362,0.7305,5.2877,0.0125,0.9886,0.3967,0.7932,0.3949,0.666,0.6035,0.7117,0.007,0.0376,0.753742857142857,0.713183333333333
258,0.9971,0.7366,0.895,0.4381,0.7263,0.688,0.6946,5.0409,0.0135,0.9887,0.3791,0.7873,0.3925,0.6558,0.6087,0.7094,0.0052,0.038,0.739385714285715,0.696433333333333
259,0.9971,0.7406,0.8981,0.4851,0.7143,0.6613,0.7395,4.9684,0.0133,0.9886,0.3818,0.796,0.4124,0.6644,0.6301,0.7068,0.0058,0.0374,0.748,0.706483333333333
260,0.9971,0.7372,0.9043,0.4705,0.7499,0.7216,0.7798,5.1385,0.0128,0.9886,0.3821,0.7846,0.3947,0.6479,0.6335,0.6989,0.0059,0.0377,0.765771428571429,0.727216666666667
261,0.9971,0.7563,0.9075,0.4595,0.7398,0.6527,0.7454,5.3211,0.0127,0.9886,0.4031,0.7884,0.3774,0.632,0.6305,0.7099,0.0047,0.0372,0.751185714285714,0.7102
262,0.9971,0.759,0.9042,0.4919,0.6892,0.7128,0.7452,4.8681,0.013,0.9886,0.3863,0.7876,0.3777,0.6462,0.6112,0.6991,0.0051,0.0374,0.757057142857143,0.71705
263,0.9971,0.7601,0.9062,0.4916,0.7412,0.7101,0.772,5.2535,0.0123,0.9886,0.3862,0.7942,0.4142,0.6421,0.6143,0.7221,0.0043,0.0374,0.768328571428572,0.7302
264,0.9971,0.7534,0.9031,0.505,0.7438,0.6948,0.765,5.0457,0.0128,0.9886,0.3869,0.7923,0.3956,0.6431,0.6276,0.7078,0.0089,0.0386,0.766028571428572,0.727516666666667
265,0.9971,0.7431,0.8961,0.4892,0.767,0.6667,0.7677,5.1616,0.0129,0.9886,0.3813,0.7887,0.3944,0.6471,0.6204,0.7099,0.0051,0.0388,0.760985714285714,0.721633333333333
266,0.9971,0.7283,0.8949,0.477,0.7542,0.6818,0.7567,5.1678,0.013,0.9886,0.3898,0.7898,0.3936,0.655,0.6329,0.7231,0.0047,0.038,0.755714285714286,0.715483333333333
267,0.9971,0.7466,0.9056,0.4617,0.7485,0.6763,0.7746,5.1909,0.0131,0.9886,0.383,0.7894,0.3962,0.6329,0.6483,0.7359,0.0056,0.037,0.758628571428572,0.718883333333334
268,0.997,0.7215,0.8954,0.4434,0.7477,0.6636,0.7119,5.1926,0.0134,0.9886,0.3806,0.7896,0.3793,0.6485,0.6343,0.724,0.0053,0.0369,0.740071428571429,0.69725
269,0.9972,0.7512,0.9087,0.5143,0.7391,0.7095,0.7659,5.2266,0.0125,0.9886,0.3928,0.7923,0.3967,0.6447,0.6438,0.7293,0.0065,0.037,0.769414285714286,0.73145
270,0.9971,0.725,0.8982,0.4746,0.7458,0.699,0.7418,5.2045,0.0136,0.9886,0.3891,0.7967,0.3964,0.6426,0.6338,0.7051,0.0047,0.0365,0.7545,0.714066666666667
271,0.9971,0.751,0.9085,0.4664,0.7304,0.6474,0.6946,5.2084,0.0136,0.9886,0.39,0.7895,0.3822,0.6336,0.6235,0.7129,0.0045,0.0368,0.7422,0.699716666666667
272,0.9971,0.7384,0.9,0.4663,0.7385,0.6994,0.7329,5.2044,0.013,0.9886,0.3877,0.7803,0.3901,0.651,0.6172,0.7077,0.0056,0.0365,0.753228571428572,0.712583333333333
273,0.9971,0.7458,0.9063,0.4929,0.7512,0.6978,0.7551,5.2713,0.0127,0.9886,0.3825,0.7896,0.3859,0.6559,0.6295,0.7255,0.0066,0.0363,0.763742857142857,0.72485
274,0.9971,0.7564,0.9083,0.5028,0.736,0.6989,0.7332,5.2539,0.0121,0.9886,0.3871,0.7855,0.3833,0.646,0.6098,0.7287,0.0047,0.0357,0.761814285714286,0.7226
275,0.9971,0.7353,0.9026,0.471,0.7634,0.6683,0.7393,5.3939,0.0128,0.9886,0.3827,0.7924,0.3899,0.6581,0.5964,0.699,0.005,0.037,0.753857142857143,0.713316666666667
276,0.9971,0.7299,0.8926,0.4666,0.75,0.659,0.7125,5.2205,0.0132,0.9886,0.3967,0.7907,0.3867,0.6485,0.6227,0.7156,0.005,0.0368,0.743957142857143,0.701766666666667
277,0.9971,0.7339,0.9033,0.5165,0.7662,0.6663,0.7507,5.243,0.0124,0.9886,0.3961,0.7881,0.4036,0.6461,0.6155,0.7209,0.0053,0.0365,0.762,0.722816666666667
278,0.9971,0.7637,0.9112,0.5266,0.7206,0.6598,0.7369,5.1091,0.0125,0.9886,0.3973,0.7901,0.3898,0.6491,0.6086,0.7215,0.0072,0.0365,0.759414285714286,0.7198
279,0.9971,0.7482,0.9044,0.4909,0.75,0.6906,0.7392,5.1341,0.0129,0.9886,0.3933,0.7843,0.4097,0.6392,0.6192,0.7199,0.0056,0.0373,0.760057142857143,0.72055
280,0.9971,0.7615,0.9079,0.487,0.7352,0.687,0.763,5.225,0.0124,0.9886,0.3958,0.7911,0.3896,0.6458,0.6131,0.72,0.0038,0.0369,0.762671428571429,0.7236
281,0.9971,0.7612,0.9087,0.4987,0.7623,0.708,0.7734,5.4496,0.0115,0.9886,0.3957,0.7885,0.3841,0.6529,0.6245,0.7244,0.0048,0.0361,0.772771428571429,0.735383333333333
282,0.9971,0.7528,0.9089,0.5195,0.7546,0.6813,0.7621,5.2185,0.0122,0.9885,0.3983,0.7945,0.3896,0.6551,0.618,0.7209,0.0059,0.0359,0.768042857142857,0.729866666666667
283,0.9971,0.7532,0.9058,0.4899,0.7585,0.666,0.7641,5.3676,0.0127,0.9886,0.3916,0.7879,0.3813,0.6623,0.604,0.7101,0.0086,0.0367,0.762085714285714,0.722916666666667
284,0.9971,0.7638,0.9132,0.4873,0.7551,0.6773,0.7599,5.2837,0.0124,0.9886,0.396,0.7896,0.3897,0.6712,0.6133,0.7251,0.0049,0.0358,0.764814285714286,0.7261
285,0.9971,0.7464,0.9,0.463,0.7416,0.6691,0.7537,5.2978,0.0128,0.9886,0.3915,0.7893,0.3846,0.649,0.6168,0.7162,0.0081,0.0363,0.752985714285715,0.7123
286,0.9972,0.7686,0.913,0.5151,0.7503,0.7213,0.7833,5.3533,0.0118,0.9886,0.3741,0.7845,0.382,0.6397,0.6242,0.7145,0.0048,0.0363,0.7784,0.741933333333333
287,0.9971,0.7405,0.9058,0.4797,0.7392,0.6905,0.7491,5.206,0.0126,0.9886,0.386,0.7905,0.3888,0.6266,0.6247,0.7328,0.0047,0.0365,0.757414285714286,0.717466666666667
288,0.9971,0.7472,0.9056,0.4872,0.7517,0.696,0.7746,5.3581,0.0122,0.9886,0.3907,0.7882,0.3841,0.6469,0.6299,0.7127,0.0042,0.0359,0.765628571428572,0.72705
289,0.9971,0.7569,0.9089,0.489,0.7367,0.6813,0.7547,5.2272,0.0126,0.9886,0.3926,0.7924,0.394,0.6692,0.6285,0.727,0.0046,0.0354,0.760657142857143,0.72125
290,0.9971,0.7203,0.8929,0.4673,0.7509,0.6917,0.7486,5.2085,0.0132,0.9886,0.3827,0.792,0.3879,0.6536,0.6247,0.7183,0.0052,0.0362,0.752685714285714,0.71195
291,0.9971,0.7577,0.9123,0.5009,0.7246,0.6899,0.7496,5.3046,0.0124,0.9886,0.3986,0.7933,0.3781,0.6369,0.6339,0.7281,0.0046,0.0356,0.761728571428572,0.7225
292,0.9971,0.724,0.8985,0.4652,0.7291,0.6694,0.7509,5.3881,0.0137,0.9886,0.3836,0.7857,0.3922,0.6459,0.6085,0.7229,0.0048,0.0361,0.747742857142857,0.706183333333333
293,0.9971,0.7304,0.8993,0.4939,0.7373,0.658,0.7347,5.2438,0.0131,0.9886,0.3933,0.7905,0.3993,0.6494,0.6244,0.7131,0.0053,0.0359,0.7501,0.708933333333334
294,0.9971,0.7554,0.9136,0.5257,0.7374,0.699,0.7758,5.3615,0.0119,0.9886,0.3863,0.7879,0.3938,0.6326,0.6056,0.718,0.0046,0.0366,0.772,0.734483333333333
295,0.9971,0.7573,0.9113,0.5079,0.7438,0.706,0.782,5.345,0.0118,0.9886,0.3946,0.7961,0.3955,0.6369,0.6286,0.7156,0.0052,0.0361,0.7722,0.734716666666667
296,0.9971,0.7003,0.8898,0.4792,0.7699,0.681,0.754,5.3281,0.0133,0.9886,0.3822,0.7893,0.3866,0.6413,0.607,0.7162,0.0067,0.0367,0.753042857142857,0.712366666666667
297,0.9971,0.7388,0.8994,0.5141,0.7507,0.6848,0.7825,5.3742,0.0124,0.9886,0.3789,0.7914,0.389,0.6535,0.6097,0.7238,0.0044,0.0363,0.766771428571429,0.728383333333334
298,0.9971,0.7279,0.8985,0.4769,0.7396,0.6742,0.7691,5.2542,0.0131,0.9886,0.3841,0.7884,0.3834,0.662,0.6108,0.7317,0.0054,0.0359,0.754757142857143,0.714366666666667
299,0.9971,0.7465,0.9036,0.4832,0.754,0.6682,0.7548,5.4616,0.0125,0.9886,0.3878,0.7924,0.3832,0.6675,0.6107,0.7256,0.0051,0.0354,0.7582,0.718383333333333


==> results/mbd3d_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.2273,0.0003,0.0135,0.064,0.0027,0.0001,0.0081,1.5562,0.7856,0.2898,0.0028,0.0136,0.2688,0.008,0.0028,0.0149,1.6859,1.2689,0.045142857142857,0.014783333333333
1,0.258,0.0107,0.0141,0.0689,0.0059,0.0008,0.0202,1.2049,0.716,0.3587,0.0018,0.062,0.3471,0.0258,0.0036,0.0495,0.9962,1.0445,0.054085714285714,0.0201
2,0.4057,0.0195,0.0246,0.0613,0.008,0.0012,0.031,1.0232,0.6639,0.3921,0.0186,0.0819,0.368,0.0379,0.0061,0.1319,0.7496,0.9954,0.078757142857143,0.024266666666667
3,0.9463,0.0187,0.0219,0.0789,0.0058,0.02,0.0947,0.8733,0.6361,0.6552,0.0392,0.1179,0.3818,0.0408,0.0181,0.1967,0.532,0.9548,0.169471428571429,0.04
4,0.9563,0.0189,0.0299,0.0943,0.007,0.027,0.028,0.7582,0.6225,0.9126,0.0604,0.1483,0.3921,0.0439,0.0894,0.2164,0.3965,0.8811,0.165914285714286,0.034183333333333
5,0.5179,0.019,0.0328,0.0569,0.0083,0.0083,0.0592,0.8369,0.5657,0.9452,0.07,0.1567,0.4434,0.0448,0.1372,0.225,0.3024,0.7475,0.100342857142857,0.03075
6,0.5699,0.0269,0.0417,0.0917,0.0142,0.012,0.0432,1.1067,0.4274,0.8252,0.0798,0.1851,0.3823,0.0504,0.0787,0.2368,0.2319,0.5394,0.114228571428571,0.038283333333333
7,0.5515,0.015,0.0338,0.096,0.0056,0.0096,0.4588,1.3985,0.4401,0.8235,0.0697,0.2082,0.4472,0.0595,0.1115,0.2554,0.1901,0.3996,0.167185714285714,0.103133333333333
8,0.6189,0.042,0.0641,0.0939,0.0207,0.0422,0.227,1.0021,0.3365,0.852,0.0755,0.222,0.4711,0.0704,0.1347,0.3218,0.1632,0.3086,0.1584,0.08165
9,0.6647,0.032,0.0726,0.1025,0.0603,0.0259,0.5016,1.07,0.2868,0.8804,0.0912,0.2371,0.4763,0.0794,0.1507,0.3584,0.1262,0.2574,0.208514285714286,0.132483333333333
10,0.6783,0.0413,0.0838,0.1074,0.2299,0.0299,0.5866,0.903,0.2693,0.908,0.1265,0.2592,0.4904,0.088,0.1692,0.4321,0.1113,0.2082,0.251028571428571,0.179816666666667
11,0.851,0.1081,0.4212,0.1554,0.1405,0.0215,0.1989,0.5137,0.1588,0.9359,0.1672,0.2987,0.509,0.1041,0.1836,0.4144,0.1037,0.1676,0.270942857142857,0.174266666666667
12,0.9607,0.3764,0.1259,0.1348,0.5689,0.1649,0.6913,0.2601,0.0698,0.9581,0.2561,0.3247,0.5101,0.1376,0.2119,0.4542,0.0732,0.1416,0.431842857142857,0.3437
13,0.9769,0.494,0.3391,0.1204,0.7134,0.3449,0.9082,0.462,0.0837,0.9846,0.2767,0.3899,0.5196,0.1321,0.2939,0.494,0.0802,0.1125,0.5567,0.486666666666667
14,0.988,0.0695,0.1587,0.1913,0.1435,0.1092,0.6754,0.2294,0.0654,0.9885,0.529,0.5056,0.5343,0.1705,0.3129,0.5598,0.0585,0.0879,0.333657142857143,0.2246
15,0.9941,0.4237,0.6477,0.2986,0.3654,0.2332,0.6321,0.2486,0.0351,0.9882,0.3093,0.4421,0.5317,0.1471,0.3008,0.518,0.0649,0.0815,0.513542857142857,0.43345
16,0.9952,0.398,0.2459,0.1628,0.3053,0.6874,0.835,0.2498,0.0279,0.9896,0.586,0.5648,0.5411,0.2169,0.3829,0.5904,0.0464,0.0694,0.518514285714286,0.439066666666667
17,0.9941,0.2732,0.0983,0.2898,0.8343,0.4894,0.9227,0.6511,0.027,0.9888,0.442,0.4806,0.5596,0.1864,0.3261,0.5322,0.0625,0.0703,0.5574,0.484616666666667
18,0.9932,0.3599,0.2604,0.1771,0.4124,0.4553,0.5848,0.3392,0.0356,0.9893,0.4801,0.5108,0.552,0.2099,0.3618,0.5338,0.0497,0.066,0.4633,0.374983333333333
19,0.9943,0.5558,0.4055,0.1502,0.7188,0.6998,0.922,0.3717,0.0229,0.9901,0.4812,0.5552,0.5583,0.261,0.3855,0.5667,0.0422,0.0613,0.6352,0.57535
20,0.9962,0.4949,0.2122,0.3561,0.528,0.6403,0.7146,0.2786,0.0185,0.9908,0.5159,0.5823,0.5874,0.2717,0.4274,0.6287,0.0436,0.0574,0.563185714285714,0.491016666666667
21,0.9971,0.7086,0.8543,0.5074,0.5034,0.5391,0.5183,0.4089,0.0156,0.9896,0.5065,0.5693,0.5539,0.2852,0.3841,0.5742,0.0449,0.06,0.661171428571429,0.605183333333333
22,0.9972,0.728,0.8999,0.436,0.7246,0.29,0.8792,0.4745,0.0122,0.9919,0.7248,0.653,0.5916,0.3074,0.4562,0.6711,0.0325,0.0499,0.707842857142857,0.659616666666667
23,0.9947,0.3091,0.553,0.5878,0.3711,0.1008,0.7467,0.3482,0.0187,0.9914,0.6281,0.6079,0.5991,0.3087,0.4637,0.6699,0.034,0.0506,0.523314285714286,0.44475
24,0.9936,0.3325,0.4116,0.2432,0.6829,0.1165,0.4057,0.2674,0.026,0.9911,0.6274,0.575,0.5974,0.3057,0.4141,0.6476,0.0406,0.0521,0.455142857142857,0.3654
25,0.9946,0.3449,0.6817,0.375,0.1027,0.256,0.7572,0.2061,0.0237,0.9908,0.6534,0.6149,0.569,0.314,0.3725,0.6051,0.0496,0.0532,0.501728571428572,0.419583333333333
26,0.9963,0.5712,0.8462,0.4845,0.5544,0.1846,0.6506,0.3093,0.0157,0.9925,0.811,0.6517,0.6174,0.3648,0.4536,0.7197,0.0275,0.0459,0.612542857142857,0.548583333333334
27,0.9972,0.3965,0.4529,0.4556,0.8057,0.5327,0.8156,0.4726,0.013,0.9927,0.754,0.6577,0.6224,0.3905,0.4678,0.6984,0.0287,0.0444,0.6366,0.5765
28,0.9974,0.7606,0.7771,0.3868,0.8494,0.4584,0.8585,0.4199,0.0099,0.9924,0.6361,0.6054,0.6393,0.2656,0.4618,0.5841,0.0375,0.0455,0.726885714285714,0.6818
29,0.9946,0.1371,0.5737,0.483,0.1103,0.3505,0.6654,0.2501,0.023,0.9931,0.7779,0.7388,0.6637,0.3827,0.4951,0.6969,0.0271,0.041,0.473514285714286,0.386666666666667
30,0.9973,0.5131,0.7717,0.5938,0.5722,0.2899,0.9208,0.385,0.011,0.9919,0.6892,0.6843,0.6272,0.3735,0.4739,0.7186,0.0295,0.0462,0.665542857142857,0.61025
31,0.9969,0.7046,0.7572,0.43,0.7741,0.7957,0.9229,0.5446,0.0105,0.992,0.7237,0.7128,0.6508,0.3334,0.5122,0.6779,0.0275,0.0457,0.768771428571429,0.73075
32,0.9955,0.7746,0.7176,0.2321,0.8719,0.7774,0.9358,0.6416,0.0141,0.9925,0.6842,0.6428,0.6167,0.4427,0.4633,0.7015,0.0308,0.043,0.757842857142857,0.718233333333333
33,0.9949,0.2808,0.7835,0.5084,0.2298,0.1621,0.5212,0.281,0.0181,0.992,0.7424,0.5779,0.6105,0.4023,0.5149,0.6812,0.0384,0.045,0.497242857142857,0.4143
34,0.9943,0.5027,0.5511,0.1771,0.6583,0.8296,0.8687,0.4987,0.0185,0.9924,0.7421,0.7053,0.6489,0.4107,0.503,0.6946,0.0262,0.0419,0.654542857142857,0.597916666666667
35,0.9964,0.6065,0.6084,0.5301,0.5168,0.1169,0.1591,0.4311,0.0144,0.9935,0.8144,0.7563,0.6657,0.4479,0.5792,0.7179,0.0233,0.0382,0.504885714285714,0.422966666666667
36,0.9942,0.6408,0.6638,0.2452,0.8057,0.4943,0.8326,0.5593,0.0179,0.993,0.819,0.7544,0.7065,0.452,0.3963,0.6561,0.025,0.0401,0.668085714285714,0.613733333333333
37,0.9919,0.1001,0.3897,0.3434,0.1013,0.2498,0.4557,0.3047,0.028,0.9927,0.7379,0.6726,0.6888,0.3547,0.5305,0.6436,0.0292,0.0411,0.375985714285714,0.273333333333333
38,0.9949,0.341,0.7823,0.3655,0.4131,0.16,0.6674,0.2867,0.0175,0.9928,0.729,0.734,0.6564,0.392,0.531,0.6746,0.0251,0.0407,0.532028571428572,0.454883333333333
39,0.9972,0.565,0.8964,0.4838,0.7235,0.3639,0.8494,0.5985,0.0093,0.9935,0.7124,0.732,0.6803,0.4503,0.4971,0.7238,0.0273,0.0373,0.697028571428572,0.647
40,0.9969,0.6917,0.7248,0.3481,0.8609,0.6546,0.8854,0.5722,0.0103,0.9934,0.7413,0.6535,0.6396,0.3906,0.5204,0.702,0.0346,0.0378,0.737485714285714,0.69425
41,0.9952,0.7076,0.7886,0.371,0.3315,0.1108,0.1017,0.3942,0.0187,0.9933,0.6511,0.6841,0.6669,0.4414,0.4599,0.7188,0.0298,0.0378,0.486628571428571,0.401866666666667
42,0.9974,0.7613,0.8431,0.4229,0.6325,0.6922,0.792,0.6295,0.0088,0.9928,0.7021,0.7231,0.6864,0.2582,0.4766,0.5368,0.023,0.0401,0.734485714285714,0.690666666666667
43,0.9972,0.617,0.7901,0.4516,0.6765,0.2889,0.7167,0.4416,0.0107,0.9931,0.7024,0.6621,0.6537,0.4034,0.5347,0.7121,0.0262,0.0399,0.648285714285714,0.590133333333333
44,0.9935,0.5352,0.2935,0.3667,0.2754,0.102,0.0759,0.2785,0.0244,0.9936,0.779,0.7225,0.6833,0.4689,0.4981,0.697,0.0244,0.036,0.377457142857143,0.274783333333333
45,0.995,0.7418,0.8715,0.1603,0.8663,0.7366,0.9314,0.7115,0.0143,0.9933,0.7648,0.7164,0.671,0.4553,0.4602,0.6531,0.0244,0.0376,0.757557142857143,0.717983333333333
46,0.9971,0.5654,0.8228,0.41,0.7918,0.2538,0.8653,0.4583,0.0109,0.9941,0.7975,0.7344,0.6533,0.5209,0.6005,0.7611,0.0241,0.0345,0.672314285714286,0.618183333333333
47,0.9964,0.3946,0.6641,0.6151,0.7364,0.0932,0.5156,0.6399,0.0133,0.9936,0.7393,0.7133,0.6794,0.3619,0.5795,0.6767,0.0307,0.036,0.573628571428572,0.503166666666667
48,0.9963,0.4827,0.6981,0.4442,0.2781,0.6515,0.7191,0.2975,0.013,0.9934,0.6949,0.6978,0.6679,0.3564,0.4606,0.6604,0.024,0.0378,0.61,0.545616666666667
49,0.9957,0.5023,0.6227,0.2333,0.8052,0.5677,0.8976,0.4707,0.0141,0.9935,0.8163,0.7702,0.7284,0.4734,0.5682,0.7083,0.0194,0.0334,0.660642857142857,0.6048
50,0.9969,0.5042,0.8119,0.4057,0.6944,0.3558,0.7283,0.5078,0.0107,0.9938,0.8111,0.7837,0.7212,0.4805,0.5813,0.6683,0.0226,0.0346,0.642457142857143,0.583383333333333
51,0.9965,0.59,0.8235,0.3949,0.2234,0.4753,0.7493,0.3409,0.0124,0.9936,0.8562,0.7544,0.6769,0.3767,0.6149,0.7108,0.021,0.0345,0.607557142857143,0.542733333333333
52,0.9975,0.5738,0.9173,0.5272,0.6003,0.2449,0.7971,0.6479,0.0086,0.994,0.814,0.7787,0.7303,0.3775,0.5811,0.7172,0.0191,0.0327,0.665442857142857,0.6101
53,0.998,0.745,0.894,0.5699,0.7447,0.528,0.9125,0.868,0.0064,0.9945,0.8508,0.7971,0.7458,0.5009,0.6919,0.7645,0.017,0.0291,0.7703,0.73235
54,0.9968,0.6475,0.8787,0.5773,0.3554,0.3478,0.3411,0.6652,0.0117,0.9947,0.8692,0.7846,0.7431,0.5738,0.6978,0.7975,0.0168,0.0278,0.592085714285714,0.524633333333333
55,0.9978,0.636,0.875,0.4518,0.7285,0.6719,0.9009,0.7593,0.0068,0.9945,0.8675,0.8147,0.7595,0.555,0.6606,0.7486,0.0159,0.0273,0.7517,0.710683333333333
56,0.9978,0.5931,0.75,0.4219,0.7333,0.8141,0.923,0.8271,0.0072,0.9946,0.8453,0.8204,0.7403,0.5885,0.6757,0.774,0.0165,0.0268,0.7476,0.7059
57,0.9982,0.7259,0.8416,0.5771,0.788,0.8345,0.8841,1.0552,0.0051,0.9946,0.8784,0.8211,0.7716,0.5729,0.69,0.7893,0.0151,0.0256,0.807057142857143,0.7752
58,0.9979,0.5928,0.8669,0.4574,0.773,0.6676,0.8797,0.8171,0.0069,0.9947,0.8648,0.7725,0.7471,0.6099,0.6753,0.7907,0.0157,0.0259,0.7479,0.706233333333334
59,0.9982,0.7842,0.8965,0.5228,0.8141,0.7359,0.9398,1.0995,0.0054,0.9945,0.901,0.8131,0.7647,0.5087,0.7228,0.7841,0.0156,0.0258,0.813071428571429,0.782216666666667
60,0.9978,0.6522,0.8426,0.4856,0.8754,0.4368,0.9335,0.9598,0.0064,0.9944,0.8161,0.8429,0.7797,0.6666,0.578,0.8165,0.0149,0.0244,0.746271428571429,0.70435
61,0.9978,0.5704,0.882,0.5467,0.7797,0.5845,0.8987,1.07,0.0064,0.9946,0.8859,0.8453,0.7556,0.6792,0.6816,0.8264,0.0147,0.0245,0.7514,0.710333333333333
62,0.9981,0.7213,0.8403,0.6055,0.8272,0.7234,0.9186,0.9817,0.0053,0.9947,0.8562,0.8357,0.7943,0.6604,0.7322,0.8155,0.0147,0.0241,0.804914285714286,0.772716666666667
63,0.9975,0.5364,0.8257,0.411,0.8021,0.4641,0.7735,0.7457,0.0086,0.9945,0.8151,0.7886,0.742,0.6281,0.6846,0.7477,0.0173,0.0265,0.687185714285714,0.635466666666667
64,0.9976,0.5991,0.9036,0.6078,0.3224,0.659,0.8794,0.8515,0.007,0.9946,0.8304,0.807,0.7615,0.6731,0.71,0.7821,0.0156,0.0242,0.709842857142857,0.661883333333334
65,0.9981,0.6935,0.8897,0.636,0.6967,0.7676,0.9144,1.0245,0.0053,0.9944,0.8587,0.817,0.7625,0.5368,0.6735,0.8116,0.0145,0.0247,0.799428571428572,0.766316666666667
66,0.9981,0.7485,0.926,0.5094,0.8195,0.7354,0.8889,1.1016,0.0052,0.9942,0.8558,0.827,0.771,0.591,0.7404,0.7852,0.0142,0.0236,0.803685714285714,0.771283333333333
67,0.9983,0.7514,0.8219,0.5871,0.8437,0.6542,0.941,0.9665,0.0054,0.9943,0.8738,0.8113,0.7802,0.6906,0.698,0.8026,0.0135,0.0223,0.799657142857143,0.76655
68,0.9979,0.6344,0.8841,0.4286,0.802,0.5115,0.9355,0.9167,0.0064,0.9946,0.8504,0.8307,0.7704,0.6758,0.731,0.8232,0.0143,0.0226,0.742,0.69935
69,0.9978,0.558,0.7365,0.4815,0.7108,0.6078,0.8852,0.8504,0.0068,0.9943,0.7875,0.8101,0.7288,0.5858,0.7069,0.8078,0.0141,0.0232,0.711085714285714,0.6633
70,0.9981,0.7535,0.8625,0.4929,0.859,0.7441,0.9107,1.1687,0.0051,0.9942,0.874,0.8222,0.7758,0.6454,0.6441,0.7832,0.0136,0.0228,0.802971428571429,0.77045
71,0.9981,0.6916,0.8544,0.5471,0.6846,0.7841,0.9087,1.0761,0.0054,0.9943,0.8428,0.8295,0.7677,0.6231,0.7299,0.8108,0.0141,0.0226,0.781228571428572,0.745083333333333
72,0.9978,0.7613,0.8897,0.4396,0.8235,0.7896,0.9169,1.4376,0.0056,0.9943,0.8676,0.8163,0.7935,0.6219,0.7545,0.8109,0.013,0.0212,0.802628571428572,0.7701
73,0.9982,0.7404,0.8331,0.6306,0.7265,0.8247,0.8953,1.0444,0.005,0.9943,0.8402,0.8223,0.7812,0.6291,0.7495,0.8018,0.0132,0.0217,0.806971428571429,0.7751
74,0.998,0.7793,0.8847,0.597,0.5645,0.723,0.695,1.1638,0.0054,0.9942,0.8433,0.7973,0.7297,0.6685,0.6955,0.8075,0.0137,0.022,0.748785714285714,0.70725
75,0.998,0.5121,0.8065,0.5654,0.8236,0.8673,0.9297,1.0319,0.0053,0.9941,0.8731,0.805,0.7774,0.6197,0.7347,0.7735,0.0132,0.0223,0.786085714285714,0.750766666666667
76,0.9983,0.7418,0.8487,0.5315,0.8984,0.8413,0.9402,1.4991,0.0044,0.9938,0.8503,0.8342,0.756,0.7011,0.7769,0.815,0.0123,0.02,0.8286,0.800316666666667
77,0.9978,0.5814,0.8935,0.5235,0.8151,0.6975,0.8934,1.2038,0.0056,0.9943,0.8604,0.8371,0.7376,0.6856,0.7508,0.7684,0.0141,0.0232,0.771742857142857,0.734066666666667
78,0.998,0.7079,0.8578,0.5491,0.8745,0.6481,0.9399,1.0963,0.0055,0.9942,0.8845,0.8503,0.7575,0.6913,0.7502,0.8235,0.013,0.0212,0.796471428571429,0.762883333333334
79,0.998,0.6881,0.7809,0.6323,0.7752,0.7288,0.9411,1.3001,0.0048,0.994,0.8734,0.8194,0.7979,0.6907,0.7097,0.8302,0.0125,0.0204,0.792057142857143,0.757733333333333
80,0.9983,0.853,0.919,0.6227,0.9035,0.7171,0.9313,1.5838,0.0041,0.9936,0.8705,0.8313,0.7609,0.6767,0.697,0.8049,0.0131,0.0204,0.849271428571429,0.824433333333333
81,0.9981,0.6827,0.8893,0.5984,0.7667,0.7249,0.8973,1.1693,0.0049,0.9937,0.8843,0.8412,0.7941,0.5976,0.6604,0.74,0.0131,0.0221,0.793914285714286,0.759883333333333
82,0.9982,0.7062,0.8551,0.5457,0.8687,0.9016,0.9318,1.3805,0.0045,0.9942,0.8718,0.8318,0.7776,0.6674,0.7533,0.8053,0.0127,0.021,0.829614285714286,0.801516666666667
83,0.9981,0.826,0.8916,0.618,0.8095,0.5925,0.9057,1.643,0.0043,0.9936,0.8497,0.8092,0.7482,0.6229,0.7107,0.7971,0.0126,0.0203,0.805914285714286,0.773883333333333
84,0.9979,0.6913,0.8736,0.6555,0.6745,0.6711,0.8873,1.3401,0.0048,0.9935,0.8584,0.8139,0.752,0.6844,0.7188,0.8087,0.0122,0.0193,0.778742857142857,0.742216666666667
85,0.9981,0.814,0.8977,0.6797,0.8845,0.755,0.947,1.6798,0.0038,0.9932,0.8775,0.8193,0.779,0.5642,0.6701,0.8011,0.0132,0.0213,0.853714285714286,0.82965
86,0.9979,0.5692,0.8857,0.5873,0.8227,0.7849,0.9195,1.4565,0.0049,0.9935,0.8922,0.8405,0.7691,0.654,0.6855,0.8278,0.0117,0.0197,0.795314285714286,0.76155
87,0.9978,0.659,0.7643,0.3625,0.8851,0.7335,0.9052,1.4381,0.0059,0.9938,0.874,0.8575,0.7585,0.7217,0.7576,0.8404,0.012,0.0192,0.7582,0.718266666666667
88,0.9979,0.6153,0.8968,0.5645,0.5637,0.7013,0.8462,1.1188,0.0059,0.9936,0.8659,0.8222,0.7115,0.6475,0.7217,0.8106,0.0127,0.021,0.740814285714286,0.697966666666667
89,0.9981,0.7818,0.8852,0.4194,0.8562,0.7573,0.8834,1.3947,0.0056,0.9933,0.8549,0.8366,0.7071,0.5879,0.6924,0.8225,0.0131,0.0206,0.797342857142857,0.763883333333333
90,0.998,0.7483,0.842,0.4099,0.8758,0.876,0.9057,1.6943,0.0047,0.9937,0.8594,0.8461,0.7361,0.6518,0.7201,0.767,0.0117,0.0202,0.807957142857143,0.776283333333333
91,0.9982,0.7675,0.9124,0.622,0.799,0.7209,0.9056,1.6455,0.0042,0.9944,0.8343,0.8467,0.7398,0.6153,0.7079,0.8159,0.0152,0.0209,0.817942857142857,0.7879
92,0.9982,0.7848,0.8787,0.55,0.8937,0.8385,0.9269,1.8931,0.0038,0.9937,0.8689,0.8331,0.765,0.6731,0.7599,0.8135,0.0111,0.0183,0.838685714285714,0.8121
93,0.9978,0.6207,0.7253,0.4431,0.7849,0.6692,0.9211,1.3374,0.0057,0.9932,0.8654,0.863,0.7688,0.672,0.6883,0.8069,0.0112,0.0184,0.737442857142857,0.69405
94,0.9979,0.7776,0.8707,0.6196,0.4494,0.6831,0.7646,1.4259,0.0051,0.9937,0.9069,0.8321,0.7359,0.6844,0.7043,0.8043,0.0122,0.0195,0.737557142857143,0.694166666666667
95,0.9981,0.7639,0.8588,0.5236,0.8414,0.7138,0.9149,1.5522,0.0048,0.9937,0.9163,0.8325,0.7427,0.6425,0.7329,0.8208,0.0118,0.0191,0.802071428571429,0.7694
96,0.9977,0.4405,0.7697,0.5764,0.7763,0.6894,0.9187,1.6163,0.0053,0.9931,0.8726,0.8484,0.727,0.6842,0.7754,0.8147,0.0105,0.0183,0.738385714285714,0.695166666666667
97,0.9976,0.7149,0.7929,0.5519,0.8759,0.3374,0.8687,1.6202,0.006,0.9934,0.8558,0.8295,0.6981,0.6986,0.7012,0.8259,0.0127,0.0198,0.734185714285714,0.690283333333333
98,0.9982,0.6926,0.8821,0.7392,0.7598,0.772,0.8951,1.7712,0.0042,0.9936,0.8477,0.8352,0.747,0.7059,0.6751,0.817,0.0119,0.0192,0.819857142857143,0.790133333333333
99,0.998,0.6366,0.8677,0.6139,0.7354,0.757,0.9058,1.7328,0.0044,0.994,0.8713,0.8133,0.7113,0.7028,0.7454,0.8159,0.0123,0.0201,0.787771428571429,0.752733333333334
100,0.9973,0.6948,0.7126,0.3192,0.8865,0.8195,0.8954,1.2532,0.0076,0.9935,0.8939,0.8254,0.7287,0.7079,0.7768,0.8269,0.0131,0.0183,0.760757142857143,0.721333333333334
101,0.9979,0.5772,0.8059,0.4973,0.8315,0.676,0.928,1.473,0.0053,0.9937,0.8628,0.8407,0.6855,0.6501,0.6997,0.8246,0.0122,0.0202,0.759114285714286,0.719316666666667
102,0.998,0.6171,0.7943,0.5383,0.885,0.7027,0.9163,1.8137,0.0046,0.9933,0.8735,0.8521,0.7556,0.7163,0.7749,0.8499,0.0113,0.0172,0.778814285714286,0.742283333333333
103,0.9981,0.6596,0.9067,0.619,0.8603,0.7093,0.9131,1.965,0.0042,0.9937,0.849,0.8181,0.7539,0.7201,0.7019,0.7922,0.0115,0.0194,0.809442857142857,0.778
104,0.998,0.7352,0.8754,0.5011,0.8956,0.8522,0.937,2.0173,0.0041,0.9933,0.8066,0.8607,0.7413,0.615,0.7093,0.8333,0.0123,0.019,0.827785714285714,0.799416666666667
105,0.9978,0.6012,0.7618,0.3883,0.8744,0.8332,0.8939,1.5909,0.0054,0.9931,0.7972,0.827,0.7138,0.6781,0.645,0.7874,0.0118,0.0197,0.764371428571429,0.725466666666667
106,0.9981,0.8117,0.9019,0.5503,0.888,0.8883,0.924,1.8923,0.0038,0.9932,0.8625,0.821,0.7234,0.7049,0.7604,0.814,0.0111,0.0177,0.851757142857143,0.827366666666667
107,0.9979,0.5128,0.8859,0.6648,0.8159,0.7774,0.8906,1.6965,0.0049,0.9929,0.8863,0.8377,0.738,0.7354,0.8045,0.8383,0.0105,0.0162,0.792185714285715,0.7579
108,0.9981,0.7853,0.8833,0.5692,0.813,0.8428,0.8743,1.7519,0.0043,0.9932,0.8634,0.852,0.7754,0.7399,0.7803,0.8214,0.0103,0.0166,0.823714285714286,0.79465
109,0.9982,0.7992,0.9166,0.5947,0.8395,0.8382,0.9217,2.0584,0.0036,0.9932,0.8915,0.8565,0.7575,0.7267,0.7918,0.8411,0.0099,0.0162,0.844014285714286,0.818316666666667
110,0.998,0.8258,0.9277,0.7319,0.8278,0.8521,0.8954,2.3307,0.003,0.9927,0.8934,0.8603,0.7436,0.7451,0.7994,0.8419,0.0093,0.0151,0.865528571428572,0.84345
111,0.9979,0.7783,0.938,0.5807,0.8755,0.8902,0.9282,2.4067,0.0034,0.9924,0.8609,0.8659,0.7141,0.7044,0.7896,0.8348,0.0097,0.0153,0.855542857142857,0.831816666666667
112,0.9981,0.7971,0.9132,0.6592,0.8889,0.8361,0.9271,2.3606,0.0032,0.9927,0.8858,0.8537,0.7269,0.7602,0.7732,0.8531,0.0096,0.0152,0.859957142857143,0.836933333333334
113,0.9981,0.7545,0.8731,0.6226,0.8519,0.8598,0.9244,1.9682,0.0038,0.9928,0.8891,0.8533,0.7142,0.7726,0.785,0.8485,0.0105,0.0151,0.840628571428572,0.814383333333333
114,0.9981,0.7359,0.9061,0.7106,0.9007,0.7841,0.9329,2.1997,0.0034,0.9925,0.8845,0.8426,0.735,0.7696,0.8084,0.8477,0.0092,0.0148,0.852628571428572,0.828383333333333
115,0.9979,0.7269,0.8823,0.6134,0.8331,0.8418,0.9142,2.0976,0.0037,0.9923,0.8855,0.8662,0.7235,0.7608,0.7864,0.8511,0.0092,0.0146,0.829942857142857,0.80195
116,0.9981,0.6641,0.8377,0.6484,0.8602,0.7403,0.933,1.9356,0.0041,0.9921,0.8788,0.8417,0.7235,0.7417,0.7834,0.8439,0.0093,0.0143,0.811685714285714,0.780616666666667
117,0.9978,0.6927,0.9179,0.7676,0.6822,0.7591,0.8798,2.2097,0.0037,0.9928,0.861,0.8569,0.7579,0.7778,0.7624,0.8509,0.0089,0.0145,0.813871428571429,0.783216666666667
118,0.9981,0.7602,0.902,0.638,0.8763,0.8274,0.9199,2.4054,0.0034,0.9919,0.8899,0.8649,0.7086,0.6912,0.8023,0.8386,0.0092,0.0144,0.845985714285714,0.820633333333333
119,0.9979,0.7454,0.9239,0.6715,0.8804,0.8625,0.9426,2.4742,0.0031,0.9921,0.8764,0.8712,0.7095,0.7849,0.7887,0.8539,0.0084,0.0135,0.8606,0.837716666666667
120,0.9978,0.7039,0.8888,0.6155,0.8888,0.6189,0.9318,2.5567,0.0034,0.9918,0.8679,0.867,0.703,0.7721,0.7773,0.8426,0.0088,0.0138,0.8065,0.774616666666667
121,0.998,0.7994,0.9289,0.6982,0.917,0.7629,0.9259,2.7315,0.0027,0.9919,0.8414,0.8453,0.7087,0.7294,0.7671,0.8415,0.0092,0.0142,0.861471428571429,0.838716666666667
122,0.998,0.7126,0.8737,0.5302,0.8474,0.8569,0.9431,1.9693,0.0041,0.9921,0.8637,0.8061,0.7226,0.775,0.7871,0.8432,0.0102,0.0148,0.823128571428572,0.793983333333333
123,0.998,0.8057,0.912,0.6747,0.9158,0.8909,0.9447,2.5042,0.0029,0.9928,0.8466,0.8626,0.7418,0.7693,0.7882,0.8623,0.0095,0.0151,0.8774,0.8573
124,0.998,0.803,0.9211,0.7026,0.8818,0.8827,0.9452,2.8143,0.0026,0.9918,0.8873,0.8637,0.7117,0.7602,0.8154,0.85,0.0082,0.0135,0.876342857142857,0.856066666666667
125,0.9981,0.8231,0.9162,0.6544,0.8774,0.8731,0.8896,2.3995,0.0032,0.9921,0.8869,0.8527,0.7111,0.773,0.8069,0.8196,0.0091,0.0143,0.8617,0.838966666666667
126,0.9981,0.8525,0.9274,0.6416,0.9186,0.8911,0.9366,2.7014,0.003,0.9923,0.8941,0.8568,0.7375,0.7669,0.8028,0.8433,0.0087,0.014,0.880842857142857,0.8613
127,0.998,0.8052,0.918,0.6961,0.8895,0.8652,0.9174,2.6656,0.0028,0.9921,0.8653,0.8675,0.7164,0.7723,0.7769,0.8382,0.0087,0.0142,0.869914285714286,0.848566666666667
128,0.9979,0.7725,0.8947,0.6235,0.8863,0.6666,0.9435,2.2752,0.0036,0.9928,0.9034,0.8654,0.7109,0.7895,0.7537,0.8578,0.011,0.0152,0.826428571428571,0.79785
129,0.998,0.7688,0.9259,0.737,0.8688,0.7954,0.9425,2.7311,0.0027,0.9918,0.8927,0.8627,0.7067,0.7839,0.7544,0.8403,0.0082,0.0132,0.862342857142857,0.839733333333333
130,0.9979,0.7711,0.9037,0.7231,0.7968,0.8047,0.9313,2.3782,0.0031,0.9919,0.8742,0.8559,0.7229,0.7094,0.8075,0.8479,0.0092,0.0137,0.846942857142857,0.821783333333333
131,0.998,0.7654,0.8979,0.7352,0.8761,0.7977,0.9317,2.465,0.003,0.9918,0.8674,0.8442,0.7135,0.7269,0.78,0.8465,0.0086,0.0137,0.857428571428572,0.834
132,0.9979,0.7965,0.8962,0.4007,0.9016,0.879,0.9374,2.1134,0.0044,0.9917,0.8936,0.8556,0.6918,0.7476,0.8046,0.8312,0.009,0.0133,0.8299,0.8019
133,0.998,0.7429,0.8965,0.71,0.8955,0.8414,0.9374,2.3706,0.0033,0.9923,0.9086,0.8431,0.6942,0.7801,0.7971,0.8584,0.0086,0.0142,0.860242857142857,0.837283333333333
134,0.998,0.7925,0.8982,0.7213,0.9049,0.8068,0.9432,2.52,0.0029,0.992,0.8944,0.8267,0.7164,0.7922,0.7538,0.8591,0.0088,0.0138,0.866414285714286,0.844483333333333
135,0.9977,0.5656,0.8882,0.6292,0.8603,0.8005,0.9331,2.276,0.0037,0.9918,0.8926,0.8647,0.7094,0.7818,0.7851,0.8373,0.0086,0.0132,0.810657142857143,0.779483333333333
136,0.9977,0.7683,0.9194,0.6278,0.8716,0.9116,0.9363,2.7488,0.0028,0.9916,0.8584,0.8442,0.6823,0.7754,0.8053,0.8481,0.0083,0.0136,0.861814285714286,0.839166666666667
137,0.9978,0.7633,0.9097,0.5292,0.8924,0.4967,0.9274,2.1827,0.0042,0.9915,0.9173,0.8521,0.6765,0.7818,0.7786,0.8437,0.0087,0.0131,0.788071428571429,0.753116666666667
138,0.9978,0.7576,0.9301,0.5156,0.8557,0.7804,0.9356,2.3755,0.0033,0.9918,0.8997,0.8589,0.7036,0.7974,0.757,0.8422,0.0082,0.0134,0.824685714285714,0.795833333333334
139,0.998,0.832,0.8925,0.5597,0.9078,0.7946,0.939,2.5379,0.0032,0.9921,0.8936,0.8483,0.6952,0.7887,0.7618,0.8473,0.0098,0.014,0.846228571428571,0.820933333333333
140,0.9979,0.7683,0.9242,0.5756,0.8927,0.7079,0.9342,2.4285,0.0032,0.992,0.8925,0.8447,0.6996,0.7805,0.7976,0.8256,0.0086,0.0136,0.828685714285714,0.800483333333333
141,0.9978,0.7428,0.9091,0.648,0.8859,0.832,0.932,2.6333,0.0029,0.9915,0.8962,0.8714,0.6883,0.7923,0.7906,0.8399,0.0082,0.0127,0.849657142857143,0.824966666666667
142,0.9979,0.8258,0.9218,0.6628,0.899,0.886,0.9262,2.9552,0.0024,0.9914,0.8837,0.8664,0.692,0.7634,0.7929,0.8459,0.0077,0.0126,0.874214285714286,0.8536
143,0.9977,0.7189,0.9174,0.6349,0.8916,0.8665,0.9291,2.8233,0.0028,0.9912,0.8434,0.856,0.6782,0.7384,0.7915,0.842,0.0077,0.0126,0.850871428571429,0.8264
144,0.9978,0.7622,0.9008,0.6483,0.8983,0.8398,0.9254,2.8567,0.0029,0.9915,0.8859,0.863,0.691,0.7783,0.8071,0.8562,0.0079,0.0124,0.853228571428572,0.829133333333333
145,0.9979,0.8706,0.9256,0.6607,0.911,0.8951,0.9394,3.167,0.0024,0.9917,0.88,0.8466,0.7015,0.8012,0.803,0.8499,0.008,0.0128,0.885757142857143,0.867066666666667
146,0.9979,0.6808,0.874,0.6099,0.8779,0.8297,0.8748,2.4155,0.0035,0.9915,0.8796,0.8584,0.6924,0.7945,0.7825,0.8093,0.0083,0.0126,0.820714285714286,0.791183333333333
147,0.9977,0.7544,0.7891,0.4376,0.886,0.8721,0.9213,2.4101,0.004,0.9916,0.8751,0.8443,0.6794,0.7272,0.8089,0.8228,0.0122,0.0129,0.808314285714286,0.77675
148,0.9978,0.708,0.8744,0.5597,0.8942,0.8834,0.9363,2.5687,0.0032,0.9918,0.7955,0.82,0.6783,0.7741,0.7621,0.8556,0.0104,0.0137,0.836257142857143,0.809333333333333
149,0.9978,0.7029,0.8004,0.5584,0.8891,0.8658,0.9399,2.3264,0.0035,0.9912,0.8966,0.85,0.6739,0.78,0.8035,0.8444,0.0078,0.0124,0.822042857142857,0.79275
150,0.9978,0.8112,0.9036,0.7054,0.8911,0.8492,0.9244,2.9052,0.0026,0.9914,0.9113,0.8564,0.6907,0.7965,0.8015,0.8523,0.0078,0.0121,0.868957142857143,0.847483333333333
151,0.9977,0.789,0.8933,0.4721,0.9123,0.8826,0.9294,2.9632,0.003,0.9912,0.9026,0.8538,0.6642,0.7635,0.8014,0.8507,0.0076,0.0121,0.839485714285714,0.813116666666667
152,0.9977,0.8032,0.9179,0.471,0.9059,0.8664,0.9399,2.7868,0.0032,0.9918,0.8772,0.8012,0.6124,0.796,0.8006,0.8531,0.0094,0.0142,0.843142857142857,0.817383333333333
153,0.9979,0.8095,0.852,0.5478,0.9029,0.8897,0.935,2.521,0.0031,0.9918,0.9031,0.8516,0.6653,0.7646,0.8244,0.8667,0.0087,0.0131,0.847828571428571,0.822816666666667
154,0.9979,0.8281,0.8939,0.6547,0.9067,0.8669,0.8829,2.6296,0.0029,0.9915,0.8973,0.8635,0.6889,0.7961,0.8206,0.8517,0.0077,0.0123,0.861585714285715,0.838866666666667
155,0.9979,0.8682,0.8569,0.4717,0.9162,0.8733,0.937,2.7327,0.0034,0.9912,0.9029,0.86,0.6861,0.7905,0.8024,0.8468,0.0076,0.0121,0.845885714285714,0.82055
156,0.9978,0.8439,0.8715,0.5721,0.8684,0.8829,0.9388,2.7987,0.0028,0.9916,0.8972,0.8475,0.6869,0.6555,0.7916,0.8495,0.0092,0.0139,0.853628571428572,0.8296
157,0.9977,0.8372,0.9071,0.631,0.8884,0.8733,0.9277,3.0641,0.0024,0.9911,0.8942,0.8475,0.6648,0.7659,0.8111,0.8536,0.0077,0.0118,0.866057142857143,0.844116666666667
158,0.9979,0.8351,0.9015,0.6065,0.875,0.8253,0.9313,2.7838,0.0028,0.9909,0.8836,0.8524,0.6651,0.7782,0.8047,0.8465,0.0073,0.0114,0.853228571428572,0.829116666666667
159,0.9978,0.7878,0.8642,0.6777,0.8776,0.8742,0.9259,2.9233,0.0027,0.9911,0.8922,0.8409,0.6663,0.7796,0.7984,0.8471,0.0073,0.0119,0.857885714285714,0.834566666666667
160,0.9978,0.8383,0.8777,0.5863,0.88,0.8376,0.935,2.7552,0.0029,0.9909,0.8872,0.8421,0.6488,0.7953,0.7685,0.8412,0.0077,0.012,0.850385714285714,0.825816666666667
161,0.9977,0.8413,0.8866,0.6331,0.909,0.8706,0.9309,3.1878,0.0025,0.9907,0.8877,0.8474,0.6252,0.8014,0.7877,0.8468,0.0074,0.0118,0.867028571428572,0.84525
162,0.9977,0.6963,0.8264,0.5357,0.8601,0.8589,0.9407,2.4461,0.0035,0.9907,0.8769,0.7843,0.6332,0.7797,0.8208,0.845,0.0072,0.0114,0.816542857142857,0.78635
163,0.9977,0.6532,0.8608,0.552,0.888,0.6193,0.8853,2.338,0.0039,0.9909,0.8367,0.8233,0.6596,0.7839,0.79,0.854,0.0085,0.0118,0.779471428571429,0.7431
164,0.9979,0.7322,0.877,0.5977,0.9162,0.7793,0.9338,2.7034,0.0032,0.9912,0.8501,0.8368,0.666,0.7854,0.7134,0.8121,0.0081,0.0127,0.833442857142857,0.806033333333333
165,0.9978,0.7317,0.8952,0.7301,0.9068,0.8556,0.9459,2.9028,0.0025,0.9911,0.8592,0.8315,0.6679,0.7427,0.7916,0.844,0.0077,0.0124,0.866157142857143,0.844216666666667
166,0.9978,0.7667,0.9072,0.7294,0.9083,0.8334,0.9431,3.1724,0.0023,0.9909,0.8859,0.8369,0.6709,0.7819,0.7783,0.8442,0.0076,0.0118,0.869414285714286,0.848016666666667
167,0.9978,0.7527,0.866,0.7169,0.8586,0.8077,0.9121,2.9399,0.0027,0.9907,0.8882,0.8423,0.6584,0.7928,0.8114,0.8287,0.007,0.011,0.844542857142857,0.819
168,0.9978,0.7161,0.8498,0.6293,0.9054,0.8375,0.9396,2.7611,0.0029,0.9906,0.8856,0.8478,0.6518,0.8026,0.7974,0.8335,0.0079,0.0109,0.839357142857143,0.81295
169,0.9978,0.7685,0.8903,0.6843,0.8919,0.8716,0.9227,3.0314,0.0025,0.9911,0.8753,0.8474,0.684,0.8014,0.8096,0.8222,0.0069,0.0117,0.861014285714286,0.838216666666667
170,0.9979,0.758,0.8989,0.7285,0.9068,0.8851,0.9362,3.0165,0.0025,0.9908,0.9036,0.8589,0.6712,0.8102,0.8137,0.8431,0.0071,0.0111,0.873057142857143,0.85225
171,0.9978,0.8275,0.9041,0.6661,0.9175,0.8754,0.9421,3.2369,0.0023,0.9908,0.8831,0.8565,0.6766,0.8062,0.8197,0.8533,0.0067,0.0106,0.875785714285714,0.85545
172,0.9977,0.8379,0.9007,0.661,0.9221,0.8897,0.9414,3.616,0.0021,0.9904,0.8979,0.8562,0.6467,0.8006,0.8182,0.8533,0.0064,0.0102,0.878642857142857,0.8588
173,0.9977,0.7816,0.912,0.6844,0.9147,0.8677,0.9274,3.4903,0.0022,0.9904,0.8653,0.8559,0.645,0.8163,0.8284,0.8567,0.0063,0.01,0.869357142857143,0.847966666666667
174,0.9977,0.8324,0.909,0.6668,0.921,0.877,0.9358,3.6164,0.0022,0.9903,0.8891,0.8598,0.6454,0.8016,0.8209,0.8439,0.0064,0.0102,0.8771,0.857
175,0.9978,0.796,0.898,0.6768,0.8982,0.8743,0.9323,3.1501,0.0025,0.9904,0.8925,0.8656,0.6414,0.8131,0.8254,0.8479,0.0071,0.0099,0.867628571428572,0.845933333333334
176,0.9977,0.8406,0.8937,0.7051,0.9232,0.8792,0.9375,3.6312,0.0021,0.9906,0.875,0.8579,0.6523,0.8081,0.8069,0.8476,0.0062,0.0103,0.882428571428572,0.863216666666667
177,0.9977,0.8225,0.8918,0.7116,0.921,0.8719,0.9331,3.6386,0.0021,0.9903,0.8901,0.8506,0.64,0.809,0.8213,0.8494,0.0063,0.01,0.878514285714286,0.85865
178,0.9976,0.7874,0.9018,0.7143,0.9182,0.8702,0.9363,3.8234,0.002,0.9902,0.8743,0.8607,0.6244,0.8105,0.8144,0.8521,0.0062,0.0098,0.875114285714286,0.8547
179,0.9978,0.8325,0.9124,0.666,0.9094,0.8451,0.9194,3.5749,0.0022,0.9902,0.8798,0.862,0.6318,0.8143,0.8141,0.8498,0.0063,0.0098,0.868942857142857,0.847466666666667
180,0.9977,0.8189,0.9121,0.6942,0.9023,0.8676,0.9195,3.7263,0.002,0.9902,0.8785,0.8551,0.636,0.7985,0.8127,0.8417,0.0062,0.01,0.873185714285714,0.852433333333333
181,0.9977,0.8514,0.911,0.7303,0.9212,0.881,0.9384,4.0072,0.0018,0.9902,0.8897,0.8637,0.6467,0.7811,0.8119,0.8471,0.0061,0.0099,0.890142857142857,0.872216666666667
182,0.9976,0.7662,0.9035,0.7285,0.906,0.7688,0.9361,3.6032,0.0023,0.9903,0.8731,0.8539,0.6432,0.8181,0.8204,0.8539,0.0065,0.0097,0.8581,0.83485
183,0.9976,0.8471,0.9068,0.6957,0.9104,0.8723,0.9334,3.8168,0.0019,0.9902,0.8784,0.8647,0.6279,0.8093,0.7941,0.8521,0.0061,0.0101,0.880471428571429,0.86095
184,0.9976,0.7739,0.8903,0.7139,0.914,0.8565,0.9366,3.7135,0.0021,0.9901,0.8717,0.8488,0.6304,0.8181,0.8222,0.8537,0.0061,0.0096,0.868971428571429,0.847533333333333
185,0.9977,0.8254,0.8743,0.5844,0.9091,0.867,0.935,3.3086,0.0025,0.9903,0.8686,0.8564,0.6364,0.8168,0.8154,0.8505,0.0074,0.0099,0.856128571428572,0.832533333333334
186,0.9977,0.8442,0.9068,0.6309,0.9178,0.8823,0.9339,3.6633,0.0022,0.9904,0.8885,0.8462,0.6323,0.8062,0.814,0.8553,0.0061,0.0103,0.873371428571429,0.85265
187,0.9976,0.8481,0.907,0.6673,0.9182,0.8883,0.9367,3.9713,0.0019,0.9902,0.8971,0.8435,0.639,0.8168,0.8235,0.8472,0.006,0.0096,0.880457142857143,0.860933333333334
188,0.9976,0.8208,0.9172,0.6354,0.917,0.8639,0.9351,3.7639,0.0021,0.99,0.8739,0.8492,0.6125,0.819,0.8155,0.8543,0.0059,0.0096,0.869571428571429,0.848233333333334
189,0.9978,0.8254,0.8932,0.6373,0.9224,0.8835,0.9349,3.4995,0.0022,0.9907,0.8657,0.8526,0.6349,0.8216,0.8218,0.8602,0.0074,0.0102,0.870642857142857,0.84945
190,0.9976,0.8726,0.8926,0.6292,0.9224,0.9025,0.9385,3.8604,0.0019,0.9902,0.8772,0.8469,0.6236,0.8146,0.83,0.8523,0.006,0.0096,0.879342857142857,0.859633333333334
191,0.9977,0.8592,0.8968,0.6018,0.9229,0.9225,0.9397,3.8333,0.0021,0.9902,0.8933,0.8567,0.6244,0.8159,0.8135,0.8558,0.0063,0.0097,0.877228571428572,0.85715
192,0.9977,0.8769,0.8847,0.6755,0.9248,0.9195,0.9353,3.8843,0.0019,0.9903,0.8949,0.8471,0.6364,0.8164,0.8139,0.8508,0.0063,0.01,0.887771428571429,0.86945
193,0.9978,0.8243,0.8859,0.6531,0.9138,0.9045,0.9354,3.6398,0.0021,0.9901,0.8753,0.8445,0.6265,0.8143,0.8265,0.8494,0.0066,0.0095,0.873542857142857,0.852833333333333
194,0.9976,0.8095,0.8953,0.6786,0.9107,0.8745,0.9332,3.7737,0.002,0.9904,0.8793,0.8613,0.6341,0.816,0.8195,0.8516,0.0063,0.0099,0.871342857142857,0.8503
195,0.9977,0.8242,0.9027,0.6264,0.9063,0.8571,0.9297,3.669,0.0021,0.9901,0.8715,0.8566,0.6119,0.8228,0.7996,0.8481,0.0063,0.0097,0.863442857142857,0.841066666666667
196,0.9976,0.7691,0.8835,0.6554,0.9158,0.858,0.9357,3.7411,0.0021,0.9901,0.8627,0.8554,0.6302,0.8107,0.7935,0.8474,0.0062,0.0096,0.8593,0.83625
197,0.9977,0.7988,0.8941,0.6117,0.9114,0.8622,0.9344,3.5152,0.0024,0.9901,0.8662,0.8429,0.6282,0.8197,0.7949,0.8518,0.0062,0.0095,0.858614285714286,0.835433333333334
198,0.9976,0.8382,0.908,0.646,0.9061,0.8438,0.929,3.7017,0.0022,0.9902,0.8891,0.851,0.6292,0.8225,0.8059,0.8563,0.0065,0.0095,0.866957142857143,0.845183333333333
199,0.9977,0.8662,0.9071,0.6598,0.9212,0.8473,0.9118,3.7921,0.002,0.9901,0.8852,0.8404,0.6063,0.8127,0.7912,0.8479,0.0063,0.0096,0.873014285714286,0.852233333333333
200,0.9976,0.8321,0.912,0.6796,0.9052,0.8504,0.9295,3.9102,0.0019,0.9902,0.8773,0.8378,0.6349,0.8089,0.7808,0.8529,0.0065,0.0094,0.872342857142857,0.851466666666667
201,0.9977,0.8585,0.9108,0.7051,0.9199,0.9007,0.9325,4.2849,0.0017,0.9901,0.8708,0.8592,0.6361,0.7978,0.7878,0.8418,0.0058,0.0094,0.889314285714286,0.87125
202,0.9976,0.8344,0.8997,0.66,0.9165,0.8941,0.934,4.0078,0.0019,0.9899,0.8842,0.845,0.6201,0.8182,0.8097,0.8559,0.0057,0.0089,0.876614285714286,0.85645
203,0.9976,0.8723,0.9133,0.6755,0.9119,0.9001,0.9328,4.1365,0.0018,0.9899,0.8882,0.8472,0.6174,0.8232,0.8053,0.8577,0.006,0.0088,0.886214285714286,0.86765
204,0.9976,0.8567,0.9196,0.6945,0.91,0.8695,0.9292,3.9764,0.0019,0.9898,0.8894,0.8555,0.6098,0.8176,0.8087,0.8572,0.0056,0.0088,0.882442857142857,0.86325
205,0.9976,0.8408,0.9041,0.6809,0.9117,0.8894,0.9257,3.9303,0.0019,0.9899,0.8908,0.8452,0.6171,0.8247,0.8056,0.8467,0.0058,0.009,0.8786,0.858766666666667
206,0.9977,0.8582,0.9103,0.6759,0.9186,0.8889,0.9359,3.97,0.0019,0.9899,0.8718,0.8486,0.6099,0.8201,0.8169,0.856,0.0056,0.0088,0.883642857142857,0.864633333333333
207,0.9976,0.8575,0.9106,0.7141,0.917,0.884,0.9366,4.1772,0.0017,0.9899,0.8864,0.8481,0.6146,0.8301,0.8147,0.8529,0.0054,0.0088,0.8882,0.869966666666667
208,0.9976,0.8537,0.9025,0.6998,0.9108,0.9032,0.9298,4.1422,0.0018,0.9898,0.8886,0.8508,0.6112,0.8123,0.8051,0.8554,0.0056,0.0087,0.885342857142857,0.866633333333334
209,0.9976,0.8321,0.8931,0.6777,0.9141,0.8802,0.929,4.1597,0.0018,0.9898,0.88,0.85,0.5966,0.8209,0.8033,0.8566,0.0055,0.0087,0.874828571428572,0.854366666666667
210,0.9976,0.829,0.8962,0.7065,0.9115,0.8975,0.9326,4.0629,0.0018,0.9897,0.8742,0.8332,0.6018,0.8146,0.8122,0.8522,0.0057,0.0087,0.881557142857143,0.862216666666667
211,0.9976,0.8591,0.9036,0.7042,0.9188,0.8936,0.9359,4.109,0.0017,0.9897,0.8786,0.8361,0.6019,0.8182,0.7993,0.8461,0.0056,0.0088,0.887542857142857,0.8692
212,0.9976,0.8035,0.9039,0.7106,0.9071,0.8708,0.9309,4.0043,0.0018,0.9897,0.8761,0.8447,0.6008,0.8199,0.807,0.8531,0.0056,0.0086,0.874914285714286,0.854466666666667
213,0.9976,0.8618,0.9168,0.7068,0.9156,0.8935,0.9314,4.083,0.0018,0.9898,0.8802,0.8522,0.6108,0.8193,0.8027,0.839,0.0057,0.009,0.889071428571429,0.870983333333333
214,0.9976,0.8556,0.8931,0.6994,0.913,0.8953,0.9319,4.1689,0.0017,0.9898,0.8733,0.8494,0.6092,0.8304,0.8164,0.8521,0.0055,0.0088,0.8837,0.864716666666667
215,0.9976,0.8477,0.8966,0.6934,0.9155,0.8953,0.9309,4.1284,0.0018,0.9897,0.8875,0.8502,0.5983,0.8243,0.8136,0.8541,0.0054,0.0085,0.882428571428572,0.863233333333334
216,0.9976,0.8127,0.8864,0.6986,0.9138,0.889,0.9238,4.0208,0.0019,0.9897,0.882,0.8422,0.6061,0.8325,0.804,0.8412,0.0057,0.0088,0.874557142857143,0.85405
217,0.9977,0.8544,0.9036,0.6985,0.9175,0.8799,0.9334,4.1597,0.0018,0.9897,0.8816,0.8408,0.5948,0.8423,0.8078,0.8514,0.0054,0.0086,0.883571428571429,0.86455
218,0.9977,0.8524,0.9107,0.6841,0.9111,0.8989,0.9334,3.9907,0.0019,0.9898,0.8862,0.8355,0.6175,0.8248,0.8132,0.8571,0.0079,0.0086,0.884042857142857,0.8651
219,0.9977,0.8483,0.911,0.7134,0.9128,0.8861,0.9211,3.9875,0.0019,0.9899,0.88,0.8398,0.6202,0.8212,0.8062,0.8447,0.0055,0.0088,0.884342857142857,0.86545
220,0.9976,0.8366,0.91,0.6998,0.9188,0.899,0.9356,4.1382,0.0017,0.9898,0.881,0.846,0.6076,0.8197,0.8122,0.856,0.0053,0.0085,0.885342857142857,0.866633333333333
221,0.9977,0.8437,0.9162,0.7042,0.9122,0.8704,0.932,4.1323,0.0018,0.9897,0.8826,0.849,0.6011,0.8232,0.8139,0.8605,0.0058,0.0084,0.882342857142857,0.863116666666667
222,0.9977,0.8235,0.9084,0.7112,0.9063,0.9008,0.9328,4.1236,0.0018,0.9898,0.8737,0.8504,0.6153,0.8182,0.8237,0.8594,0.0056,0.0086,0.882957142857143,0.863833333333334
223,0.9976,0.7878,0.9038,0.6633,0.9081,0.8985,0.9408,4.1544,0.0018,0.9898,0.8652,0.8499,0.6047,0.8123,0.8183,0.8514,0.0054,0.0085,0.871414285714286,0.850383333333333
224,0.9976,0.8387,0.911,0.7023,0.9101,0.9038,0.9295,4.1273,0.0018,0.9898,0.8704,0.8505,0.6046,0.8223,0.8149,0.8494,0.0056,0.0086,0.884714285714286,0.8659
225,0.9977,0.8226,0.8872,0.6643,0.9104,0.891,0.9226,3.7947,0.0021,0.9898,0.8748,0.8395,0.6109,0.8194,0.8214,0.8473,0.006,0.0087,0.870828571428572,0.849683333333334
226,0.9976,0.8251,0.9109,0.7272,0.9117,0.8648,0.9338,4.2219,0.0017,0.9899,0.8685,0.8422,0.6209,0.8203,0.8168,0.8478,0.0056,0.0089,0.881585714285714,0.86225
227,0.9976,0.8324,0.9162,0.725,0.9166,0.8811,0.9349,4.3786,0.0016,0.9897,0.8802,0.8398,0.608,0.8306,0.8129,0.8535,0.0054,0.0084,0.886257142857143,0.8677
228,0.9976,0.8435,0.9164,0.7151,0.9122,0.9001,0.9302,4.3883,0.0017,0.9897,0.878,0.8543,0.6073,0.8165,0.8076,0.8581,0.0052,0.0083,0.887871428571429,0.869583333333333
229,0.9976,0.8492,0.9175,0.7094,0.9147,0.8879,0.9354,4.3651,0.0017,0.9897,0.8757,0.8476,0.6048,0.8333,0.8025,0.8478,0.0056,0.0088,0.887385714285714,0.869016666666667
230,0.9976,0.8367,0.9025,0.7179,0.9048,0.901,0.9363,4.3295,0.0017,0.9896,0.8925,0.8426,0.5945,0.8145,0.8132,0.8472,0.0056,0.0085,0.885257142857143,0.866533333333333
231,0.9976,0.837,0.9063,0.7053,0.901,0.8771,0.9327,4.1395,0.0019,0.9896,0.8848,0.8516,0.6013,0.8001,0.8172,0.8556,0.0055,0.0084,0.879571428571429,0.8599
232,0.9976,0.8318,0.9123,0.7209,0.9073,0.8982,0.9327,4.2643,0.0018,0.9898,0.8804,0.8467,0.6125,0.8285,0.815,0.8574,0.0056,0.0084,0.885828571428572,0.8672
233,0.9976,0.8033,0.8908,0.6998,0.9114,0.8627,0.9373,4.094,0.0019,0.9896,0.8765,0.8436,0.5967,0.8206,0.8095,0.8583,0.0057,0.0081,0.871842857142857,0.850883333333334
234,0.9976,0.8466,0.9138,0.7309,0.9154,0.8719,0.9277,4.3313,0.0017,0.9896,0.8745,0.8375,0.6019,0.8273,0.8154,0.8583,0.0052,0.0084,0.886271428571429,0.867716666666667
235,0.9976,0.8141,0.9063,0.7288,0.912,0.8903,0.9337,4.4482,0.0017,0.9896,0.8642,0.8423,0.598,0.8294,0.8046,0.8542,0.0053,0.0084,0.883257142857143,0.8642
236,0.9976,0.8459,0.9225,0.6961,0.9112,0.886,0.933,4.3941,0.0017,0.9896,0.8728,0.8522,0.5927,0.8195,0.8222,0.8521,0.0053,0.0083,0.884614285714286,0.865783333333333
237,0.9976,0.8351,0.9033,0.6886,0.909,0.8985,0.9346,4.1613,0.0018,0.9895,0.8911,0.8513,0.579,0.8132,0.8178,0.8484,0.0053,0.0083,0.880957142857143,0.861516666666667
238,0.9975,0.864,0.9157,0.7009,0.9159,0.9166,0.9367,4.4511,0.0016,0.9895,0.8897,0.8384,0.5832,0.8234,0.8142,0.8543,0.0051,0.0082,0.892471428571429,0.874966666666667
239,0.9976,0.8317,0.9157,0.7252,0.9131,0.9182,0.9393,4.4936,0.0016,0.9895,0.8956,0.8435,0.5861,0.8235,0.8234,0.8571,0.0049,0.0079,0.891542857142857,0.873866666666667
240,0.9976,0.8724,0.9229,0.6723,0.9208,0.9091,0.9363,4.4589,0.0017,0.9895,0.8817,0.8532,0.5896,0.8289,0.8185,0.8562,0.0051,0.008,0.8902,0.8723
241,0.9976,0.8668,0.9198,0.7113,0.9192,0.8998,0.9334,4.4228,0.0016,0.9897,0.8923,0.8512,0.6053,0.8326,0.8243,0.8646,0.0053,0.0082,0.892557142857143,0.87505
242,0.9976,0.8414,0.9126,0.6949,0.9197,0.8892,0.9349,4.4229,0.0017,0.9896,0.8842,0.852,0.5906,0.8297,0.8137,0.8596,0.0054,0.0081,0.884328571428572,0.86545
243,0.9976,0.8555,0.9115,0.7172,0.9141,0.9024,0.9277,4.5202,0.0016,0.9895,0.887,0.8497,0.5895,0.8273,0.8076,0.8593,0.005,0.0082,0.889428571428572,0.8714
244,0.9976,0.8479,0.913,0.7169,0.9172,0.9011,0.9312,4.3575,0.0017,0.9897,0.8751,0.8509,0.6019,0.8276,0.8157,0.8551,0.0059,0.0083,0.889271428571429,0.871216666666667
245,0.9976,0.8477,0.9094,0.6863,0.9186,0.8999,0.9381,4.3277,0.0017,0.9895,0.8795,0.8414,0.587,0.804,0.8129,0.8395,0.0053,0.0083,0.885371428571429,0.866666666666667
246,0.9976,0.8393,0.9129,0.7403,0.9103,0.8956,0.9326,4.3883,0.0017,0.9897,0.8822,0.8454,0.6106,0.8281,0.8224,0.8595,0.0052,0.0082,0.8898,0.871833333333333
247,0.9976,0.8716,0.9241,0.7452,0.9156,0.8921,0.9308,4.5757,0.0016,0.9895,0.8818,0.8593,0.5966,0.8218,0.8283,0.8591,0.0051,0.0081,0.896714285714286,0.8799
248,0.9976,0.8168,0.9153,0.7429,0.9184,0.8755,0.9328,4.106,0.0019,0.9896,0.8725,0.8501,0.6005,0.8334,0.807,0.8376,0.0056,0.0086,0.885614285714286,0.86695
249,0.9976,0.8604,0.9228,0.7127,0.9166,0.9064,0.9386,4.553,0.0016,0.9895,0.8682,0.8467,0.6014,0.8311,0.8214,0.8545,0.0051,0.008,0.893585714285715,0.87625
250,0.9975,0.853,0.8974,0.7249,0.9181,0.8907,0.9311,4.5261,0.0016,0.9895,0.887,0.841,0.5854,0.8329,0.8127,0.8445,0.0053,0.008,0.887528571428572,0.8692
251,0.9976,0.8636,0.9217,0.707,0.9137,0.8935,0.9339,4.5975,0.0016,0.9895,0.8886,0.8397,0.5796,0.8324,0.8257,0.8581,0.0051,0.0081,0.890142857142857,0.872233333333334
252,0.9976,0.8489,0.9137,0.6954,0.9117,0.8822,0.9344,4.2205,0.0018,0.9894,0.8851,0.8537,0.5854,0.8227,0.8048,0.8467,0.0053,0.008,0.883414285714286,0.864383333333334
253,0.9976,0.8636,0.9147,0.7053,0.9059,0.9118,0.9351,4.4406,0.0016,0.9895,0.8896,0.8464,0.5933,0.8192,0.8046,0.8523,0.0052,0.0081,0.890571428571429,0.872733333333333
254,0.9976,0.8632,0.9238,0.7536,0.9101,0.8752,0.9275,4.4504,0.0017,0.9896,0.8734,0.8465,0.6063,0.8178,0.8176,0.8601,0.0061,0.0082,0.893,0.875566666666667
255,0.9976,0.8619,0.9172,0.739,0.9137,0.8981,0.9325,4.7125,0.0015,0.9896,0.8749,0.8453,0.607,0.818,0.8083,0.8516,0.005,0.0082,0.894285714285715,0.877066666666667
256,0.9976,0.8155,0.9199,0.7138,0.9085,0.8851,0.937,4.4105,0.0017,0.9894,0.8802,0.8528,0.5867,0.8258,0.8125,0.8516,0.0053,0.0079,0.882485714285714,0.8633
257,0.9976,0.8098,0.902,0.7179,0.8851,0.8952,0.9383,4.3324,0.0017,0.9895,0.8708,0.8535,0.5889,0.8198,0.8237,0.8481,0.0052,0.008,0.877985714285714,0.85805
258,0.9976,0.8546,0.92,0.7314,0.9156,0.906,0.9412,4.656,0.0015,0.9895,0.878,0.863,0.6069,0.8059,0.8181,0.8533,0.0052,0.008,0.8952,0.878133333333333
259,0.9976,0.8235,0.9188,0.7332,0.8895,0.8914,0.9289,4.2818,0.0017,0.9895,0.8785,0.8538,0.6068,0.8093,0.8186,0.8609,0.0053,0.008,0.883271428571429,0.864216666666667
260,0.9976,0.7982,0.9223,0.7272,0.9103,0.8811,0.9361,4.3691,0.0017,0.9895,0.8786,0.8492,0.5931,0.8075,0.8249,0.865,0.0056,0.008,0.881828571428572,0.862533333333333
261,0.9976,0.7884,0.9199,0.7212,0.9089,0.8406,0.932,4.2786,0.0018,0.9895,0.8645,0.85,0.591,0.8186,0.8163,0.8573,0.005,0.0079,0.872657142857143,0.851833333333333
262,0.9976,0.8364,0.9157,0.7356,0.9014,0.8942,0.9376,4.4138,0.0016,0.9894,0.8783,0.8375,0.5893,0.8258,0.8064,0.852,0.0049,0.0079,0.888357142857143,0.87015
263,0.9976,0.8377,0.9034,0.7089,0.9155,0.8871,0.9375,4.4454,0.0017,0.9894,0.8823,0.8429,0.5908,0.816,0.812,0.8567,0.005,0.0079,0.883957142857143,0.865016666666667
264,0.9976,0.8377,0.9154,0.7326,0.9081,0.8693,0.936,4.3827,0.0017,0.9895,0.8806,0.8412,0.5968,0.8219,0.8155,0.8528,0.0052,0.0079,0.885242857142857,0.866516666666667
265,0.9975,0.8602,0.9155,0.7376,0.9123,0.8876,0.9333,4.6168,0.0016,0.9895,0.872,0.845,0.5959,0.81,0.8043,0.8442,0.0052,0.0079,0.892,0.874416666666667
266,0.9975,0.8234,0.8757,0.6898,0.9142,0.8949,0.9386,4.4609,0.0017,0.9893,0.8757,0.8423,0.5824,0.8119,0.8184,0.8404,0.005,0.0077,0.8763,0.8561
267,0.9975,0.8298,0.913,0.7476,0.9046,0.8947,0.9383,4.5263,0.0015,0.9895,0.8827,0.838,0.5939,0.8096,0.8228,0.851,0.005,0.0079,0.889357142857143,0.871333333333334
268,0.9975,0.8277,0.9133,0.7268,0.9053,0.8903,0.9335,4.4974,0.0016,0.9894,0.8713,0.8344,0.5896,0.7996,0.8185,0.8494,0.0049,0.0079,0.884914285714286,0.86615
269,0.9976,0.846,0.9143,0.7091,0.9041,0.8746,0.9331,4.3317,0.0018,0.9894,0.8798,0.848,0.5877,0.8154,0.8108,0.8475,0.0056,0.0079,0.882685714285715,0.863533333333333
270,0.9976,0.849,0.921,0.7232,0.9131,0.8926,0.9355,4.5421,0.0016,0.9895,0.8798,0.8396,0.5918,0.8164,0.8175,0.8509,0.005,0.008,0.890285714285715,0.8724
271,0.9975,0.8533,0.9169,0.7227,0.9142,0.8763,0.9371,4.646,0.0015,0.9894,0.8762,0.8388,0.5865,0.8249,0.8125,0.848,0.0056,0.0077,0.888285714285714,0.870083333333334
272,0.9975,0.842,0.9094,0.6994,0.9041,0.8701,0.9342,4.4695,0.0017,0.9893,0.8698,0.8379,0.5797,0.8143,0.807,0.8433,0.0056,0.0078,0.879528571428572,0.859866666666667
273,0.9975,0.8595,0.9193,0.7121,0.9094,0.884,0.9327,4.6328,0.0016,0.9894,0.8834,0.839,0.5853,0.8282,0.8103,0.8451,0.0049,0.0078,0.887785714285714,0.8695
274,0.9975,0.8495,0.9094,0.6982,0.9031,0.8963,0.9335,4.6619,0.0016,0.9894,0.8803,0.8407,0.5942,0.8303,0.8234,0.8497,0.0048,0.0075,0.883928571428572,0.865
275,0.9975,0.8515,0.9187,0.7016,0.906,0.8906,0.9326,4.658,0.0016,0.9894,0.8818,0.8408,0.5902,0.8147,0.8107,0.8488,0.0049,0.0075,0.8855,0.866833333333333
276,0.9975,0.846,0.9168,0.7392,0.9078,0.8805,0.9333,4.7261,0.0015,0.9893,0.8767,0.849,0.5826,0.8267,0.8044,0.8439,0.0049,0.0075,0.888728571428572,0.8706
277,0.9975,0.874,0.9125,0.7218,0.9206,0.905,0.9368,4.8854,0.0014,0.9892,0.883,0.8531,0.5768,0.8202,0.8124,0.8502,0.0048,0.0075,0.895457142857143,0.87845
278,0.9975,0.8301,0.9137,0.732,0.9066,0.8865,0.9351,4.6448,0.0016,0.9893,0.8792,0.8425,0.5818,0.83,0.8047,0.8479,0.0061,0.0076,0.885928571428572,0.867333333333333
279,0.9975,0.8525,0.921,0.7338,0.9179,0.9085,0.9364,4.745,0.0015,0.9893,0.8764,0.8566,0.5788,0.8266,0.8104,0.85,0.0049,0.0076,0.895371428571429,0.87835
280,0.9976,0.8425,0.9206,0.7054,0.9165,0.8782,0.9329,4.5808,0.0016,0.9894,0.878,0.8551,0.5923,0.8284,0.8072,0.8535,0.0051,0.0077,0.884814285714286,0.866016666666667
281,0.9975,0.8565,0.9185,0.7055,0.9187,0.9064,0.937,4.6802,0.0015,0.9894,0.8882,0.8406,0.5912,0.8171,0.8133,0.8488,0.0048,0.0078,0.891442857142857,0.873766666666667
282,0.9975,0.8447,0.9209,0.739,0.9124,0.8867,0.9344,4.7195,0.0015,0.9892,0.8883,0.8454,0.5828,0.8239,0.8198,0.8555,0.0047,0.0074,0.8908,0.873016666666667
283,0.9975,0.8433,0.9175,0.7239,0.907,0.9021,0.9359,4.702,0.0015,0.9893,0.8872,0.8482,0.5863,0.8254,0.8125,0.8487,0.0049,0.0077,0.8896,0.871616666666667
284,0.9975,0.8498,0.9162,0.7278,0.9133,0.8953,0.9324,4.7474,0.0015,0.9892,0.8872,0.8444,0.5744,0.8212,0.8134,0.8508,0.0048,0.0074,0.890328571428572,0.872466666666667
285,0.9975,0.8653,0.9226,0.7279,0.9179,0.8954,0.9338,4.8675,0.0015,0.9893,0.8856,0.8507,0.5805,0.8324,0.8181,0.8454,0.0048,0.0074,0.894342857142857,0.87715
286,0.9976,0.8634,0.9072,0.716,0.9135,0.8881,0.9339,4.5097,0.0016,0.9894,0.8883,0.847,0.5929,0.8227,0.8099,0.8511,0.0055,0.0078,0.888528571428572,0.87035
287,0.9975,0.858,0.916,0.7386,0.9125,0.8942,0.936,4.7899,0.0015,0.9894,0.8808,0.8451,0.59,0.8301,0.8102,0.8494,0.0047,0.0077,0.893257142857143,0.875883333333333
288,0.9975,0.8473,0.9197,0.7324,0.9091,0.8605,0.9326,4.6672,0.0016,0.9893,0.8834,0.844,0.5859,0.8334,0.8028,0.8438,0.0048,0.0076,0.885585714285714,0.866933333333333
289,0.9975,0.8643,0.9222,0.736,0.9126,0.8984,0.935,4.9241,0.0014,0.9893,0.8807,0.848,0.5952,0.8285,0.8032,0.8467,0.0047,0.0075,0.895142857142857,0.878083333333334
290,0.9976,0.8469,0.9178,0.7357,0.9185,0.8934,0.9347,4.7109,0.0015,0.9892,0.8746,0.8446,0.5875,0.8305,0.8088,0.843,0.005,0.0073,0.892085714285714,0.8745
291,0.9975,0.8401,0.9247,0.7462,0.9107,0.8941,0.9364,4.8059,0.0015,0.9893,0.8735,0.8413,0.5836,0.8248,0.8116,0.8464,0.0046,0.0074,0.892814285714286,0.875366666666667
292,0.9975,0.8564,0.9245,0.7489,0.9215,0.8967,0.94,4.9156,0.0014,0.9892,0.8585,0.8384,0.5694,0.8287,0.8134,0.8467,0.0046,0.0073,0.897928571428571,0.881333333333333
293,0.9975,0.8617,0.9193,0.734,0.9106,0.9025,0.9384,4.9255,0.0014,0.9893,0.8832,0.8416,0.5871,0.8228,0.8119,0.8431,0.0047,0.0073,0.894857142857143,0.87775
294,0.9975,0.8553,0.9207,0.7302,0.9147,0.8789,0.9355,4.7019,0.0016,0.9892,0.8763,0.8406,0.5784,0.8353,0.8151,0.8511,0.0049,0.0073,0.8904,0.87255
295,0.9975,0.8413,0.9166,0.6992,0.9068,0.881,0.9362,4.5763,0.0016,0.9894,0.8753,0.8436,0.5851,0.8224,0.8057,0.8544,0.0052,0.0077,0.882657142857143,0.863516666666667
296,0.9975,0.8513,0.9114,0.7136,0.9083,0.8782,0.9343,4.6786,0.0016,0.9893,0.8674,0.8498,0.5844,0.8139,0.8081,0.847,0.0048,0.0076,0.884942857142857,0.866183333333333
297,0.9975,0.8495,0.9069,0.7376,0.9061,0.8886,0.9325,4.6597,0.0015,0.9892,0.8756,0.8452,0.5779,0.8267,0.8122,0.851,0.0047,0.0074,0.888385714285714,0.8702
298,0.9975,0.8577,0.9235,0.7341,0.9093,0.8857,0.9335,4.7115,0.0015,0.9892,0.8762,0.8478,0.5733,0.8175,0.8089,0.8521,0.005,0.0075,0.891614285714286,0.873966666666667
299,0.9975,0.8456,0.9108,0.701,0.911,0.8927,0.9356,4.6183,0.0016,0.9893,0.8705,0.849,0.5836,0.8239,0.8101,0.8521,0.0052,0.0074,0.884885714285714,0.866116666666667


==> results/mbd_metrics.csv <==
epoch,val_Dice0,val_Dice1,val_Dice2,val_Dice3,val_Dice4,val_Dice5,val_Dice6,val_Loss0,val_Loss1,tra_Dice0,tra_Dice1,tra_Dice2,tra_Dice3,tra_Dice4,tra_Dice5,tra_Dice6,tra_Loss0,tra_Loss1,val_Dice,val_DiceFG
0,0.8517,0.0008,0.0043,0.0133,0.0033,0.7179,0.0004,1.2734,1.626,0.8301,0.0171,0.0138,0.0129,0.0115,0.1195,0.0082,1.8112,5.7845,0.227385714285714,0.123333333333333
1,0.3801,0.0177,0.007,0.05,0.0033,0.0098,0.0073,1.0928,1.939,0.7903,0.0299,0.0371,0.123,0.0129,0.1244,0.0224,1.2612,3.642,0.067885714285714,0.01585
2,0.5936,0.0261,0.0154,0.0274,0.0083,0.0193,0.0134,0.8042,1.1609,0.7282,0.0579,0.1328,0.1049,0.0263,0.0601,0.0534,0.9062,2.3389,0.1005,0.018316666666667
3,0.5112,0.0176,0.0845,0.1747,0.0072,0.1046,0.1094,0.7939,1.4194,0.737,0.0635,0.1731,0.0229,0.0509,0.0434,0.1311,0.6407,1.6534,0.144171428571429,0.083
4,0.6409,0.0268,0.1066,0.0995,0.0894,0.0114,0.0294,0.721,0.8806,0.775,0.0699,0.1843,0.1496,0.0547,0.1055,0.2005,0.4945,1.2919,0.143428571428571,0.060516666666667
5,0.6047,0.0305,0.0506,0.071,0.0627,0.0437,0.0618,0.7136,0.9008,0.7964,0.0831,0.1956,0.3057,0.0631,0.1848,0.2445,0.3514,1.0548,0.132142857142857,0.053383333333333
6,0.8662,0.026,0.1998,0.132,0.1734,0.0362,0.1052,0.3278,0.4399,0.8233,0.0924,0.2139,0.3905,0.0753,0.2168,0.26,0.234,0.8704,0.219828571428571,0.1121
7,0.9516,0.0283,0.1317,0.124,0.0797,0.0402,0.0967,0.2957,0.2521,0.8565,0.096,0.223,0.4269,0.0716,0.2292,0.2695,0.1833,0.7404,0.207457142857143,0.083433333333333
8,0.9184,0.0243,0.2454,0.153,0.2315,0.0484,0.1949,0.24,0.2897,0.8783,0.1036,0.2327,0.4507,0.078,0.2332,0.2795,0.1268,0.6237,0.259414285714286,0.149583333333333
9,0.8927,0.0281,0.241,0.1153,0.1711,0.0369,0.126,0.2339,0.3534,0.906,0.1019,0.2477,0.464,0.0812,0.2356,0.2789,0.1152,0.534,0.230157142857143,0.119733333333333
10,0.9372,0.0299,0.1022,0.0994,0.0192,0.2201,0.1275,0.3696,0.2445,0.9265,0.1048,0.2451,0.4777,0.0906,0.2395,0.2921,0.0914,0.4554,0.219357142857143,0.099716666666667
11,0.9562,0.0271,0.2818,0.1565,0.3229,0.0654,0.3076,0.2615,0.1774,0.9432,0.1024,0.2466,0.4869,0.0846,0.2421,0.2957,0.097,0.3965,0.3025,0.19355
12,0.9554,0.0296,0.2827,0.1395,0.4206,0.0691,0.2518,0.3767,0.1757,0.955,0.1054,0.2616,0.4943,0.0925,0.248,0.3038,0.081,0.3387,0.306957142857143,0.198883333333333
13,0.9733,0.029,0.1513,0.1118,0.0588,0.0618,0.1908,0.188,0.1254,0.9669,0.108,0.2536,0.4844,0.0858,0.252,0.3064,0.0678,0.302,0.225257142857143,0.100583333333333
14,0.9798,0.0295,0.3776,0.1822,0.1253,0.1235,0.3591,0.4048,0.0976,0.9717,0.107,0.264,0.5049,0.1008,0.25,0.2964,0.0606,0.2584,0.311,0.199533333333333
15,0.9768,0.035,0.2084,0.1022,0.3456,0.056,0.1245,0.7287,0.1051,0.9742,0.1079,0.2688,0.507,0.1017,0.2537,0.3171,0.0565,0.2387,0.264071428571429,0.145283333333333
16,0.9802,0.0536,0.3181,0.1545,0.1429,0.0564,0.1418,0.2342,0.0931,0.9754,0.108,0.2866,0.5154,0.1008,0.2587,0.3216,0.0702,0.2222,0.263928571428572,0.14455
17,0.9837,0.1122,0.1714,0.1217,0.4497,0.0916,0.1379,0.2612,0.0808,0.9761,0.1132,0.2921,0.5205,0.0854,0.2489,0.3179,0.073,0.2257,0.295457142857143,0.18075
18,0.9855,0.0423,0.5322,0.2128,0.4535,0.1088,0.4855,0.353,0.0701,0.9793,0.1122,0.3032,0.5266,0.1095,0.2621,0.3416,0.0518,0.1971,0.402942857142857,0.30585
19,0.9881,0.1104,0.3793,0.1633,0.4727,0.0768,0.2344,0.5286,0.0597,0.9802,0.11,0.3386,0.5264,0.104,0.2642,0.334,0.0532,0.1954,0.346428571428572,0.239483333333333
20,0.9934,0.3215,0.3448,0.1831,0.6314,0.2584,0.3732,0.5144,0.0396,0.9812,0.1139,0.3324,0.5333,0.1209,0.2613,0.3314,0.0546,0.1871,0.443685714285714,0.352066666666667
21,0.9885,0.1155,0.4099,0.1649,0.5954,0.103,0.381,0.3948,0.0572,0.983,0.1164,0.3311,0.5244,0.1492,0.264,0.3474,0.0652,0.1756,0.394028571428572,0.29495
22,0.9881,0.0503,0.5866,0.1452,0.2609,0.0923,0.3018,0.2296,0.0674,0.9839,0.1246,0.4037,0.5268,0.1749,0.2648,0.3747,0.0472,0.1767,0.346457142857143,0.239516666666667
23,0.9868,0.1891,0.388,0.1269,0.4674,0.0936,0.1713,0.186,0.0699,0.9877,0.1378,0.4055,0.5399,0.2211,0.2772,0.419,0.0442,0.1501,0.346157142857143,0.239383333333333
24,0.9849,0.5304,0.323,0.1159,0.1914,0.0674,0.0657,0.237,0.0768,0.9871,0.1343,0.4232,0.5375,0.2457,0.2691,0.3662,0.054,0.153,0.325528571428571,0.215633333333333
25,0.992,0.2747,0.4715,0.202,0.3286,0.1546,0.2937,0.3115,0.0472,0.9885,0.2004,0.4929,0.5364,0.2361,0.2772,0.4047,0.0465,0.1464,0.388157142857143,0.287516666666667
26,0.9972,0.2938,0.8169,0.4766,0.5876,0.5059,0.7366,0.5573,0.025,0.9881,0.1363,0.521,0.5418,0.2289,0.2713,0.4179,0.0535,0.1494,0.630657142857143,0.569566666666667
27,0.993,0.1936,0.7906,0.196,0.5992,0.6272,0.9032,0.4755,0.0438,0.988,0.1793,0.5163,0.5409,0.1664,0.3115,0.4801,0.0377,0.1491,0.614685714285714,0.551633333333333
28,0.9969,0.8378,0.7803,0.3726,0.5022,0.5303,0.6782,0.5057,0.0256,0.9892,0.2398,0.5358,0.5472,0.2367,0.3276,0.4811,0.0458,0.1381,0.671185714285714,0.6169
29,0.9943,0.3429,0.751,0.1845,0.5806,0.3932,0.6643,0.4103,0.0383,0.9907,0.2874,0.5929,0.5525,0.2682,0.329,0.5226,0.0422,0.1226,0.558685714285714,0.486083333333333
30,0.9929,0.0343,0.57,0.337,0.5269,0.2238,0.535,0.3304,0.0447,0.9909,0.2734,0.6074,0.5477,0.3082,0.3689,0.5375,0.033,0.122,0.459985714285714,0.371166666666667
31,0.9971,0.4461,0.9134,0.5081,0.848,0.3011,0.7855,0.8078,0.0239,0.9914,0.3208,0.6496,0.5832,0.3101,0.4135,0.5781,0.0294,0.1192,0.685614285714286,0.6337
32,0.9954,0.2409,0.898,0.2271,0.5583,0.2485,0.7296,0.4664,0.0353,0.9911,0.375,0.6602,0.578,0.3178,0.3489,0.5014,0.0264,0.1186,0.556828571428572,0.483733333333333
33,0.9977,0.7086,0.9312,0.6389,0.7224,0.5032,0.7416,0.9211,0.0204,0.9909,0.3042,0.5899,0.5569,0.2917,0.3657,0.5172,0.0326,0.1206,0.749085714285714,0.70765
34,0.9975,0.7804,0.8822,0.5003,0.6678,0.5476,0.6694,0.419,0.0217,0.9912,0.3549,0.5723,0.587,0.2675,0.3499,0.4652,0.0437,0.1168,0.720742857142857,0.674616666666667
35,0.9959,0.5525,0.4149,0.2343,0.4617,0.3127,0.4634,0.445,0.0328,0.9921,0.3989,0.6691,0.5848,0.3249,0.3739,0.5724,0.0423,0.1101,0.490771428571429,0.406583333333333
36,0.9954,0.3681,0.8765,0.4699,0.2904,0.182,0.5725,0.4938,0.0337,0.9925,0.3836,0.6648,0.5868,0.3733,0.385,0.6231,0.026,0.1052,0.5364,0.4599
37,0.9972,0.4773,0.9293,0.7229,0.8588,0.3218,0.9224,0.5822,0.0218,0.9919,0.4032,0.6161,0.6008,0.3821,0.4211,0.6453,0.0253,0.1097,0.7471,0.705416666666667
38,0.9966,0.2977,0.851,0.4263,0.8373,0.3915,0.8874,0.5647,0.0243,0.9919,0.5235,0.6583,0.5953,0.3337,0.441,0.5664,0.0227,0.1091,0.669685714285714,0.6152
39,0.9835,0.0651,0.5156,0.0912,0.3097,0.1512,0.3788,0.3824,0.0804,0.9915,0.4034,0.6384,0.5821,0.3148,0.36,0.4982,0.0395,0.1134,0.356442857142857,0.251933333333333
40,0.9977,0.7915,0.7571,0.4697,0.793,0.5373,0.8007,1.0965,0.0208,0.9922,0.5224,0.7185,0.6062,0.2838,0.4507,0.609,0.0216,0.1022,0.735285714285714,0.69155
41,0.9969,0.7407,0.745,0.3345,0.6409,0.433,0.6895,0.4251,0.026,0.9927,0.4953,0.696,0.6382,0.3396,0.5045,0.6463,0.0207,0.1022,0.654357142857143,0.597266666666667
42,0.9951,0.4387,0.5286,0.2283,0.4528,0.317,0.6809,0.4176,0.0345,0.9923,0.4691,0.6244,0.6078,0.3577,0.4509,0.5944,0.0245,0.1003,0.5202,0.44105
43,0.9912,0.3982,0.765,0.2002,0.6675,0.0695,0.2975,0.5092,0.0499,0.992,0.4411,0.621,0.6005,0.3098,0.4022,0.557,0.0402,0.1073,0.484157142857143,0.39965
44,0.993,0.7073,0.4673,0.1538,0.4299,0.3815,0.166,0.4383,0.0423,0.9925,0.397,0.6328,0.6082,0.327,0.4598,0.4881,0.0253,0.1021,0.471257142857143,0.3843
45,0.9968,0.3945,0.8417,0.3189,0.7592,0.4263,0.8074,0.5561,0.0247,0.9925,0.5183,0.5974,0.6218,0.2835,0.5066,0.5506,0.0187,0.0984,0.649257142857143,0.591333333333333
46,0.997,0.3673,0.8578,0.559,0.4075,0.594,0.8671,0.5071,0.024,0.9929,0.5622,0.6656,0.6416,0.2956,0.5141,0.5942,0.0199,0.0964,0.664242857142857,0.608783333333333
47,0.9976,0.6795,0.7977,0.436,0.7809,0.6107,0.8323,0.5701,0.0194,0.9916,0.3921,0.7096,0.6065,0.2998,0.4733,0.5781,0.0242,0.0996,0.733528571428572,0.689516666666667
48,0.9972,0.7209,0.8222,0.4463,0.7674,0.3999,0.6258,0.7606,0.022,0.9927,0.6035,0.669,0.593,0.3735,0.4631,0.5761,0.035,0.0945,0.682814285714286,0.630416666666667
49,0.9975,0.6708,0.8038,0.5701,0.7432,0.4784,0.8164,0.5129,0.0204,0.9921,0.5371,0.6677,0.5967,0.3451,0.4832,0.5937,0.0213,0.0956,0.725742857142857,0.68045
50,0.998,0.845,0.8223,0.6533,0.8422,0.7372,0.9037,0.8413,0.0148,0.992,0.599,0.6718,0.6076,0.3251,0.5118,0.6029,0.0194,0.0977,0.828814285714286,0.800616666666667
51,0.997,0.2803,0.8751,0.4948,0.5434,0.5379,0.78,0.5445,0.0233,0.9923,0.6477,0.6716,0.6186,0.3302,0.544,0.5445,0.0205,0.0927,0.644071428571429,0.58525
52,0.9968,0.5612,0.7508,0.4965,0.4573,0.3888,0.5501,0.4583,0.0254,0.9918,0.3763,0.5907,0.6267,0.2659,0.5191,0.5756,0.0213,0.0967,0.600214285714286,0.534116666666667
53,0.9953,0.2139,0.5214,0.424,0.6209,0.4335,0.4412,0.4207,0.0294,0.9919,0.535,0.624,0.6327,0.3145,0.4852,0.5581,0.0259,0.0938,0.521457142857143,0.442483333333333
54,0.9981,0.7324,0.7813,0.6232,0.8261,0.7316,0.7274,0.8161,0.0159,0.9921,0.4166,0.6962,0.6004,0.3467,0.4416,0.5355,0.0338,0.0945,0.7743,0.737
55,0.9961,0.7023,0.3656,0.3008,0.3758,0.4606,0.3165,0.4934,0.0261,0.9923,0.5085,0.7571,0.6202,0.3739,0.547,0.6467,0.0166,0.0895,0.502528571428572,0.420266666666667
56,0.9977,0.8427,0.8895,0.3648,0.8623,0.6533,0.7562,0.7662,0.0199,0.993,0.7283,0.6688,0.6299,0.452,0.5777,0.6969,0.0129,0.0849,0.766642857142857,0.728133333333333
57,0.9974,0.5973,0.9195,0.4898,0.7297,0.3156,0.8926,0.7717,0.0204,0.9926,0.6276,0.7437,0.6088,0.3555,0.5313,0.6859,0.0148,0.0861,0.705985714285714,0.657416666666667
58,0.9967,0.2703,0.9052,0.544,0.5345,0.2764,0.7329,0.5981,0.0239,0.9919,0.3366,0.7375,0.6143,0.3391,0.4198,0.687,0.0343,0.0906,0.608571428571429,0.543883333333334
59,0.9965,0.8848,0.6654,0.4206,0.6008,0.2538,0.2635,0.7628,0.0226,0.9929,0.6467,0.7102,0.6366,0.4746,0.4785,0.6762,0.0158,0.0835,0.583628571428572,0.514816666666667
60,0.9952,0.5943,0.6089,0.147,0.4541,0.4013,0.5172,0.51,0.0323,0.9927,0.7051,0.716,0.6239,0.4903,0.5624,0.6577,0.0152,0.0815,0.531142857142857,0.4538
61,0.9973,0.5299,0.9153,0.7828,0.693,0.3598,0.9152,0.7457,0.0184,0.9919,0.6524,0.6592,0.6185,0.3465,0.5107,0.644,0.02,0.0882,0.7419,0.699333333333333
62,0.9982,0.754,0.8996,0.7219,0.8529,0.5915,0.8316,0.9761,0.0152,0.9925,0.5988,0.7704,0.6877,0.4177,0.5821,0.733,0.0126,0.0786,0.8071,0.77525
63,0.9971,0.604,0.8744,0.5932,0.7673,0.2126,0.7681,1.0446,0.0215,0.9926,0.6012,0.7228,0.677,0.3924,0.5326,0.6416,0.0218,0.0848,0.6881,0.6366
64,0.9968,0.547,0.7677,0.4847,0.474,0.2772,0.735,0.5616,0.0233,0.9927,0.7536,0.7094,0.6679,0.4104,0.5797,0.6638,0.0145,0.0801,0.611771428571429,0.5476
65,0.9975,0.7183,0.7867,0.589,0.7717,0.4521,0.7041,0.7176,0.0174,0.9923,0.7255,0.6562,0.632,0.3629,0.5205,0.7028,0.0138,0.083,0.717057142857143,0.670316666666667
66,0.9977,0.5594,0.8238,0.5757,0.7957,0.568,0.8976,0.7474,0.0193,0.9928,0.6573,0.7193,0.6631,0.4855,0.5135,0.7523,0.0165,0.0792,0.745414285714286,0.703366666666667
67,0.9971,0.7329,0.9216,0.5359,0.7767,0.3586,0.8401,0.7353,0.0189,0.9928,0.7533,0.7615,0.6647,0.4495,0.4594,0.7268,0.0124,0.0785,0.737557142857143,0.6943
68,0.998,0.8739,0.8821,0.5809,0.7434,0.7113,0.8342,1.205,0.016,0.993,0.8776,0.7103,0.6628,0.5151,0.6453,0.7324,0.0091,0.0711,0.8034,0.770966666666667
69,0.9976,0.8264,0.8991,0.5594,0.6961,0.4989,0.8292,0.7847,0.0186,0.9922,0.5686,0.7203,0.6005,0.3688,0.5291,0.6342,0.0191,0.0855,0.7581,0.718183333333333
70,0.9971,0.8755,0.7494,0.6702,0.265,0.6379,0.6616,0.6506,0.0192,0.9921,0.6906,0.7348,0.6371,0.4018,0.5189,0.6779,0.0132,0.078,0.693814285714286,0.643266666666667
71,0.9979,0.8249,0.9008,0.6552,0.7168,0.5466,0.8719,0.8197,0.0166,0.9923,0.7631,0.7053,0.642,0.3235,0.5274,0.6395,0.0094,0.0766,0.787728571428572,0.7527
72,0.9978,0.8464,0.835,0.6949,0.5529,0.7556,0.8669,0.7744,0.015,0.9927,0.8316,0.7322,0.6427,0.4821,0.6117,0.7173,0.0146,0.0678,0.792785714285714,0.758616666666667
73,0.998,0.8392,0.8235,0.6368,0.7786,0.5097,0.8289,0.8694,0.0156,0.9925,0.7834,0.7422,0.6566,0.3952,0.6336,0.7643,0.007,0.0682,0.773528571428572,0.736116666666667
74,0.9981,0.8564,0.9086,0.8349,0.8069,0.7709,0.9166,1.1083,0.0126,0.9928,0.8325,0.7776,0.669,0.4985,0.6418,0.7485,0.0076,0.0649,0.870342857142857,0.84905
75,0.9981,0.8842,0.9019,0.7532,0.911,0.6765,0.8786,1.4789,0.0124,0.9927,0.871,0.7375,0.6388,0.5703,0.6533,0.6942,0.0078,0.064,0.857642857142857,0.834233333333333
76,0.9977,0.9063,0.5503,0.3999,0.6778,0.6158,0.5599,0.9163,0.0178,0.9927,0.8146,0.7393,0.6693,0.5425,0.6323,0.7279,0.008,0.0627,0.672528571428571,0.618333333333333
77,0.9981,0.8582,0.8247,0.6425,0.8297,0.588,0.8874,0.9791,0.015,0.9923,0.75,0.7354,0.6376,0.5143,0.6374,0.6976,0.0073,0.063,0.804085714285714,0.77175
78,0.9978,0.8909,0.764,0.6355,0.8482,0.5247,0.6867,1.141,0.014,0.9926,0.8102,0.7726,0.668,0.5621,0.6527,0.76,0.0074,0.0601,0.763971428571429,0.725
79,0.9978,0.7557,0.8614,0.5718,0.8622,0.5468,0.8353,0.9949,0.0164,0.9924,0.7727,0.7176,0.6478,0.5429,0.6199,0.704,0.0098,0.0621,0.775857142857143,0.738866666666667
80,0.9981,0.857,0.8961,0.609,0.878,0.6066,0.8588,1.4434,0.0141,0.9926,0.7746,0.7842,0.6441,0.581,0.6678,0.7642,0.0072,0.0587,0.8148,0.78425
81,0.9979,0.8511,0.8333,0.575,0.8756,0.4735,0.8035,1.102,0.0145,0.9924,0.7754,0.8077,0.6558,0.613,0.5981,0.8085,0.0078,0.0576,0.772842857142857,0.735333333333333
82,0.9979,0.8319,0.9225,0.8176,0.8473,0.4684,0.9179,1.1632,0.0126,0.9922,0.7866,0.7573,0.6362,0.5363,0.6122,0.7519,0.0063,0.0593,0.829071428571429,0.800933333333333
83,0.9978,0.6052,0.9085,0.4958,0.7671,0.5019,0.8649,0.782,0.0169,0.9922,0.7705,0.7588,0.641,0.5058,0.6766,0.796,0.0086,0.0572,0.734457142857143,0.690566666666667
84,0.9981,0.8615,0.8756,0.7622,0.8336,0.6211,0.8393,1.263,0.0128,0.9923,0.6687,0.7717,0.6555,0.5736,0.7174,0.7762,0.0065,0.0567,0.827342857142857,0.798883333333334
85,0.9975,0.7408,0.9057,0.7028,0.6227,0.5649,0.7971,0.723,0.0151,0.9921,0.7481,0.781,0.6237,0.5301,0.6861,0.7589,0.0082,0.0574,0.761642857142857,0.722333333333333
86,0.9982,0.8423,0.9314,0.8265,0.9109,0.5974,0.8729,1.6208,0.0113,0.9921,0.7737,0.8148,0.6474,0.573,0.6896,0.8021,0.0062,0.0559,0.854228571428572,0.830233333333333
87,0.9967,0.6303,0.6894,0.2221,0.4659,0.4374,0.3298,0.9167,0.0208,0.9924,0.8222,0.7767,0.6451,0.5868,0.6803,0.7566,0.0077,0.0544,0.5388,0.462483333333333
88,0.998,0.8789,0.8868,0.7931,0.8569,0.7578,0.9042,1.5589,0.0107,0.992,0.7815,0.7849,0.6134,0.5655,0.6745,0.7408,0.0057,0.0554,0.867957142857143,0.846283333333333
89,0.9979,0.8312,0.8624,0.7672,0.7957,0.7416,0.8756,1.4531,0.0116,0.9921,0.7796,0.7832,0.6273,0.57,0.6901,0.7547,0.0078,0.0538,0.8388,0.812283333333333
90,0.9977,0.8425,0.7757,0.7703,0.8077,0.5796,0.8129,1.1462,0.0125,0.9919,0.787,0.8128,0.6512,0.5113,0.6709,0.7728,0.0074,0.0537,0.798057142857143,0.764783333333333
91,0.9976,0.5745,0.7961,0.4056,0.8013,0.5237,0.7491,0.9682,0.0161,0.9921,0.8039,0.7741,0.6635,0.6028,0.6345,0.7252,0.0075,0.054,0.692557142857143,0.641716666666667
92,0.9981,0.9203,0.7658,0.6233,0.8406,0.858,0.8592,1.3216,0.012,0.9922,0.8069,0.7548,0.6276,0.5988,0.6945,0.7189,0.0064,0.0539,0.8379,0.8112
93,0.998,0.8524,0.793,0.6269,0.8205,0.6484,0.7581,1.2095,0.0117,0.9918,0.804,0.7294,0.639,0.5931,0.7053,0.7451,0.0059,0.051,0.785328571428572,0.749883333333333
94,0.9981,0.8851,0.8541,0.617,0.7489,0.757,0.7935,1.5888,0.0118,0.9919,0.8366,0.7477,0.6264,0.5629,0.6517,0.7003,0.008,0.0522,0.807671428571429,0.775933333333333
95,0.998,0.8924,0.888,0.7473,0.8297,0.7923,0.8455,1.6642,0.0097,0.9917,0.808,0.799,0.6209,0.5383,0.6732,0.7327,0.0065,0.0502,0.856171428571429,0.832533333333334
96,0.998,0.9001,0.8671,0.6645,0.8143,0.7533,0.8488,1.6071,0.0106,0.9915,0.8619,0.7707,0.6063,0.5465,0.7335,0.7534,0.0078,0.0475,0.835157142857143,0.808016666666667
97,0.998,0.8383,0.8709,0.8183,0.8743,0.5689,0.8739,1.5835,0.0105,0.9916,0.83,0.808,0.6227,0.6244,0.6664,0.7626,0.0049,0.0476,0.834657142857143,0.807433333333333
98,0.9981,0.8915,0.9059,0.7494,0.8767,0.7033,0.8852,1.6275,0.0104,0.9915,0.8369,0.8176,0.6352,0.5718,0.684,0.7856,0.0061,0.047,0.858585714285714,0.835333333333333
99,0.9981,0.9062,0.8183,0.6535,0.8603,0.757,0.7927,1.6569,0.0113,0.9915,0.7958,0.8283,0.6233,0.6217,0.6939,0.792,0.0053,0.0456,0.826585714285714,0.798
100,0.998,0.8791,0.8743,0.6931,0.8602,0.7291,0.8462,1.5496,0.0107,0.9916,0.8363,0.8266,0.6323,0.6394,0.7311,0.7805,0.0056,0.0452,0.84,0.813666666666667
101,0.998,0.8197,0.9246,0.8115,0.8367,0.7186,0.8966,1.5382,0.0105,0.9916,0.8144,0.8155,0.6276,0.6336,0.7053,0.7623,0.006,0.0451,0.857957142857143,0.834616666666667
102,0.9979,0.9009,0.8284,0.7783,0.7533,0.8186,0.8382,1.5102,0.0102,0.9915,0.8206,0.7296,0.6167,0.5489,0.7031,0.7438,0.007,0.0471,0.845085714285714,0.819616666666667
103,0.9979,0.8957,0.8649,0.7054,0.8136,0.6399,0.7308,1.6826,0.011,0.9914,0.8748,0.7984,0.617,0.5782,0.7153,0.7683,0.0043,0.0445,0.806885714285714,0.77505
104,0.998,0.8253,0.8843,0.7886,0.8292,0.8559,0.9004,1.7966,0.0091,0.9914,0.8735,0.7962,0.619,0.6134,0.7458,0.7688,0.0057,0.0435,0.868814285714286,0.847283333333333
105,0.998,0.8232,0.9042,0.7666,0.7899,0.5963,0.8491,1.4655,0.0111,0.9914,0.8127,0.822,0.6126,0.5994,0.7084,0.7876,0.0056,0.0435,0.818185714285714,0.788216666666667
106,0.9978,0.806,0.8659,0.7305,0.8174,0.6989,0.8136,1.5139,0.0101,0.9914,0.8629,0.7921,0.5998,0.6262,0.7225,0.745,0.0049,0.0428,0.818585714285714,0.788716666666667
107,0.9979,0.8805,0.8541,0.745,0.8794,0.6854,0.8451,1.9211,0.0093,0.9912,0.8437,0.8145,0.6027,0.6561,0.7342,0.7636,0.0048,0.0419,0.841057142857143,0.814916666666667
108,0.9979,0.9108,0.812,0.7061,0.7504,0.8305,0.8051,1.7428,0.0098,0.9912,0.8288,0.7974,0.6126,0.5798,0.7228,0.7237,0.0043,0.0432,0.8304,0.802483333333334
109,0.9978,0.8122,0.7277,0.5742,0.8347,0.6301,0.7928,1.4628,0.012,0.9913,0.843,0.7501,0.579,0.5865,0.7123,0.7123,0.0097,0.0442,0.767071428571429,0.728616666666667
110,0.998,0.8861,0.7869,0.6577,0.7723,0.8163,0.8039,1.7805,0.0103,0.9914,0.8508,0.7423,0.5763,0.5836,0.7241,0.7368,0.0045,0.0441,0.817314285714286,0.7872
111,0.9979,0.8155,0.8426,0.7486,0.8214,0.7602,0.8267,1.4458,0.0108,0.9912,0.7469,0.8211,0.6073,0.5878,0.6945,0.7733,0.0063,0.0436,0.830414285714286,0.8025
112,0.9979,0.8818,0.8872,0.8284,0.8299,0.7915,0.8869,1.7091,0.0089,0.9912,0.8067,0.8083,0.609,0.6025,0.7097,0.7652,0.0034,0.0426,0.871942857142857,0.85095
113,0.9979,0.8726,0.7792,0.7281,0.6978,0.8208,0.8477,1.4974,0.0107,0.9912,0.8167,0.8188,0.6197,0.5411,0.7154,0.7869,0.0058,0.0431,0.820585714285714,0.791033333333333
114,0.9979,0.8534,0.8786,0.7702,0.8088,0.6794,0.8695,1.6206,0.0101,0.9913,0.866,0.7922,0.6447,0.5826,0.7483,0.7707,0.0038,0.0423,0.836828571428572,0.809983333333333
115,0.9981,0.8733,0.7885,0.6287,0.7679,0.7661,0.8603,1.7945,0.011,0.9913,0.8634,0.779,0.6411,0.5942,0.7431,0.7691,0.0075,0.042,0.811842857142857,0.7808
116,0.998,0.9049,0.8369,0.7946,0.8586,0.7173,0.8913,2.0761,0.0093,0.9914,0.856,0.779,0.6425,0.5834,0.7468,0.7427,0.0043,0.0434,0.857371428571429,0.833933333333333
117,0.9978,0.8926,0.8536,0.7534,0.8008,0.8016,0.8882,1.82,0.0091,0.9911,0.8497,0.7956,0.6202,0.605,0.7169,0.7906,0.0042,0.042,0.855428571428571,0.8317
118,0.9979,0.7889,0.8387,0.669,0.7758,0.6285,0.7904,1.6845,0.0114,0.991,0.8362,0.8053,0.6178,0.6288,0.7088,0.769,0.0048,0.0399,0.784171428571429,0.74855
119,0.998,0.8796,0.8814,0.6966,0.8797,0.6922,0.8961,2.0395,0.0101,0.9912,0.869,0.821,0.6162,0.6735,0.6841,0.7618,0.0043,0.0404,0.846228571428571,0.820933333333333
120,0.9976,0.8244,0.8273,0.7355,0.6711,0.6476,0.8201,1.4302,0.0103,0.9911,0.8624,0.7994,0.5835,0.6733,0.6956,0.7687,0.0061,0.0397,0.789085714285714,0.754333333333334
121,0.9977,0.7588,0.8644,0.7941,0.8107,0.6608,0.8852,1.703,0.0098,0.991,0.8691,0.7675,0.5698,0.619,0.7092,0.7574,0.0041,0.0418,0.824528571428571,0.795666666666667
122,0.998,0.887,0.8682,0.7088,0.8513,0.7375,0.8275,2.1986,0.0098,0.9912,0.8251,0.8146,0.6082,0.6737,0.7189,0.793,0.0045,0.0398,0.839757142857143,0.813383333333333
123,0.9978,0.8869,0.8775,0.8004,0.8313,0.6997,0.8844,1.9975,0.0088,0.991,0.8563,0.8189,0.5916,0.6496,0.6877,0.7763,0.0045,0.04,0.854,0.830033333333333
124,0.9979,0.891,0.892,0.7927,0.8354,0.8172,0.894,2.3003,0.0082,0.9909,0.8813,0.8253,0.5677,0.6515,0.7231,0.7878,0.0043,0.0383,0.874314285714286,0.853716666666667
125,0.9978,0.8388,0.8864,0.6766,0.7942,0.703,0.7863,1.749,0.0097,0.9909,0.8322,0.8254,0.5572,0.6339,0.7247,0.7668,0.0043,0.0385,0.811871428571429,0.780883333333333
126,0.9976,0.7906,0.7588,0.6664,0.5874,0.759,0.7793,1.4868,0.0103,0.991,0.8365,0.8143,0.5675,0.6629,0.6996,0.756,0.0049,0.0378,0.762728571428571,0.723583333333333
127,0.9979,0.8784,0.8174,0.7253,0.8247,0.7473,0.7854,1.7348,0.0099,0.991,0.854,0.7778,0.5607,0.6272,0.7138,0.743,0.0041,0.0394,0.8252,0.796416666666667
128,0.9978,0.8451,0.8035,0.7671,0.8303,0.6731,0.8627,1.9267,0.0092,0.9909,0.8192,0.7993,0.5444,0.6404,0.6963,0.7717,0.0033,0.0382,0.825657142857143,0.796966666666667
129,0.9978,0.6976,0.8095,0.6703,0.7634,0.7087,0.8558,1.6677,0.01,0.9908,0.8179,0.801,0.5412,0.6273,0.747,0.7681,0.0052,0.0379,0.786157142857143,0.750883333333333
130,0.9977,0.8346,0.8753,0.8181,0.8484,0.7191,0.8845,1.9358,0.0086,0.9907,0.7732,0.7989,0.5572,0.6011,0.7507,0.7839,0.0037,0.0391,0.853957142857143,0.83
131,0.9978,0.8634,0.8714,0.803,0.8598,0.7688,0.9012,2.03,0.0083,0.9909,0.7836,0.8154,0.592,0.6645,0.7312,0.7814,0.004,0.038,0.866485714285714,0.8446
132,0.9979,0.8751,0.9096,0.8387,0.8834,0.8147,0.9147,2.3255,0.0075,0.9911,0.8376,0.8196,0.5763,0.6674,0.7178,0.785,0.0043,0.0383,0.890585714285714,0.8727
133,0.9975,0.8126,0.8791,0.7529,0.8344,0.4226,0.8448,1.987,0.0102,0.991,0.8499,0.8222,0.6067,0.6118,0.7385,0.7885,0.0049,0.0375,0.791985714285714,0.757733333333333
134,0.9977,0.9094,0.875,0.726,0.8246,0.7435,0.8428,2.3879,0.0076,0.9909,0.8676,0.8215,0.5674,0.6561,0.676,0.7722,0.0038,0.0375,0.845571428571429,0.820216666666667
135,0.9979,0.8929,0.8609,0.7765,0.8399,0.6926,0.8903,2.3863,0.0089,0.9906,0.8614,0.8082,0.5633,0.6384,0.7346,0.766,0.0043,0.0362,0.850142857142857,0.825516666666667
136,0.9979,0.9141,0.7933,0.7848,0.8196,0.8393,0.8597,2.1658,0.0086,0.9909,0.8903,0.8147,0.5908,0.6496,0.7411,0.7734,0.0039,0.0367,0.858385714285715,0.835133333333333
137,0.9978,0.8971,0.8206,0.7299,0.851,0.8141,0.8627,2.334,0.008,0.9908,0.8676,0.7991,0.5787,0.6467,0.7216,0.7489,0.0045,0.037,0.853314285714286,0.829233333333333
138,0.9975,0.881,0.6885,0.6375,0.7186,0.7001,0.5842,1.6821,0.0104,0.9905,0.8513,0.7942,0.5505,0.5838,0.7056,0.7107,0.0054,0.0381,0.743914285714286,0.70165
139,0.9978,0.9192,0.8684,0.7197,0.8616,0.8228,0.8275,2.71,0.0074,0.9907,0.8819,0.7824,0.5432,0.6363,0.7346,0.6982,0.0029,0.0364,0.859571428571429,0.836533333333334
140,0.9978,0.8649,0.8081,0.5771,0.7943,0.7054,0.6689,2.0845,0.01,0.9907,0.8544,0.8022,0.5385,0.6551,0.727,0.7324,0.0051,0.0363,0.773785714285714,0.73645
141,0.9979,0.9057,0.8702,0.6923,0.829,0.8147,0.7938,2.3723,0.0085,0.9909,0.8483,0.8132,0.5662,0.6533,0.7294,0.7374,0.0034,0.036,0.843371428571429,0.817616666666667
142,0.9978,0.8949,0.8847,0.7554,0.8589,0.7867,0.8819,2.4885,0.0077,0.9905,0.8937,0.7911,0.5377,0.6326,0.7365,0.7839,0.004,0.0361,0.865757142857143,0.84375
143,0.9975,0.8579,0.7777,0.7181,0.8503,0.6324,0.8456,2.094,0.0087,0.9905,0.859,0.8232,0.5717,0.617,0.7158,0.7754,0.0045,0.0364,0.811357142857143,0.780333333333333
144,0.9977,0.9028,0.8946,0.7651,0.8803,0.8776,0.9153,2.7295,0.0067,0.9905,0.834,0.8125,0.5389,0.6442,0.7301,0.7539,0.003,0.036,0.890485714285714,0.872616666666667
145,0.9978,0.9231,0.8531,0.7533,0.8847,0.7986,0.8592,2.6336,0.0076,0.9906,0.8392,0.8034,0.5493,0.6805,0.7186,0.7596,0.0041,0.0353,0.867114285714286,0.845333333333334
146,0.9978,0.8923,0.9109,0.748,0.8298,0.7417,0.8846,2.384,0.0083,0.9906,0.8682,0.8382,0.5438,0.7107,0.7298,0.7738,0.0033,0.0344,0.857871428571429,0.83455
147,0.9978,0.8872,0.8666,0.7943,0.8626,0.8046,0.8485,2.5546,0.0072,0.9905,0.8162,0.8395,0.5397,0.6672,0.7022,0.7485,0.0066,0.0359,0.865942857142857,0.843966666666667
148,0.9978,0.8452,0.8284,0.6524,0.8698,0.7238,0.7677,2.2393,0.0092,0.9906,0.8417,0.8209,0.5412,0.6429,0.752,0.7501,0.0042,0.0361,0.812157142857143,0.781216666666667
149,0.9979,0.8887,0.873,0.7853,0.854,0.8265,0.8536,2.3853,0.0081,0.9907,0.8481,0.8365,0.546,0.6624,0.7215,0.7504,0.0036,0.0354,0.868428571428572,0.84685
150,0.9977,0.8132,0.8702,0.7773,0.7793,0.7853,0.9044,2.0358,0.0085,0.9905,0.8722,0.8088,0.5615,0.6561,0.704,0.7632,0.005,0.0348,0.846771428571429,0.821616666666667
151,0.9977,0.8665,0.8574,0.6712,0.8494,0.7624,0.8236,2.2454,0.0084,0.9906,0.8345,0.8173,0.5576,0.6657,0.7367,0.7947,0.0042,0.0343,0.8326,0.805083333333334
152,0.9979,0.7977,0.8566,0.5527,0.6364,0.7188,0.7845,1.5824,0.0119,0.9905,0.857,0.8176,0.5636,0.6661,0.7086,0.7627,0.0053,0.035,0.763514285714286,0.72445
153,0.9977,0.9018,0.8459,0.7687,0.7952,0.8499,0.8105,2.2071,0.0077,0.9907,0.8566,0.8193,0.5861,0.6083,0.7152,0.7233,0.004,0.0365,0.852814285714286,0.828666666666667
154,0.9977,0.9015,0.7954,0.7161,0.776,0.8544,0.7942,2.1504,0.0083,0.9903,0.8392,0.8295,0.5522,0.6155,0.7384,0.7338,0.0041,0.0343,0.833614285714286,0.806266666666667
155,0.9977,0.9118,0.841,0.7885,0.8211,0.8766,0.8398,2.4484,0.0074,0.9904,0.8705,0.803,0.5666,0.664,0.7563,0.7464,0.0031,0.0333,0.868071428571429,0.846466666666667
156,0.9977,0.9182,0.8754,0.785,0.8121,0.8614,0.8558,2.5134,0.0073,0.9903,0.8744,0.7997,0.5484,0.6883,0.7757,0.7582,0.0031,0.0321,0.872228571428571,0.851316666666667
157,0.9978,0.9078,0.8431,0.74,0.8045,0.8605,0.8299,2.2406,0.0082,0.9903,0.8672,0.8271,0.5611,0.6603,0.7634,0.7718,0.0035,0.0318,0.8548,0.830966666666667
158,0.9977,0.9005,0.8469,0.7891,0.8138,0.8893,0.8651,2.4312,0.0073,0.9903,0.8873,0.7936,0.5519,0.6863,0.761,0.7691,0.003,0.0312,0.871771428571429,0.850783333333333
159,0.9978,0.896,0.88,0.7734,0.8622,0.7989,0.886,2.6584,0.0072,0.9903,0.8796,0.8162,0.565,0.6732,0.7637,0.7687,0.003,0.0312,0.870614285714286,0.849416666666667
160,0.9977,0.9009,0.8621,0.7671,0.8108,0.796,0.8571,2.3794,0.0078,0.9902,0.8534,0.8007,0.5353,0.7015,0.721,0.7552,0.0033,0.0312,0.855957142857143,0.832333333333333
161,0.9978,0.9027,0.8824,0.7893,0.8581,0.882,0.8919,2.8285,0.0068,0.9902,0.8695,0.8171,0.5468,0.6771,0.7509,0.7917,0.0028,0.0315,0.886314285714286,0.867733333333333
162,0.9978,0.9185,0.8635,0.7375,0.8343,0.8961,0.8702,2.6595,0.0072,0.9902,0.8819,0.8033,0.5371,0.6791,0.78,0.7815,0.0038,0.0315,0.873985714285714,0.85335
163,0.9977,0.8716,0.8757,0.7425,0.8033,0.8019,0.8599,2.1806,0.0076,0.9903,0.8595,0.8114,0.5378,0.6568,0.7751,0.7527,0.0042,0.0317,0.850371428571429,0.825816666666667
164,0.9979,0.9114,0.881,0.7362,0.8525,0.8358,0.8629,2.6828,0.0075,0.9902,0.8588,0.8288,0.5339,0.6632,0.7515,0.7602,0.0021,0.0304,0.868242857142857,0.846633333333334
165,0.9977,0.9041,0.8171,0.7546,0.8027,0.8486,0.7943,2.3384,0.0076,0.9904,0.8741,0.8139,0.5642,0.7004,0.7631,0.7554,0.0044,0.0312,0.845585714285714,0.820233333333333
166,0.9978,0.9117,0.8751,0.7712,0.8569,0.7832,0.8528,2.6351,0.0076,0.9903,0.8639,0.8057,0.5419,0.6697,0.76,0.7575,0.0031,0.0308,0.8641,0.841816666666667
167,0.9977,0.9205,0.8472,0.7754,0.8498,0.9074,0.8662,2.6081,0.0069,0.9903,0.8519,0.8109,0.5397,0.6626,0.7705,0.7736,0.0038,0.0315,0.8806,0.861083333333334
168,0.9978,0.9229,0.8423,0.7672,0.8338,0.9013,0.8675,2.8642,0.0068,0.9902,0.8554,0.8012,0.5335,0.6698,0.7662,0.7722,0.003,0.0304,0.876114285714286,0.855833333333334
169,0.9977,0.8934,0.8715,0.7684,0.7617,0.8336,0.8482,2.3377,0.0076,0.9901,0.8689,0.8153,0.522,0.6637,0.7515,0.7595,0.0032,0.0295,0.8535,0.829466666666667
170,0.9978,0.9224,0.8296,0.724,0.8247,0.827,0.8141,2.6754,0.0076,0.9904,0.8665,0.8321,0.5619,0.6457,0.7595,0.779,0.0032,0.0309,0.848514285714286,0.823633333333333
171,0.9977,0.9028,0.8768,0.7464,0.8323,0.7878,0.8727,2.6847,0.0072,0.9903,0.8705,0.829,0.5531,0.6623,0.7416,0.7727,0.0036,0.0301,0.8595,0.836466666666667
172,0.9977,0.8973,0.8798,0.7889,0.8443,0.849,0.8851,2.4463,0.0071,0.9902,0.8394,0.8159,0.5374,0.6519,0.766,0.7771,0.0036,0.0309,0.877442857142857,0.8574
173,0.9979,0.9106,0.8464,0.694,0.8482,0.8411,0.8603,2.5145,0.008,0.9902,0.875,0.8262,0.5451,0.6861,0.7668,0.7837,0.0032,0.0298,0.856928571428571,0.833433333333333
174,0.9977,0.9206,0.8096,0.7165,0.7906,0.8509,0.8359,2.5809,0.0072,0.9902,0.8757,0.8283,0.5473,0.6678,0.7434,0.7964,0.0027,0.0292,0.845971428571429,0.820683333333333
175,0.9977,0.9038,0.8261,0.712,0.7569,0.7906,0.8165,2.3474,0.0077,0.9902,0.8884,0.8163,0.5386,0.6813,0.7489,0.7847,0.0038,0.0294,0.829085714285714,0.800983333333334
176,0.9978,0.9119,0.8743,0.7233,0.8499,0.8827,0.8859,2.8215,0.0069,0.9902,0.8893,0.8101,0.5256,0.6702,0.772,0.7693,0.0027,0.0296,0.875114285714286,0.854666666666667
177,0.9978,0.9172,0.8808,0.7611,0.8375,0.8793,0.8573,3.0336,0.0065,0.9902,0.8836,0.8242,0.5125,0.7015,0.7548,0.7685,0.0035,0.0289,0.875857142857143,0.855533333333333
178,0.9978,0.9023,0.8553,0.7247,0.8222,0.8554,0.8527,2.736,0.0072,0.9901,0.874,0.8297,0.5277,0.6676,0.7641,0.7565,0.0031,0.0288,0.858628571428572,0.835433333333334
179,0.9978,0.8911,0.8916,0.8096,0.8193,0.8867,0.9055,2.8281,0.0067,0.9901,0.8542,0.8337,0.5474,0.6526,0.7447,0.7559,0.0034,0.0288,0.885942857142857,0.8673
180,0.9978,0.9192,0.8625,0.7435,0.7924,0.8717,0.8537,2.767,0.0071,0.9901,0.8724,0.8384,0.5434,0.6459,0.7437,0.7778,0.003,0.029,0.862971428571429,0.8405
181,0.9977,0.9146,0.8498,0.7771,0.8112,0.8728,0.8728,2.7806,0.0067,0.9901,0.8629,0.8288,0.5426,0.629,0.7564,0.7612,0.0041,0.0291,0.870857142857143,0.849716666666667
182,0.9978,0.8648,0.8534,0.7191,0.8258,0.8247,0.8077,2.5535,0.008,0.9901,0.8611,0.8176,0.5418,0.6658,0.7579,0.7751,0.0034,0.0285,0.8419,0.815916666666667
183,0.9977,0.92,0.7649,0.7128,0.768,0.8742,0.7715,2.6554,0.0071,0.9903,0.8728,0.8243,0.556,0.6744,0.7694,0.769,0.0031,0.0294,0.829871428571429,0.8019
184,0.9977,0.9147,0.8415,0.7735,0.8183,0.8725,0.862,2.813,0.0065,0.9901,0.8825,0.7754,0.5448,0.6309,0.7735,0.7418,0.0026,0.0296,0.8686,0.847083333333334
185,0.9978,0.9281,0.8097,0.7519,0.8309,0.8455,0.8199,2.771,0.0075,0.99,0.8956,0.7864,0.5425,0.6643,0.7871,0.76,0.0034,0.0287,0.854828571428572,0.831
186,0.9977,0.9128,0.816,0.745,0.815,0.8611,0.8597,2.7734,0.0071,0.99,0.9092,0.823,0.527,0.6722,0.7769,0.7844,0.0032,0.0277,0.858185714285714,0.834933333333333
187,0.9977,0.9171,0.843,0.7413,0.8216,0.836,0.8347,2.7739,0.0068,0.9901,0.8946,0.8187,0.5384,0.6871,0.7695,0.7694,0.0031,0.0282,0.855914285714286,0.832283333333333
188,0.9977,0.9032,0.8671,0.7446,0.8361,0.8142,0.8637,2.7845,0.0069,0.99,0.883,0.8205,0.52,0.6731,0.7569,0.7773,0.0027,0.028,0.860942857142857,0.83815
189,0.9977,0.922,0.8689,0.7721,0.851,0.8338,0.865,3.1335,0.0064,0.9901,0.8844,0.8183,0.5198,0.7053,0.7494,0.749,0.0032,0.0287,0.872928571428571,0.852133333333333
190,0.9977,0.8982,0.8655,0.7531,0.7833,0.851,0.8816,2.6644,0.0067,0.99,0.8752,0.8359,0.5164,0.6781,0.7538,0.7714,0.0035,0.0282,0.861485714285714,0.838783333333333
191,0.9976,0.9277,0.8453,0.7489,0.7795,0.8748,0.8644,2.8513,0.0063,0.9898,0.8796,0.8202,0.5079,0.6374,0.7659,0.7829,0.0029,0.0277,0.8626,0.8401
192,0.9977,0.9281,0.8454,0.7367,0.8333,0.8701,0.8691,3.0729,0.0064,0.9899,0.8654,0.8346,0.5146,0.6786,0.763,0.788,0.0025,0.0272,0.868628571428572,0.847116666666667
193,0.9977,0.9223,0.7633,0.655,0.7672,0.8616,0.7881,2.5485,0.0076,0.9899,0.8788,0.8234,0.5163,0.6948,0.7657,0.762,0.0032,0.0273,0.822171428571429,0.792916666666667
194,0.9977,0.9097,0.8326,0.6905,0.7773,0.8112,0.8085,2.4482,0.0075,0.99,0.8849,0.7948,0.5261,0.6318,0.7645,0.7582,0.0039,0.0286,0.8325,0.804966666666667
195,0.9977,0.9181,0.8635,0.7108,0.8041,0.8683,0.8723,2.8554,0.0067,0.9899,0.8675,0.8227,0.5265,0.6504,0.7592,0.7545,0.0024,0.0283,0.862114285714286,0.839516666666667
196,0.9977,0.9291,0.87,0.796,0.8266,0.9031,0.8857,3.2208,0.0059,0.99,0.8759,0.8271,0.5325,0.6826,0.7625,0.7745,0.0029,0.0269,0.886885714285715,0.868416666666667
197,0.9977,0.8966,0.8345,0.7176,0.7666,0.7824,0.8158,2.7397,0.0071,0.99,0.861,0.8241,0.5511,0.6766,0.7513,0.7538,0.0035,0.0274,0.830171428571429,0.80225
198,0.9978,0.9247,0.833,0.7412,0.8506,0.8441,0.8641,3.1227,0.0064,0.9899,0.8614,0.7894,0.5185,0.6745,0.7659,0.7423,0.0042,0.0273,0.865071428571429,0.84295
199,0.9977,0.9226,0.8604,0.7538,0.8549,0.8805,0.8828,3.1634,0.0062,0.99,0.8819,0.7623,0.5251,0.7133,0.7635,0.7316,0.0026,0.0278,0.878957142857143,0.859166666666667
200,0.9976,0.9117,0.7409,0.6263,0.7008,0.8182,0.7276,2.2064,0.0082,0.9899,0.8905,0.802,0.5366,0.687,0.7343,0.7758,0.0038,0.0265,0.789014285714286,0.75425
201,0.9976,0.815,0.8832,0.723,0.8022,0.7743,0.8606,2.5232,0.0072,0.9899,0.8624,0.8182,0.5139,0.6634,0.7266,0.7687,0.0064,0.0275,0.836557142857143,0.809716666666667
202,0.9976,0.8705,0.8198,0.725,0.7869,0.8674,0.855,2.4674,0.0069,0.9901,0.8247,0.814,0.5292,0.6712,0.7678,0.7698,0.0028,0.0284,0.846028571428572,0.820766666666667
203,0.9976,0.8973,0.841,0.7209,0.83,0.8412,0.8335,2.6177,0.0066,0.9899,0.8706,0.8033,0.5267,0.6432,0.7695,0.7744,0.0024,0.0275,0.851642857142857,0.827316666666667
204,0.9976,0.9132,0.8603,0.764,0.8322,0.8663,0.8704,2.8874,0.0061,0.9898,0.8804,0.8193,0.4964,0.6597,0.7747,0.7618,0.0029,0.0265,0.872,0.851066666666667
205,0.9976,0.9131,0.8451,0.7511,0.7599,0.887,0.8418,2.723,0.0065,0.9898,0.8589,0.844,0.5155,0.6762,0.7606,0.7697,0.004,0.0267,0.856514285714286,0.833
206,0.9976,0.9073,0.8701,0.7392,0.8021,0.8021,0.8376,2.9456,0.0064,0.9899,0.8882,0.8175,0.5232,0.6431,0.775,0.7557,0.0026,0.0275,0.850857142857143,0.8264
207,0.9976,0.8903,0.8944,0.755,0.818,0.7401,0.8431,2.7506,0.0067,0.9899,0.8843,0.8378,0.5263,0.6347,0.7628,0.7694,0.0033,0.0268,0.848357142857143,0.823483333333333
208,0.9976,0.8934,0.8638,0.7375,0.7815,0.8021,0.8344,2.6031,0.0066,0.9898,0.8862,0.8353,0.5074,0.6578,0.7421,0.7889,0.0024,0.0266,0.844328571428571,0.818783333333333
209,0.9977,0.902,0.8207,0.7194,0.7937,0.8283,0.8242,2.5136,0.0073,0.9898,0.8641,0.8186,0.528,0.6692,0.739,0.779,0.0058,0.0267,0.840857142857143,0.814716666666667
210,0.9977,0.9016,0.8827,0.741,0.8602,0.8685,0.8626,2.9692,0.006,0.9901,0.8734,0.8197,0.5476,0.6753,0.7313,0.7556,0.0024,0.028,0.873471428571429,0.852766666666667
211,0.9977,0.8819,0.8543,0.73,0.8275,0.7879,0.8144,2.6559,0.0072,0.9898,0.8342,0.8326,0.5319,0.6918,0.739,0.7628,0.0033,0.0266,0.841957142857143,0.816
212,0.9976,0.9008,0.8908,0.7467,0.8281,0.8506,0.8665,2.9486,0.0061,0.9899,0.8725,0.8369,0.5388,0.6975,0.7469,0.7616,0.003,0.0267,0.868728571428572,0.84725
213,0.9977,0.9232,0.8828,0.7776,0.8529,0.8943,0.8968,3.3129,0.0056,0.9899,0.8885,0.8376,0.5378,0.6919,0.7737,0.7798,0.0029,0.0261,0.889328571428572,0.871266666666667
214,0.9976,0.9056,0.8717,0.7596,0.8429,0.841,0.8719,2.9876,0.0061,0.9898,0.8732,0.835,0.5252,0.6899,0.7438,0.7956,0.0026,0.0265,0.870042857142857,0.848783333333333
215,0.9976,0.8918,0.837,0.7594,0.7915,0.8492,0.8697,2.7967,0.0065,0.9898,0.8858,0.829,0.5316,0.6998,0.7609,0.7787,0.0033,0.0257,0.8566,0.8331
216,0.9976,0.9308,0.861,0.7574,0.8685,0.8808,0.8813,3.2839,0.0056,0.9899,0.8782,0.8134,0.5241,0.7019,0.7666,0.7588,0.0026,0.0265,0.882485714285714,0.8633
217,0.9976,0.8936,0.7823,0.6922,0.7745,0.7462,0.7792,2.5571,0.0077,0.9898,0.8541,0.8292,0.527,0.6854,0.776,0.7817,0.0039,0.0259,0.809371428571429,0.778
218,0.9976,0.8824,0.8467,0.7121,0.8245,0.82,0.853,2.7597,0.0068,0.9899,0.8643,0.8187,0.5159,0.6552,0.7526,0.7654,0.0026,0.0273,0.848042857142857,0.823116666666667
219,0.9977,0.9112,0.8793,0.7622,0.8377,0.8512,0.8898,3.1189,0.0061,0.9898,0.8593,0.8289,0.5246,0.6763,0.7573,0.7785,0.0029,0.0263,0.875585714285714,0.855233333333334
220,0.9975,0.8658,0.8635,0.7812,0.7536,0.7568,0.8657,2.6147,0.0066,0.9899,0.8733,0.8235,0.5242,0.6954,0.7604,0.7716,0.004,0.0267,0.840585714285714,0.814433333333333
221,0.9977,0.9229,0.8395,0.6913,0.8023,0.8703,0.8502,3.0404,0.0062,0.9898,0.8829,0.8268,0.5275,0.6612,0.7531,0.772,0.0022,0.0265,0.853457142857143,0.829416666666667
222,0.9976,0.9078,0.8513,0.6789,0.7844,0.8318,0.8187,2.8104,0.0068,0.9898,0.8749,0.8305,0.5173,0.7044,0.7472,0.7631,0.0042,0.0263,0.838642857142857,0.81215
223,0.9976,0.9261,0.8844,0.756,0.8172,0.8107,0.8486,2.962,0.0061,0.9898,0.8976,0.8297,0.522,0.6798,0.7526,0.7486,0.0029,0.0265,0.862942857142857,0.8405
224,0.9976,0.9264,0.8373,0.736,0.8147,0.848,0.8515,2.9121,0.0063,0.9898,0.8815,0.8068,0.533,0.6628,0.7435,0.7517,0.0026,0.0261,0.858785714285714,0.83565
225,0.9976,0.9283,0.8459,0.7638,0.8251,0.8984,0.864,3.2603,0.0057,0.9897,0.8791,0.8254,0.5219,0.698,0.7652,0.7785,0.0024,0.025,0.874728571428572,0.85425
226,0.9977,0.9293,0.8617,0.7932,0.8443,0.882,0.8903,3.4906,0.0054,0.9899,0.8969,0.8172,0.5467,0.6975,0.7697,0.7692,0.0032,0.0257,0.8855,0.8668
227,0.9976,0.928,0.8591,0.7228,0.8567,0.8514,0.8799,3.5434,0.0056,0.9898,0.8905,0.8146,0.5337,0.7222,0.7454,0.7653,0.0029,0.0249,0.870785714285714,0.84965
228,0.9976,0.923,0.8412,0.7783,0.8038,0.8521,0.8711,3.065,0.0061,0.9897,0.8937,0.7981,0.5205,0.7093,0.7588,0.7812,0.0031,0.0256,0.866728571428572,0.844916666666667
229,0.9976,0.9292,0.8491,0.7538,0.7993,0.8674,0.8586,3.4349,0.0056,0.9897,0.9021,0.8293,0.5252,0.6962,0.7535,0.7721,0.0019,0.0247,0.865,0.8429
230,0.9976,0.9157,0.7946,0.7383,0.8349,0.8491,0.8355,3.11,0.0062,0.9898,0.8823,0.7968,0.5433,0.6855,0.7744,0.774,0.0049,0.0265,0.852242857142857,0.828016666666667
231,0.9976,0.9032,0.8425,0.7213,0.829,0.8124,0.8571,3.0075,0.0064,0.9897,0.8641,0.7988,0.5195,0.6943,0.7678,0.7759,0.0023,0.0253,0.851871428571429,0.827583333333334
232,0.9975,0.9119,0.7897,0.6078,0.815,0.7992,0.7983,2.8855,0.007,0.9897,0.8679,0.8157,0.5189,0.7097,0.7455,0.7571,0.0025,0.0249,0.817057142857143,0.786983333333333
233,0.9976,0.9253,0.8049,0.7743,0.809,0.8643,0.8266,2.9824,0.006,0.9898,0.8828,0.8342,0.5299,0.719,0.7671,0.7764,0.0034,0.0255,0.857428571428572,0.834066666666667
234,0.9977,0.9165,0.8383,0.7012,0.8447,0.8068,0.834,3.007,0.0069,0.9897,0.8651,0.8175,0.52,0.7073,0.7406,0.7649,0.0027,0.0257,0.848457142857143,0.823583333333333
235,0.9976,0.9132,0.8242,0.7123,0.829,0.8076,0.8491,3.0414,0.0065,0.9897,0.8718,0.8281,0.5317,0.7276,0.7655,0.7817,0.0025,0.0253,0.847571428571429,0.822566666666667
236,0.9976,0.9125,0.842,0.6625,0.836,0.8163,0.7917,3.0302,0.0067,0.9898,0.8725,0.8303,0.5155,0.7141,0.7485,0.7591,0.0025,0.025,0.836942857142857,0.810166666666667
237,0.9975,0.8949,0.8294,0.7655,0.8121,0.8235,0.8354,2.882,0.006,0.9897,0.8341,0.8166,0.5133,0.6955,0.744,0.7493,0.0035,0.0255,0.851185714285714,0.8268
238,0.9976,0.9113,0.8337,0.7185,0.835,0.8877,0.8329,3.333,0.0056,0.9897,0.8552,0.8115,0.5313,0.6954,0.7442,0.7451,0.0027,0.0251,0.859528571428572,0.836516666666667
239,0.9977,0.8911,0.8543,0.6675,0.8152,0.8492,0.8409,2.9607,0.0067,0.9896,0.8427,0.8181,0.5299,0.7036,0.7646,0.7537,0.0033,0.0249,0.845128571428571,0.8197
240,0.9977,0.8897,0.8876,0.6884,0.8627,0.8153,0.8636,3.0995,0.0065,0.9898,0.8497,0.8259,0.5372,0.7286,0.757,0.7705,0.003,0.0248,0.857857142857143,0.83455
241,0.9976,0.905,0.883,0.768,0.7922,0.816,0.8681,2.6964,0.0064,0.9897,0.8259,0.8283,0.5074,0.7133,0.7526,0.7706,0.0033,0.0248,0.861414285714286,0.838716666666667
242,0.9977,0.9059,0.8906,0.7381,0.8365,0.8615,0.8874,2.9442,0.0065,0.9897,0.8422,0.8404,0.5248,0.6723,0.7574,0.7908,0.0026,0.0254,0.873957142857143,0.853333333333334
243,0.9976,0.8739,0.8741,0.7273,0.7973,0.8709,0.876,2.9086,0.006,0.9897,0.8316,0.8453,0.5137,0.7087,0.7683,0.7949,0.0021,0.0247,0.859585714285714,0.836583333333333
244,0.9977,0.9199,0.8893,0.7533,0.8614,0.8894,0.865,3.6494,0.0057,0.9897,0.8682,0.8334,0.5222,0.7182,0.7645,0.7769,0.0029,0.0247,0.882285714285715,0.86305
245,0.9976,0.8709,0.8724,0.746,0.8393,0.8546,0.8566,3.1749,0.0061,0.9898,0.8158,0.8197,0.5203,0.71,0.7631,0.7732,0.0043,0.0253,0.862485714285714,0.839966666666667
246,0.9976,0.8855,0.8584,0.7431,0.8526,0.8549,0.8544,3.2184,0.006,0.9897,0.8464,0.826,0.5303,0.6916,0.7637,0.7642,0.0035,0.0252,0.863785714285715,0.841483333333334
247,0.9975,0.9059,0.8947,0.7422,0.837,0.8738,0.8638,3.5086,0.0053,0.9896,0.8547,0.8256,0.4929,0.7116,0.7544,0.759,0.002,0.0246,0.873557142857143,0.8529
248,0.9977,0.892,0.8505,0.7261,0.8151,0.8812,0.8178,3.0545,0.0065,0.9896,0.8412,0.836,0.5193,0.6901,0.7598,0.7681,0.0029,0.0251,0.854342857142857,0.83045
249,0.9976,0.8836,0.8412,0.7216,0.7754,0.8679,0.8254,2.8976,0.0062,0.9896,0.8602,0.8255,0.5219,0.7124,0.7743,0.7665,0.0024,0.0244,0.844671428571429,0.819183333333334
250,0.9976,0.8784,0.7933,0.7482,0.7889,0.8579,0.8395,2.8288,0.0066,0.9899,0.8682,0.7976,0.5466,0.7072,0.7553,0.7644,0.0035,0.0256,0.8434,0.8177
251,0.9977,0.9131,0.86,0.7633,0.8419,0.8624,0.864,3.3988,0.0059,0.9897,0.8315,0.7974,0.5299,0.6906,0.7414,0.7605,0.0025,0.0247,0.871771428571429,0.850783333333333
252,0.9975,0.8746,0.7779,0.6591,0.7068,0.829,0.7307,2.8084,0.0069,0.9896,0.8624,0.8166,0.5196,0.6877,0.7544,0.7588,0.0034,0.0242,0.796514285714286,0.763016666666667
253,0.9976,0.8997,0.8634,0.7562,0.8187,0.8602,0.8458,3.2031,0.0058,0.9896,0.8813,0.8004,0.5108,0.6794,0.7516,0.7214,0.0021,0.0253,0.863085714285715,0.840666666666667
254,0.9976,0.8763,0.875,0.7375,0.8165,0.8419,0.8579,3.3902,0.0057,0.9895,0.8816,0.8293,0.5078,0.7106,0.761,0.7593,0.0027,0.0235,0.857528571428572,0.834183333333333
255,0.9976,0.9101,0.8924,0.7573,0.8548,0.9027,0.8785,3.6124,0.0053,0.9897,0.8449,0.8103,0.5224,0.7152,0.7586,0.7424,0.0025,0.0241,0.884771428571429,0.865966666666667
256,0.9976,0.929,0.8973,0.7647,0.8664,0.9073,0.8839,3.8565,0.0048,0.9896,0.8636,0.8149,0.5145,0.7163,0.7604,0.7603,0.0026,0.0236,0.892314285714286,0.874766666666667
257,0.9976,0.9251,0.8365,0.7495,0.8261,0.8896,0.8551,3.3038,0.0057,0.9896,0.8727,0.8024,0.5085,0.7074,0.7605,0.773,0.003,0.0231,0.8685,0.846983333333334
258,0.9977,0.9225,0.8289,0.6867,0.8005,0.8823,0.834,3.3321,0.0061,0.9896,0.8759,0.8312,0.4986,0.7014,0.7501,0.773,0.0027,0.0236,0.850371428571429,0.825816666666667
259,0.9976,0.9125,0.8648,0.6994,0.8211,0.8496,0.8258,3.1062,0.0063,0.9896,0.8778,0.8175,0.5253,0.6959,0.7565,0.7665,0.0022,0.0243,0.852971428571429,0.828866666666667
260,0.9976,0.9183,0.7529,0.6666,0.7944,0.917,0.8164,3.2477,0.0063,0.9895,0.8918,0.8034,0.523,0.7019,0.78,0.7528,0.0025,0.0236,0.8376,0.810933333333333
261,0.9976,0.9115,0.8279,0.6881,0.8141,0.8783,0.8041,3.1568,0.0061,0.9896,0.8817,0.794,0.5161,0.695,0.7803,0.7403,0.0027,0.0242,0.845942857142857,0.820666666666667
262,0.9975,0.9043,0.8476,0.7613,0.7798,0.8761,0.848,3.0779,0.0058,0.9896,0.8636,0.8155,0.5173,0.6588,0.7699,0.751,0.0028,0.0246,0.859228571428572,0.836183333333334
263,0.9976,0.9035,0.84,0.6829,0.8144,0.8404,0.826,3.2363,0.0062,0.9897,0.8563,0.8403,0.5238,0.6498,0.7594,0.7571,0.0026,0.0247,0.843542857142857,0.817866666666667
264,0.9977,0.8948,0.7723,0.6378,0.7504,0.8745,0.8161,2.8268,0.0074,0.9896,0.8665,0.8372,0.5202,0.7023,0.7513,0.7707,0.0037,0.024,0.820514285714286,0.790983333333333
265,0.9975,0.8141,0.8095,0.7167,0.8096,0.7772,0.8459,2.8331,0.0066,0.9897,0.8703,0.7879,0.5129,0.7186,0.7655,0.771,0.0025,0.024,0.824357142857143,0.7955
266,0.9976,0.8821,0.8122,0.7238,0.82,0.823,0.8461,2.9651,0.0063,0.9897,0.8494,0.8036,0.5064,0.6931,0.7643,0.7739,0.0021,0.025,0.843542857142857,0.817866666666667
267,0.9976,0.913,0.8978,0.7703,0.8467,0.8766,0.8839,3.545,0.0052,0.9897,0.8901,0.8288,0.5058,0.7393,0.7658,0.7885,0.0025,0.0238,0.8837,0.864716666666667
268,0.9976,0.9088,0.8741,0.7932,0.8541,0.8675,0.8829,3.3874,0.0056,0.9896,0.8709,0.834,0.5155,0.7359,0.739,0.7888,0.004,0.0233,0.8826,0.863433333333333
269,0.9976,0.8815,0.8812,0.754,0.8074,0.8537,0.8708,3.1131,0.0057,0.9895,0.8595,0.8361,0.5101,0.7083,0.7404,0.7852,0.0031,0.0238,0.863742857142857,0.841433333333333
270,0.9975,0.8848,0.7286,0.6338,0.7314,0.8055,0.6675,2.5347,0.0079,0.9896,0.8897,0.8341,0.5132,0.6807,0.7502,0.7591,0.0038,0.0244,0.778442857142857,0.741933333333333
271,0.9975,0.8909,0.8592,0.7437,0.7572,0.8812,0.8399,2.9361,0.0059,0.9896,0.8925,0.8192,0.4946,0.6975,0.7557,0.7509,0.0024,0.0247,0.8528,0.828683333333334
272,0.9976,0.8873,0.8885,0.7143,0.8335,0.8663,0.8771,3.1636,0.006,0.9896,0.8616,0.8426,0.5166,0.6898,0.7398,0.7711,0.0022,0.0238,0.866371428571429,0.8445
273,0.9976,0.8945,0.8207,0.7057,0.8204,0.8755,0.8326,3.1239,0.006,0.9896,0.8668,0.8408,0.504,0.693,0.7511,0.7842,0.0035,0.0237,0.849571428571429,0.8249
274,0.9976,0.9189,0.8767,0.7413,0.8466,0.9048,0.8487,3.7076,0.0052,0.9895,0.869,0.8287,0.5068,0.7034,0.739,0.7787,0.002,0.024,0.876371428571429,0.856166666666667
275,0.9976,0.9152,0.849,0.7352,0.793,0.8787,0.8255,3.3711,0.0055,0.9895,0.8781,0.8519,0.4884,0.6959,0.7394,0.7678,0.0024,0.0225,0.856314285714286,0.832766666666667
276,0.9976,0.9023,0.8116,0.6968,0.7962,0.8767,0.8162,2.9417,0.0066,0.9895,0.8793,0.827,0.5145,0.7149,0.751,0.7727,0.0027,0.0236,0.842485714285714,0.816633333333333
277,0.9977,0.8936,0.8906,0.7177,0.8548,0.8575,0.8731,3.3933,0.0058,0.9896,0.8828,0.8276,0.5185,0.7067,0.7719,0.7763,0.002,0.0235,0.869285714285714,0.847883333333333
278,0.9976,0.9094,0.8649,0.734,0.818,0.8697,0.8623,3.3619,0.0056,0.9895,0.858,0.846,0.4912,0.7298,0.7542,0.7716,0.0025,0.0222,0.865128571428572,0.84305
279,0.9976,0.9164,0.8583,0.7733,0.8612,0.8915,0.8662,3.5459,0.0051,0.9894,0.892,0.8293,0.4994,0.7111,0.7465,0.77,0.0023,0.0222,0.880642857142857,0.86115
280,0.9976,0.9154,0.8682,0.7579,0.8553,0.8858,0.8671,3.359,0.0053,0.9894,0.8868,0.8264,0.4997,0.7226,0.7577,0.766,0.0029,0.0221,0.878185714285714,0.858283333333334
281,0.9976,0.9269,0.8746,0.7477,0.8604,0.902,0.8733,3.824,0.0049,0.9895,0.8857,0.8413,0.5042,0.7052,0.74,0.7794,0.002,0.0226,0.883214285714286,0.86415
282,0.9976,0.9068,0.87,0.7414,0.8412,0.8957,0.8763,3.4823,0.0053,0.9894,0.8965,0.8494,0.5026,0.7119,0.7497,0.7851,0.0038,0.0219,0.875571428571429,0.855233333333334
283,0.9976,0.9092,0.8536,0.7167,0.8288,0.8788,0.8505,3.4357,0.0057,0.9894,0.8894,0.8438,0.5017,0.7112,0.7349,0.7779,0.002,0.0224,0.862171428571429,0.8396
284,0.9976,0.9186,0.875,0.7342,0.8537,0.903,0.8728,3.6888,0.0052,0.9894,0.8822,0.8364,0.5084,0.7239,0.7479,0.7827,0.0019,0.0221,0.879271428571429,0.85955
285,0.9975,0.8947,0.8768,0.7578,0.8367,0.8963,0.8699,3.4977,0.005,0.9894,0.8913,0.8267,0.4935,0.7334,0.7602,0.7725,0.0028,0.0221,0.875671428571429,0.855366666666667
286,0.9976,0.915,0.8875,0.7523,0.853,0.8941,0.8629,3.7858,0.0049,0.9894,0.8857,0.8328,0.4896,0.721,0.75,0.7912,0.0019,0.0217,0.880342857142857,0.8608
287,0.9976,0.9239,0.8871,0.7712,0.8434,0.9239,0.8751,3.9393,0.0047,0.9893,0.8914,0.8409,0.4918,0.7354,0.7462,0.7841,0.0026,0.0213,0.888885714285714,0.870766666666667
288,0.9975,0.9232,0.8571,0.7542,0.8378,0.9181,0.8538,3.8292,0.0048,0.9894,0.8905,0.8216,0.5067,0.7356,0.7505,0.7676,0.0023,0.0214,0.877385714285714,0.857366666666667
289,0.9976,0.9109,0.8675,0.7356,0.821,0.8876,0.8485,3.4434,0.0054,0.9894,0.878,0.8341,0.5093,0.724,0.7545,0.7769,0.0036,0.0215,0.866957142857143,0.845183333333333
290,0.9976,0.9131,0.857,0.7227,0.8182,0.9105,0.8543,3.4396,0.0055,0.9893,0.8725,0.8435,0.4952,0.7137,0.7438,0.7753,0.0024,0.0212,0.867628571428572,0.845966666666667
291,0.9975,0.8856,0.8263,0.7352,0.7692,0.9036,0.8474,3.2256,0.0057,0.9894,0.8874,0.8302,0.5131,0.7217,0.7582,0.7753,0.0024,0.0214,0.852114285714286,0.827883333333333
292,0.9975,0.9151,0.8801,0.7414,0.8324,0.9083,0.8708,3.7086,0.0049,0.9893,0.8821,0.8219,0.4896,0.704,0.753,0.7922,0.0017,0.0215,0.877942857142857,0.858016666666667
293,0.9976,0.9138,0.8726,0.7046,0.833,0.9174,0.8571,3.9004,0.0051,0.9894,0.8934,0.8224,0.5108,0.7186,0.7461,0.7814,0.0027,0.0214,0.870871428571429,0.84975
294,0.9976,0.905,0.8545,0.7176,0.8137,0.8942,0.8567,3.5295,0.0056,0.9893,0.8685,0.8252,0.5006,0.7189,0.7624,0.786,0.0021,0.0205,0.862757142857143,0.840283333333333
295,0.9975,0.9213,0.8653,0.7563,0.8301,0.9094,0.8544,3.6421,0.005,0.9894,0.8793,0.8342,0.5095,0.7095,0.7461,0.7815,0.0022,0.0214,0.876328571428572,0.856133333333334
296,0.9975,0.9263,0.8578,0.7472,0.8421,0.9038,0.8425,3.8177,0.005,0.9893,0.8709,0.814,0.5062,0.7322,0.7527,0.7662,0.004,0.0217,0.873885714285714,0.853283333333334
297,0.9976,0.9218,0.8752,0.742,0.8442,0.9115,0.864,3.8898,0.005,0.9894,0.8829,0.8335,0.5081,0.7286,0.7582,0.7625,0.0021,0.0214,0.879471428571429,0.859783333333334
298,0.9976,0.9228,0.8685,0.7568,0.8553,0.9102,0.8666,3.8901,0.0048,0.9893,0.8818,0.8243,0.5004,0.7242,0.7611,0.7709,0.0026,0.0207,0.882542857142857,0.863366666666667
299,0.9976,0.9332,0.8383,0.6921,0.8205,0.9208,0.8219,3.6255,0.0056,0.9894,0.8834,0.8195,0.5,0.7422,0.76,0.7666,0.005,0.0213,0.860628571428572,0.8378

